An ES-BGK model for diatomic gases with correct relaxation rates for internal energies

We propose a new ES-BGK model for diatomic gases which allows for translational-rotational and translational-vibrational energy exchanges, as given by Landau-Teller and Jeans relaxation equations. This model is consistent with the general definition of the vibrational and rotational collision numbers that are also commonly used in DSMC solvers. It is proved to satisfy the H-theorem and to give the correct transport coefficients, up to the volume viscosity.

==> BGK_full.csv <==
001-TIME,002-TempTra-001     ,003-TempVib001     ,004-XiVibMean001     ,005-TempRot001     ,006-TempTotal001     ,007-Pmean     ,008-Pmax     ,009-MeanFreePath     ,010-BGK-MeanRelaxFactor     ,011-BGK-MaxRelaxFactor     ,012-BGK-MaxRotRelaxFactor      
    0.00000000000000E+000,    1.60000000000001E+004,    8.00096583967269E+003,    1.60577761437510E+000,    1.20047024336245E+004,    1.28459027323769E+004,    0.00000000000000E+000,    0.00000000000000E+000,    0.00000000000000E+000,    0.00000000000000E+000,    0.00000000000000E+000,    0.00000000000000E+000 
    5.00000000000000E-009,    1.59367776909754E+004,    8.01455582288528E+003,    1.60639578790137E+000,    1.20868232510269E+004,    1.28449053031562E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63098320458331E-004,    5.07090867015695E-003,    5.07090867015695E-003,    2.02072747443737E-003 
    1.00000000000000E-008,    1.58756978406377E+004,    8.02986032547496E+003,    1.60708964707814E+000,    1.21632423018129E+004,    1.28435193186186E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63094096632354E-004,    5.06590482865612E-003,    5.06590482865612E-003,    2.01869804146334E-003 
    1.50000000000000E-008,    1.58136399357983E+004,    8.04673771635124E+003,    1.60785200170762E+000,    1.22356032722209E+004,    1.28407975351689E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63085800914263E-004,    5.06085155662471E-003,    5.06085155662471E-003,    2.01664379272045E-003 
    2.00000000000000E-008,    1.57559785513756E+004,    8.06327795788605E+003,    1.60859627889550E+000,    1.23097115045156E+004,    1.28405358718775E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63085003320853E-004,    5.05606061650643E-003,    5.05606061650643E-003,    2.01469585351558E-003 
    2.50000000000000E-008,    1.57022242303829E+004,    8.08039888298087E+003,    1.60936373280814E+000,    1.23816217403930E+004,    1.28415110004495E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63087975612832E-004,    5.05170212184691E-003,    5.05170212184691E-003,    2.01291773217371E-003 
    3.00000000000000E-008,    1.56460165621901E+004,    8.09787117884989E+003,    1.61014385807459E+000,    1.24496259008897E+004,    1.28402710822661E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63084196185323E-004,    5.04718057773244E-003,    5.04718057773244E-003,    2.01107578972720E-003 
    3.50000000000000E-008,    1.55950827096154E+004,    8.11282292286291E+003,    1.61080898671435E+000,    1.25125491936604E+004,    1.28393597150540E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63081418045880E-004,    5.04286043355780E-003,    5.04286043355780E-003,    2.00931875937636E-003 
    4.00000000000000E-008,    1.55457476950359E+004,    8.13024407215320E+003,    1.61158112600970E+000,    1.25738027826972E+004,    1.28391976032923E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63080923861558E-004,    5.03885414712944E-003,    5.03885414712944E-003,    2.00768023224692E-003 
    4.50000000000000E-008,    1.54966575730105E+004,    8.14577132533818E+003,    1.61226676094071E+000,    1.26331549569358E+004,    1.28381751753302E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63077806965048E-004,    5.03485429752239E-003,    5.03485429752239E-003,    2.00605407713643E-003 
    4.99999999999999E-008,    1.54491885800307E+004,    8.16018983230899E+003,    1.61290128533865E+000,    1.26897105340264E+004,    1.28368115316477E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63073649570503E-004,    5.03089058051261E-003,    5.03089058051261E-003,    2.00443968922996E-003 
    5.49999999999999E-008,    1.54062245040244E+004,    8.17544408452967E+003,    1.61357034458571E+000,    1.27459290824294E+004,    1.28375720498769E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63075968233967E-004,    5.02722324075656E-003,    5.02722324075656E-003,    2.00294412343444E-003 
    5.99999999999999E-008,    1.53624000886764E+004,    8.18709765640748E+003,    1.61407992855097E+000,    1.28004909253927E+004,    1.28366776685914E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63073241438806E-004,    5.02359707844286E-003,    5.02359707844286E-003,    2.00147262503692E-003 
    6.49999999999999E-008,    1.53195902508339E+004,    8.20287246873813E+003,    1.61476759963174E+000,    1.28503015495755E+004,    1.28356900313186E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63070230156456E-004,    5.02000433307030E-003,    5.02000433307030E-003,    2.00000537570165E-003 
    6.99999999999999E-008,    1.52776330391880E+004,    8.21592116025467E+003,    1.61533459190211E+000,    1.28946874507945E+004,    1.28328710353626E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63061634136685E-004,    5.01645186737140E-003,    5.01645186737140E-003,    1.99856101266200E-003 
    7.49999999999998E-008,    1.52360465125492E+004,    8.23142481598720E+003,    1.61600610352804E+000,    1.29404678462128E+004,    1.28311713509714E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63056450562151E-004,    5.01303096715323E-003,    5.01303096715323E-003,    1.99716065842733E-003 
    7.99999999999998E-008,    1.51993671223340E+004,    8.24663654588740E+003,    1.61666270860101E+000,    1.29874525586399E+004,    1.28320030805010E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63058987175916E-004,    5.00996667190498E-003,    5.00996667190498E-003,    1.99590670632490E-003 
    8.49999999999998E-008,    1.51612970440702E+004,    8.26116713599700E+003,    1.61728783061869E+000,    1.30309909982883E+004,    1.28310208620023E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63055991586629E-004,    5.00673749407704E-003,    5.00673749407704E-003,    1.99458898656386E-003 
    8.99999999999998E-008,    1.51264346280832E+004,    8.27339769940100E+003,    1.61781243343838E+000,    1.30748215352612E+004,    1.28310908587546E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63056205069868E-004,    5.00382904817601E-003,    5.00382904817601E-003,    1.99340206001166E-003 
    9.49999999999998E-008,    1.50917362234666E+004,    8.28826711719439E+003,    1.61844830063897E+000,    1.31164556115845E+004,    1.28311422658443E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63056361855892E-004,    5.00086989048888E-003,    5.00086989048888E-003,    1.99219186504661E-003 
    9.99999999999997E-008,    1.50565275527625E+004,    8.30049139707225E+003,    1.61896947866949E+000,    1.31559573599639E+004,    1.28297524080900E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63052122773080E-004,    4.99801865338599E-003,    4.99801865338599E-003,    1.99102848061329E-003 
    1.05000000000000E-007,    1.50238763377744E+004,    8.31335752292591E+003,    1.61951649417670E+000,    1.31950722532871E+004,    1.28295462704828E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63051494021186E-004,    4.99519667491061E-003,    4.99519667491061E-003,    1.98987365570636E-003 
    1.10000000000000E-007,    1.49952203880437E+004,    8.32661141533863E+003,    1.62007836485324E+000,    1.32300448316839E+004,    1.28299861652638E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63052835759675E-004,    4.99273412757622E-003,    4.99273412757622E-003,    1.98886661951285E-003 
    1.15000000000000E-007,    1.49613766204459E+004,    8.34087464984476E+003,    1.62068118346598E+000,    1.32645128182129E+004,    1.28281443771248E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63047217823848E-004,    4.98992018043943E-003,    4.98992018043943E-003,    1.98771231511631E-003 
    1.20000000000000E-007,    1.49312809909507E+004,    8.35523277705204E+003,    1.62128609387076E+000,    1.32984461066713E+004,    1.28278640576046E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63046362722201E-004,    4.98736228583874E-003,    4.98736228583874E-003,    1.98666269396835E-003 
    1.25000000000000E-007,    1.49018850168938E+004,    8.36801565038132E+003,    1.62182302603580E+000,    1.33345685565653E+004,    1.28282245378403E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63047462347767E-004,    4.98484446411697E-003,    4.98484446411697E-003,    1.98563246207486E-003 
    1.30000000000000E-007,    1.48730168971679E+004,    8.38281584310151E+003,    1.62244280504683E+000,    1.33662920199103E+004,    1.28279362287971E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63046582878422E-004,    4.98241443972653E-003,    4.98241443972653E-003,    1.98463256203833E-003 
    1.35000000000000E-007,    1.48484804472961E+004,    8.39456974674097E+003,    1.62293357861037E+000,    1.33998321641189E+004,    1.28295012748606E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63051356776491E-004,    4.98036137972224E-003,    4.98036137972224E-003,    1.98378832372544E-003 
    1.40000000000000E-007,    1.48234969708273E+004,    8.40812483276492E+003,    1.62349798546721E+000,    1.34296666880490E+004,    1.28301387276916E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63053301087517E-004,    4.97819204359108E-003,    4.97819204359108E-003,    1.98289427635182E-003 
    1.45000000000000E-007,    1.47975799465597E+004,    8.42073852817493E+003,    1.62402168704325E+000,    1.34554984331442E+004,    1.28289433083931E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63049654848576E-004,    4.97600458592599E-003,    4.97600458592599E-003,    1.98199868155134E-003 
    1.50000000000000E-007,    1.47749851153370E+004,    8.43326219915278E+003,    1.62454021911251E+000,    1.34831560910533E+004,    1.28297871758334E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63052228819370E-004,    4.97410829825940E-003,    4.97410829825940E-003,    1.98121327760842E-003 
    1.55000000000000E-007,    1.47482293072967E+004,    8.44720635219171E+003,    1.62511589357086E+000,    1.35108003937552E+004,    1.28290552760141E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63049996380457E-004,    4.97188142990079E-003,    4.97188142990079E-003,    1.98029803649550E-003 
    1.60000000000001E-007,    1.47236290504583E+004,    8.46067309294989E+003,    1.62567019388512E+000,    1.35348795647078E+004,    1.28281227198190E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63047151759751E-004,    4.96977064351868E-003,    4.96977064351868E-003,    1.97942955267085E-003 
    1.65000000000001E-007,    1.47000478731044E+004,    8.47327176987500E+003,    1.62618728973407E+000,    1.35549090428863E+004,    1.28262430329116E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63041417583309E-004,    4.96781915048161E-003,    4.96781915048161E-003,    1.97862342612316E-003 
    1.70000000000001E-007,    1.46765430997463E+004,    8.48713929013915E+003,    1.62675482288671E+000,    1.35740939660150E+004,    1.28244237602552E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63035867098464E-004,    4.96571840171651E-003,    4.96571840171651E-003,    1.97775851600029E-003 
    1.75000000000001E-007,    1.46519027657097E+004,    8.49967151990967E+003,    1.62726623606973E+000,    1.35956495371165E+004,    1.28225172833543E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63030049916861E-004,    4.96365935147132E-003,    4.96365935147132E-003,    1.97691207391491E-003 
    1.80000000000001E-007,    1.46301275516875E+004,    8.51114311947284E+003,    1.62773314649480E+000,    1.36168695441285E+004,    1.28215770965958E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63027180908318E-004,    4.96179861690125E-003,    4.96179861690125E-003,    1.97614583292437E-003 
    1.85000000000001E-007,    1.46103968440438E+004,    8.52345671408301E+003,    1.62823303400439E+000,    1.36350404412189E+004,    1.28208294374053E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63024899289384E-004,    4.96010625860008E-003,    4.96010625860008E-003,    1.97544656829407E-003 
    1.90000000000001E-007,    1.45896485188942E+004,    8.53657348973520E+003,    1.62876406065955E+000,    1.36549052388115E+004,    1.28203115027011E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63023318657498E-004,    4.95834716778301E-003,    4.95834716778301E-003,    1.97471965450388E-003 
    1.95000000000001E-007,    1.45697433482653E+004,    8.54626875601270E+003,    1.62915559999151E+000,    1.36774221896984E+004,    1.28202264594894E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63023059118190E-004,    4.95661039446705E-003,    4.95661039446705E-003,    1.97400660707351E-003 
    2.00000000000001E-007,    1.45510981949074E+004,    8.55741864428075E+003,    1.62960486896378E+000,    1.36922039153142E+004,    1.28186996334693E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63018399248294E-004,    4.95502949065143E-003,    4.95502949065143E-003,    1.97335339109810E-003 
    2.05000000000002E-007,    1.45322097510630E+004,    8.56876861510667E+003,    1.63006108896541E+000,    1.37053650443652E+004,    1.28166203148835E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63012052493764E-004,    4.95345231448506E-003,    4.95345231448506E-003,    1.97270318181153E-003 
    2.10000000000002E-007,    1.45123730920130E+004,    8.58235932832413E+003,    1.63060590820489E+000,    1.37222618427113E+004,    1.28157350874092E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63009350254986E-004,    4.95175958951348E-003,    4.95175958951348E-003,    1.97200038198642E-003 
    2.15000000000002E-007,    1.44922763107811E+004,    8.59427881037471E+003,    1.63108241922983E+000,    1.37339745079936E+004,    1.28128033479880E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63000399836133E-004,    4.95002406936381E-003,    4.95002406936381E-003,    1.97128357636884E-003 
    2.20000000000002E-007,    1.44768277913132E+004,    8.60537201772317E+003,    1.63152480020989E+000,    1.37454240452479E+004,    1.28117155384375E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62997078425054E-004,    4.94865458567279E-003,    4.94865458567279E-003,    1.97071803035056E-003 
    2.25000000000002E-007,    1.44609094461880E+004,    8.61830660073424E+003,    1.63203928139628E+000,    1.37588028076134E+004,    1.28114061543100E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62996133742731E-004,    4.94733221997359E-003,    4.94733221997359E-003,    1.97016581849539E-003 
    2.30000000000002E-007,    1.44446163033481E+004,    8.62778011685652E+003,    1.63241519046176E+000,    1.37736865177836E+004,    1.28106185798686E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62993728862211E-004,    4.94593687377049E-003,    4.94593687377049E-003,    1.96958800762471E-003 
    2.35000000000002E-007,    1.44268502721399E+004,    8.63941411997462E+003,    1.63287578339376E+000,    1.37878944118580E+004,    1.28094408087770E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62990132295670E-004,    4.94439322661335E-003,    4.94439322661335E-003,    1.96894954542317E-003 
    2.40000000000002E-007,    1.44124555430158E+004,    8.65021338396074E+003,    1.63330230210261E+000,    1.38006124054899E+004,    1.28091561343129E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62989262945862E-004,    4.94318005180856E-003,    4.94318005180856E-003,    1.96844473838000E-003 
    2.45000000000002E-007,    1.43974560232871E+004,    8.66280305830865E+003,    1.63379829009944E+000,    1.38127120713156E+004,    1.28088104764114E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62988207342754E-004,    4.94191924531803E-003,    4.94191924531803E-003,    1.96791865000394E-003 
    2.50000000000002E-007,    1.43837187061162E+004,    8.67401097644448E+003,    1.63423871984649E+000,    1.38238655747838E+004,    1.28084465227024E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62987095842761E-004,    4.94069862009603E-003,    4.94069862009603E-003,    1.96741090354856E-003 
    2.55000000000002E-007,    1.43711274921888E+004,    8.68404627029293E+003,    1.63463217622413E+000,    1.38338358238989E+004,    1.28079859320800E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62985689183111E-004,    4.93960853063683E-003,    4.93960853063683E-003,    1.96695722313116E-003 
    2.60000000000002E-007,    1.43576578524744E+004,    8.69351364823753E+003,    1.63500259476312E+000,    1.38450838960699E+004,    1.28073889208590E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62983865833035E-004,    4.93850359621817E-003,    4.93850359621817E-003,    1.96649711758780E-003 
    2.65000000000001E-007,    1.43451820174664E+004,    8.70496996169509E+003,    1.63544983374774E+000,    1.38559407730466E+004,    1.28075671438128E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62984410155927E-004,    4.93741086691900E-003,    4.93741086691900E-003,    1.96603892058521E-003 
    2.70000000000001E-007,    1.43326495317850E+004,    8.71656521040089E+003,    1.63590138734626E+000,    1.38697235478842E+004,    1.28086347054206E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62987670548213E-004,    4.93642721921231E-003,    4.93642721921231E-003,    1.96562314647654E-003 
    2.75000000000001E-007,    1.43184530409552E+004,    8.72857886447100E+003,    1.63636806221419E+000,    1.38760728827132E+004,    1.28068051340530E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62982082809579E-004,    4.93512550814026E-003,    4.93512550814026E-003,    1.96507938726704E-003 
    2.80000000000001E-007,    1.43040099932274E+004,    8.73726593077392E+003,    1.63670477356086E+000,    1.38863729939071E+004,    1.28053158493393E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62977533900800E-004,    4.93384469332982E-003,    4.93384469332982E-003,    1.96455513132702E-003 
    2.85000000000001E-007,    1.42916137752968E+004,    8.74791851358072E+003,    1.63711682239056E+000,    1.38922465320692E+004,    1.28038576423468E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62973079527001E-004,    4.93284892704118E-003,    4.93284892704118E-003,    1.96413625286466E-003 
    2.90000000000001E-007,    1.42796941174135E+004,    8.75885109012244E+003,    1.63753873550411E+000,    1.39015125418785E+004,    1.28037016070432E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62972602864312E-004,    4.93176438688457E-003,    4.93176438688457E-003,    1.96368483040169E-003 
    2.95000000000001E-007,    1.42661210389406E+004,    8.76678417489548E+003,    1.63784428059077E+000,    1.39057021903296E+004,    1.28006008013712E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62963129487320E-004,    4.93068909697402E-003,    4.93068909697402E-003,    1.96323947963456E-003 
    3.00000000000000E-007,    1.42552229694180E+004,    8.77893109591783E+003,    1.63831113064471E+000,    1.39127841521034E+004,    1.28005235171635E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62962893351431E-004,    4.92961880854306E-003,    4.92961880854306E-003,    1.96278976323308E-003 
    3.05000000000000E-007,    1.42400508210500E+004,    8.79368276265771E+003,    1.63887648229435E+000,    1.39192168643824E+004,    1.27989044970191E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62957946312096E-004,    4.92842127004341E-003,    4.92842127004341E-003,    1.96228511294123E-003 
    3.10000000000000E-007,    1.42290256415686E+004,    8.80729034606767E+003,    1.63939643002753E+000,    1.39210699164518E+004,    1.27975273060802E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62953737825955E-004,    4.92751253346544E-003,    4.92751253346544E-003,    1.96189650934529E-003 
    3.15000000000000E-007,    1.42145873318016E+004,    8.81862172163691E+003,    1.63982826780119E+000,    1.39310681154076E+004,    1.27965543657868E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62950764460850E-004,    4.92617772029232E-003,    4.92617772029232E-003,    1.96134305164288E-003 
    3.20000000000000E-007,    1.42049718389325E+004,    8.83205469775509E+003,    1.64033886581333E+000,    1.39365434785535E+004,    1.27968717827194E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62951734525313E-004,    4.92543555398512E-003,    4.92543555398512E-003,    1.96102170290385E-003 
    3.25000000000000E-007,    1.41949416507828E+004,    8.84396470719285E+003,    1.64079037108552E+000,    1.39397298421705E+004,    1.27959733739617E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62948988832329E-004,    4.92452979286204E-003,    4.92452979286204E-003,    1.96063720643797E-003 
    3.29999999999999E-007,    1.41852037173967E+004,    8.85502070280374E+003,    1.64120849228242E+000,    1.39403811886628E+004,    1.27942540585850E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62943733897835E-004,    4.92372927037057E-003,    4.92372927037057E-003,    1.96029609455954E-003 
    3.34999999999999E-007,    1.41774213297428E+004,    8.86536202179781E+003,    1.64159870953049E+000,    1.39435642339911E+004,    1.27940218956290E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62943024271287E-004,    4.92312298086607E-003,    4.92312298086607E-003,    1.96003696988897E-003 
    3.39999999999999E-007,    1.41654944375709E+004,    8.87618527714930E+003,    1.64200620830746E+000,    1.39462652197527E+004,    1.27918828165377E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62936485526880E-004,    4.92211488242481E-003,    4.92211488242481E-003,    1.95961376719675E-003 
    3.44999999999999E-007,    1.41561375211602E+004,    8.88640823541993E+003,    1.64239025962869E+000,    1.39557182102670E+004,    1.27928043959438E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62939302715893E-004,    4.92130311789666E-003,    4.92130311789666E-003,    1.95927130504178E-003 
    3.49999999999999E-007,    1.41450367306356E+004,    8.89638250091495E+003,    1.64276417851760E+000,    1.39573579870296E+004,    1.27905315277684E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62932354474370E-004,    4.92035377716167E-003,    4.92035377716167E-003,    1.95887438918391E-003 
    3.54999999999999E-007,    1.41348818749391E+004,    8.90506721496128E+003,    1.64308912093657E+000,    1.39613184236477E+004,    1.27890955529205E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62927964162778E-004,    4.91947620687304E-003,    4.91947620687304E-003,    1.95850949949647E-003 
    3.59999999999999E-007,    1.41261008809031E+004,    8.91539938607400E+003,    1.64347493811447E+000,    1.39667933248088E+004,    1.27891089434492E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62928005104358E-004,    4.91870770375051E-003,    4.91870770375051E-003,    1.95818438382481E-003 
    3.64999999999998E-007,    1.41170478870661E+004,    8.92483311720524E+003,    1.64382648193670E+000,    1.39672139225401E+004,    1.27872768444791E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62922403153840E-004,    4.91788897670996E-003,    4.91788897670996E-003,    1.95783890420538E-003 
    3.69999999999998E-007,    1.41075059283437E+004,    8.93466281695514E+003,    1.64419204799060E+000,    1.39699150861171E+004,    1.27860015030831E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62918503223066E-004,    4.91712796583209E-003,    4.91712796583209E-003,    1.95751607577799E-003 
    3.74999999999998E-007,    1.41001489801929E+004,    8.94591719104389E+003,    1.64460968149750E+000,    1.39708441090987E+004,    1.27855030247459E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62916978820660E-004,    4.91637054218599E-003,    4.91637054218599E-003,    1.95719537459429E-003 
    3.79999999999998E-007,    1.40933169288428E+004,    8.95521694167173E+003,    1.64495404609446E+000,    1.39742099418363E+004,    1.27855347716049E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62917075907446E-004,    4.91586262661571E-003,    4.91586262661571E-003,    1.95697516690319E-003 
    3.84999999999998E-007,    1.40831413354472E+004,    8.96629366572928E+003,    1.64536334519884E+000,    1.39792107240213E+004,    1.27849527529065E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62915295975488E-004,    4.91506057962655E-003,    4.91506057962655E-003,    1.95663517119180E-003 
    3.89999999999998E-007,    1.40760102685617E+004,    8.97979859534710E+003,    1.64586110054991E+000,    1.39782214942578E+004,    1.27844945459400E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62913894641748E-004,    4.91448325148208E-003,    4.91448325148208E-003,    1.95638054541188E-003 
    3.94999999999997E-007,    1.40671989767007E+004,    8.98970161736462E+003,    1.64622521627624E+000,    1.39787725025321E+004,    1.27829275505761E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62909102013468E-004,    4.91368312281058E-003,    4.91368312281058E-003,    1.95604297697707E-003 
    3.99999999999997E-007,    1.40595096913364E+004,    8.99990943421707E+003,    1.64659975946226E+000,    1.39795878714050E+004,    1.27820173624020E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62906318013643E-004,    4.91299038531178E-003,    4.91299038531178E-003,    1.95574740314903E-003 
    4.04999999999997E-007,    1.40501044130543E+004,    9.01022438760252E+003,    1.64697743260072E+000,    1.39813981149842E+004,    1.27806580599360E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62902160023817E-004,    4.91220033530800E-003,    4.91220033530800E-003,    1.95541336483162E-003 
    4.09999999999997E-007,    1.40421596473991E+004,    9.01989719606625E+003,    1.64733086479406E+000,    1.39824641590554E+004,    1.27795898890147E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62898892344619E-004,    4.91152452541564E-003,    4.91152452541564E-003,    1.95512707793234E-003 
    4.14999999999997E-007,    1.40342913832892E+004,    9.02977511826971E+003,    1.64769106527029E+000,    1.39850186230843E+004,    1.27790522071072E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62897247424462E-004,    4.91088885509927E-003,    4.91088885509927E-003,    1.95485671045495E-003 
    4.19999999999997E-007,    1.40252982210512E+004,    9.03732086871176E+003,    1.64796572952435E+000,    1.39845760816205E+004,    1.27765763784742E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62889672489640E-004,    4.91016854671808E-003,    4.91016854671808E-003,    1.95455478863661E-003 
    4.24999999999997E-007,    1.40175397431148E+004,    9.04636577943736E+003,    1.64829440172008E+000,    1.39838628545670E+004,    1.27749184793416E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62884599431771E-004,    4.90948812898157E-003,    4.90948812898157E-003,    1.95426860169864E-003 
    4.29999999999996E-007,    1.40125486768292E+004,    9.05667948618002E+003,    1.64866843443333E+000,    1.39851139860243E+004,    1.27753905056059E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62886043850778E-004,    4.90906645344322E-003,    4.90906645344322E-003,    1.95408079587038E-003 
    4.34999999999996E-007,    1.40040536491618E+004,    9.06461305232733E+003,    1.64895561144729E+000,    1.39853013302413E+004,    1.27734208392038E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62880016325290E-004,    4.90830752040872E-003,    4.90830752040872E-003,    1.95376575142452E-003 
    4.39999999999996E-007,    1.39963064534145E+004,    9.07320971427384E+003,    1.64926626387954E+000,    1.39847603114600E+004,    1.27717217659548E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62874816294918E-004,    4.90762663970036E-003,    4.90762663970036E-003,    1.95347760795292E-003 
    4.44999999999996E-007,    1.39921037111411E+004,    9.08331222532656E+003,    1.64963063342420E+000,    1.39859219860673E+004,    1.27724786364078E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62877132769309E-004,    4.90728179943020E-003,    4.90728179943020E-003,    1.95332074863076E-003 
    4.49999999999996E-007,    1.39860483384332E+004,    9.09298320877199E+003,    1.64997873356688E+000,    1.39929749585752E+004,    1.27740745128731E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62882016759953E-004,    4.90670264190019E-003,    4.90670264190019E-003,    1.95307439645287E-003 
    4.54999999999996E-007,    1.39807943431855E+004,    9.09973565966974E+003,    1.65022137524060E+000,    1.39907002358481E+004,    1.27725615439089E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62877386509304E-004,    4.90629730876881E-003,    4.90629730876881E-003,    1.95290013820076E-003 
    4.59999999999995E-007,    1.39740931987927E+004,    9.10896296285388E+003,    1.65055240690096E+000,    1.39923097252547E+004,    1.27721299814821E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62876065690532E-004,    4.90576002390216E-003,    4.90576002390216E-003,    1.95266993637206E-003 
    4.64999999999995E-007,    1.39677401977104E+004,    9.11946229085448E+003,    1.65092831483604E+000,    1.39942962932747E+004,    1.27722609041270E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62876466389534E-004,    4.90515734854381E-003,    4.90515734854381E-003,    1.95241153524238E-003 
    4.69999999999995E-007,    1.39604829864801E+004,    9.12892450518822E+003,    1.65126640180635E+000,    1.39902707951774E+004,    1.27699406006009E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62869364456350E-004,    4.90456550785339E-003,    4.90456550785339E-003,    1.95215684017181E-003 
    4.74999999999995E-007,    1.39532524886286E+004,    9.13757989309680E+003,    1.65157509020905E+000,    1.39892437010545E+004,    1.27683508120118E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62864497900764E-004,    4.90401595002900E-003,    4.90401595002900E-003,    1.95192236162695E-003 
    4.79999999999995E-007,    1.39493436356584E+004,    9.14674275124343E+003,    1.65190128487229E+000,    1.39879586956892E+004,    1.27682989816286E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62864339233274E-004,    4.90359762529950E-003,    4.90359762529950E-003,    1.95174133033135E-003 
    4.84999999999996E-007,    1.39450391364173E+004,    9.15480249112863E+003,    1.65218770662732E+000,    1.39877521941256E+004,    1.27681415010777E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62863857137682E-004,    4.90329319563187E-003,    4.90329319563187E-003,    1.95160493554465E-003 
    4.89999999999996E-007,    1.39384669586404E+004,    9.16538736427343E+003,    1.65256315282439E+000,    1.39834426521824E+004,    1.27663076123959E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62858242717064E-004,    4.90276541223164E-003,    4.90276541223164E-003,    1.95137512970066E-003 
    4.94999999999996E-007,    1.39316110381703E+004,    9.17365974294461E+003,    1.65285601334408E+000,    1.39830650271549E+004,    1.27649992227371E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62854236728561E-004,    4.90215344139555E-003,    4.90215344139555E-003,    1.95111744685086E-003 
    4.99999999999997E-007,    1.39251238469324E+004,    9.18293772964042E+003,    1.65318389033666E+000,    1.39811711122719E+004,    1.27636331545392E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62850053808611E-004,    4.90163655404098E-003,    4.90163655404098E-003,    1.95089341543062E-003 
    5.04999999999997E-007,    1.39202703708608E+004,    9.19044362141868E+003,    1.65344869194746E+000,    1.39779965218366E+004,    1.27622132629166E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62845705719948E-004,    4.90118600920647E-003,    4.90118600920647E-003,    1.95070128355813E-003 
    5.09999999999997E-007,    1.39152880104198E+004,    9.19932013182560E+003,    1.65376132871064E+000,    1.39777812706127E+004,    1.27619405418892E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62844870532986E-004,    4.90075989864447E-003,    4.90075989864447E-003,    1.95051630374301E-003 
    5.14999999999998E-007,    1.39089635662979E+004,    9.21128915737486E+003,    1.65418199781525E+000,    1.39758855481400E+004,    1.27612696081733E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62842815792865E-004,    4.90029814913982E-003,    4.90029814913982E-003,    1.95031286163051E-003 
    5.19999999999998E-007,    1.39012418631217E+004,    9.22071657908867E+003,    1.65451262263344E+000,    1.39738864389571E+004,    1.27593552303619E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62836952543414E-004,    4.89955882978892E-003,    4.89955882978892E-003,    1.95000027459488E-003 
    5.24999999999999E-007,    1.38972250417661E+004,    9.23073378196023E+003,    1.65486324232068E+000,    1.39713972833603E+004,    1.27591009214823E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62836173610074E-004,    4.89932154187930E-003,    4.89932154187930E-003,    1.94988953324646E-003 
    5.29999999999999E-007,    1.38916295486723E+004,    9.23953727937683E+003,    1.65517079569110E+000,    1.39693799994216E+004,    1.27579987834958E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62832797688998E-004,    4.89880784278263E-003,    4.89880784278263E-003,    1.94966791034351E-003 
    5.34999999999999E-007,    1.38855767212289E+004,    9.24903017758252E+003,    1.65550182255736E+000,    1.39633158069630E+004,    1.27556344144862E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62825554723524E-004,    4.89824423371127E-003,    4.89824423371127E-003,    1.94942806390058E-003 
    5.40000000000000E-007,    1.38817499358243E+004,    9.25747089329354E+003,    1.65579562771247E+000,    1.39656927042014E+004,    1.27565688302012E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62828417317739E-004,    4.89796848168185E-003,    4.89796848168185E-003,    1.94930262502397E-003 
    5.45000000000000E-007,    1.38760443655665E+004,    9.26931542915192E+003,    1.65620707291403E+000,    1.39614935014319E+004,    1.27554664307080E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62825040086220E-004,    4.89744391246561E-003,    4.89744391246561E-003,    1.94907377178151E-003 
    5.50000000000000E-007,    1.38705552220772E+004,    9.27866424200756E+003,    1.65653113287886E+000,    1.39548247566436E+004,    1.27531456960556E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62817929725946E-004,    4.89700034673410E-003,    4.89700034673410E-003,    1.94888195408193E-003 
    5.55000000000001E-007,    1.38642987715663E+004,    9.28866630380934E+003,    1.65687716366645E+000,    1.39552139780829E+004,    1.27527519681326E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62816723308915E-004,    4.89643872914143E-003,    4.89643872914143E-003,    1.94863948588756E-003 
    5.60000000000001E-007,    1.38576331858730E+004,    9.29859857490154E+003,    1.65722009364699E+000,    1.39533157703084E+004,    1.27514719815753E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62812801121766E-004,    4.89588469515895E-003,    4.89588469515895E-003,    1.94840248239060E-003 
    5.65000000000002E-007,    1.38506719405723E+004,    9.30657204272914E+003,    1.65749489880149E+000,    1.39525037216774E+004,    1.27499337575917E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62808087237058E-004,    4.89533514135763E-003,    4.89533514135763E-003,    1.94817010769461E-003 
    5.70000000000002E-007,    1.38452536310661E+004,    9.31460632228115E+003,    1.65777135639581E+000,    1.39507760778753E+004,    1.27488308117687E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62804706995441E-004,    4.89484891489608E-003,    4.89484891489608E-003,    1.94796116091843E-003 
    5.75000000000002E-007,    1.38407625818123E+004,    9.32186168536624E+003,    1.65802063007148E+000,    1.39469913594440E+004,    1.27473485236743E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62800163818511E-004,    4.89444856416028E-003,    4.89444856416028E-003,    1.94778996465845E-003 
    5.80000000000003E-007,    1.38377577324387E+004,    9.33125655174638E+003,    1.65834287423563E+000,    1.39469702943350E+004,    1.27481624481502E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62802658526919E-004,    4.89414883415746E-003,    4.89414883415746E-003,    1.94765591779765E-003 
    5.85000000000003E-007,    1.38344319893871E+004,    9.34170468335469E+003,    1.65870053592370E+000,    1.39423452929201E+004,    1.27476940374145E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62801222845600E-004,    4.89392250140275E-003,    4.89392250140275E-003,    1.94754803615166E-003 
    5.90000000000003E-007,    1.38301999073085E+004,    9.34996323947686E+003,    1.65898271657808E+000,    1.39391095814835E+004,    1.27467287290758E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62798264044114E-004,    4.89364449033775E-003,    4.89364449033775E-003,    1.94742182268027E-003 
    5.95000000000004E-007,    1.38232864181055E+004,    9.35559019615007E+003,    1.65917471400744E+000,    1.39366058380515E+004,    1.27441662463029E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62790408859409E-004,    4.89300428255801E-003,    4.89300428255801E-003,    1.94715726300267E-003 
    6.00000000000004E-007,    1.38188130252579E+004,    9.36372914807355E+003,    1.65945204264427E+000,    1.39324516052443E+004,    1.27427904284607E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62786190851577E-004,    4.89260939932265E-003,    4.89260939932265E-003,    1.94698500708469E-003 
    6.05000000000005E-007,    1.38147101590190E+004,    9.37235729865514E+003,    1.65974555000384E+000,    1.39305597702783E+004,    1.27423754706444E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62784918598278E-004,    4.89226164124391E-003,    4.89226164124391E-003,    1.94683264847432E-003 
    6.10000000000005E-007,    1.38091250772401E+004,    9.38045730034108E+003,    1.66002063296742E+000,    1.39263690437587E+004,    1.27404809475294E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62779109623951E-004,    4.89180618502580E-003,    4.89180618502580E-003,    1.94663936151865E-003 
    6.15000000000005E-007,    1.38065284673453E+004,    9.39228637762670E+003,    1.66042156369013E+000,    1.39240040163516E+004,    1.27413478947249E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62781767933210E-004,    4.89162161139935E-003,    4.89162161139935E-003,    1.94654530513616E-003 
    6.20000000000006E-007,    1.38001015631816E+004,    9.40100495338627E+003,    1.66071646583244E+000,    1.39223127556045E+004,    1.27399708961503E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62777545595601E-004,    4.89107507556029E-003,    4.89107507556029E-003,    1.94631107028168E-003 
    6.25000000000006E-007,    1.37946015557243E+004,    9.40966841381283E+003,    1.66100899889398E+000,    1.39179200416303E+004,    1.27381885651969E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62772079858476E-004,    4.89057834110360E-003,    4.89057834110360E-003,    1.94609849823169E-003 
    6.30000000000006E-007,    1.37919803220867E+004,    9.41795485400744E+003,    1.66128833171195E+000,    1.39157133093140E+004,    1.27382725183183E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62772337324094E-004,    4.89035901087021E-003,    4.89035901087021E-003,    1.94599836523258E-003 
    6.35000000000007E-007,    1.37864058961117E+004,    9.42710812716235E+003,    1.66159635273356E+000,    1.39126974306544E+004,    1.27369862323982E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62768392428744E-004,    4.88987368186129E-003,    4.88987368186129E-003,    1.94578895373807E-003 
    6.40000000000007E-007,    1.37802999853471E+004,    9.43663889916371E+003,    1.66191648479386E+000,    1.39110275158486E+004,    1.27359538248446E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62765225930969E-004,    4.88944440172342E-003,    4.88944440172342E-003,    1.94560187221449E-003 
    6.45000000000008E-007,    1.37765094651868E+004,    9.44629821937847E+003,    1.66224031981953E+000,    1.39090918212216E+004,    1.27359155086126E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62765108407479E-004,    4.88905482921884E-003,    4.88905482921884E-003,    1.94543116144236E-003 
    6.50000000000008E-007,    1.37735435783902E+004,    9.45630925062325E+003,    1.66257529484305E+000,    1.39077535132986E+004,    1.27365110557072E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62766935038284E-004,    4.88884265924251E-003,    4.88884265924251E-003,    1.94533084314212E-003 
    6.55000000000008E-007,    1.37712856458753E+004,    9.46455532698334E+003,    1.66285071683171E+000,    1.39091205610409E+004,    1.27378271368554E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62770971423124E-004,    4.88863485607861E-003,    4.88863485607861E-003,    1.94523435234877E-003 
    6.60000000000009E-007,    1.37707341685891E+004,    9.47453332897105E+003,    1.66318338761970E+000,    1.39051249723698E+004,    1.27387067038271E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62773668854246E-004,    4.88864161815572E-003,    4.88864161815572E-003,    1.94521966905488E-003 
    6.65000000000009E-007,    1.37648583319319E+004,    9.48221344823647E+003,    1.66343900105748E+000,    1.39017651095775E+004,    1.27368448735901E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62767958878592E-004,    4.88812570942507E-003,    4.88812570942507E-003,    1.94500129722514E-003 
    6.70000000000009E-007,    1.37607829151664E+004,    9.49074399314194E+003,    1.66372246620428E+000,    1.38999261235360E+004,    1.27364495483406E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62766746389122E-004,    4.88783841036002E-003,    4.88783841036002E-003,    1.94487372120746E-003 
    6.75000000000010E-007,    1.37580564775475E+004,    9.49948550829411E+003,    1.66401244885305E+000,    1.38974283743541E+004,    1.27365140711073E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62766944286796E-004,    4.88761197022234E-003,    4.88761197022234E-003,    1.94476915104689E-003 
    6.80000000000010E-007,    1.37518038254955E+004,    9.50503158282944E+003,    1.66419617089740E+000,    1.38891551025978E+004,    1.27325121695299E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62754668618737E-004,    4.88708995828929E-003,    4.88708995828929E-003,    1.94455103861898E-003 
    6.85000000000011E-007,    1.37481973224492E+004,    9.51392386904100E+003,    1.66449032395204E+000,    1.38855398219496E+004,    1.27318822159779E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62752735995081E-004,    4.88673042378811E-003,    4.88673042378811E-003,    1.94439269797809E-003 
    6.90000000000011E-007,    1.37450005381062E+004,    9.52276620262159E+003,    1.66478231609414E+000,    1.38848362046431E+004,    1.27322998371774E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62754017216088E-004,    4.88651044112818E-003,    4.88651044112818E-003,    1.94428995310185E-003 
    6.95000000000011E-007,    1.37416457723545E+004,    9.52861493808044E+003,    1.66497517545219E+000,    1.38822428468326E+004,    1.27313798034242E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62751194600164E-004,    4.88615517425253E-003,    4.88615517425253E-003,    1.94413935975839E-003 
    7.00000000000012E-007,    1.37377348607710E+004,    9.53590708518534E+003,    1.66521532129383E+000,    1.38777626473643E+004,    1.27299816086446E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62746904714140E-004,    4.88584538639911E-003,    4.88584538639911E-003,    1.94400516508937E-003 
    7.05000000000012E-007,    1.37344997971140E+004,    9.54353466382898E+003,    1.66546614696665E+000,    1.38743553018495E+004,    1.27292888493122E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62744779084637E-004,    4.88558872175946E-003,    4.88558872175946E-003,    1.94388816241956E-003 
    7.10000000000012E-007,    1.37299086998367E+004,    9.55115524895876E+003,    1.66571636911867E+000,    1.38743060844250E+004,    1.27289925361410E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62743869864673E-004,    4.88519904216313E-003,    4.88519904216313E-003,    1.94372292272830E-003 
    7.15000000000013E-007,    1.37264708484334E+004,    9.55912497436376E+003,    1.66597765677875E+000,    1.38690313270251E+004,    1.27277300035229E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62739995675480E-004,    4.88498109775689E-003,    4.88498109775689E-003,    1.94362189087409E-003 
    7.20000000000013E-007,    1.37235785766136E+004,    9.56738289439480E+003,    1.66624796408764E+000,    1.38673915367490E+004,    1.27278720398430E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62740431540642E-004,    4.88468550255672E-003,    4.88468550255672E-003,    1.94349109971331E-003 
    7.25000000000014E-007,    1.37197950409446E+004,    9.57602681950354E+003,    1.66653044015476E+000,    1.38622193642847E+004,    1.27266446622382E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62736664979565E-004,    4.88439573022624E-003,    4.88439573022624E-003,    1.94336188315234E-003 
    7.30000000000014E-007,    1.37153454068647E+004,    9.58279562076570E+003,    1.66675130651108E+000,    1.38559631896947E+004,    1.27243534100446E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62729632874636E-004,    4.88401754327888E-003,    4.88401754327888E-003,    1.94320064171638E-003 
    7.35000000000014E-007,    1.37127260760658E+004,    9.59223127323369E+003,    1.66705870656714E+000,    1.38511589823134E+004,    1.27239480835400E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62728388782846E-004,    4.88377552461023E-003,    4.88377552461023E-003,    1.94308910093347E-003 
    7.40000000000015E-007,    1.37089120341944E+004,    9.59966570361021E+003,    1.66730051209369E+000,    1.38448299332153E+004,    1.27220789521508E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62722651361393E-004,    4.88348362365230E-003,    4.88348362365230E-003,    1.94296081386632E-003 
    7.45000000000015E-007,    1.37017128333541E+004,    9.60692668573828E+003,    1.66753633874344E+000,    1.38403691442572E+004,    1.27192071902036E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62713835051245E-004,    4.88284477269883E-003,    4.88284477269883E-003,    1.94269475475061E-003 
    7.50000000000015E-007,    1.36985277090857E+004,    9.61496580386558E+003,    1.66779705003435E+000,    1.38374287800051E+004,    1.27187812788481E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62712527374422E-004,    4.88258395356270E-003,    4.88258395356270E-003,    1.94257593017524E-003 
    7.55000000000016E-007,    1.36956926814932E+004,    9.62220509548899E+003,    1.66803147441768E+000,    1.38317196607765E+004,    1.27174952073867E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62708578543645E-004,    4.88235774752446E-003,    4.88235774752446E-003,    1.94247424317323E-003 
    7.60000000000016E-007,    1.36916412906306E+004,    9.62965019943762E+003,    1.66827221997577E+000,    1.38307165320261E+004,    1.27171225250397E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62707434180749E-004,    4.88197048655509E-003,    4.88197048655509E-003,    1.94230920464350E-003 
    7.65000000000017E-007,    1.36894699178956E+004,    9.63649372129641E+003,    1.66849320613666E+000,    1.38269631362504E+004,    1.27166299356969E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62705921590882E-004,    4.88178337651077E-003,    4.88178337651077E-003,    1.94222380629552E-003 
    7.70000000000017E-007,    1.36858761938294E+004,    9.64674079844946E+003,    1.66882354971245E+000,    1.38239478001553E+004,    1.27165206534637E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62705586012831E-004,    4.88152536819580E-003,    4.88152536819580E-003,    1.94210439982640E-003 
    7.75000000000017E-007,    1.36818032491361E+004,    9.65466683573675E+003,    1.66907861853302E+000,    1.38186544027334E+004,    1.27149672972540E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62700815812457E-004,    4.88122987728548E-003,    4.88122987728548E-003,    1.94197381818738E-003 
    7.80000000000018E-007,    1.36788307217613E+004,    9.66414221301408E+003,    1.66938303373437E+000,    1.38171257042342E+004,    1.27154038373277E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62702156427772E-004,    4.88092324593707E-003,    4.88092324593707E-003,    1.94183708309507E-003 
    7.85000000000018E-007,    1.36748895780109E+004,    9.67127779103726E+003,    1.66961191027067E+000,    1.38134139284744E+004,    1.27141996145009E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62698458172557E-004,    4.88055083891251E-003,    4.88055083891251E-003,    1.94167763737289E-003 
    7.90000000000018E-007,    1.36729537311252E+004,    9.67738288439315E+003,    1.66980748317581E+000,    1.38126005232543E+004,    1.27145241915472E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62699454998298E-004,    4.88037751255662E-003,    4.88037751255662E-003,    1.94159843282386E-003 
    7.95000000000019E-007,    1.36677186174434E+004,    9.68543023115419E+003,    1.67006492287504E+000,    1.38089440186081E+004,    1.27129708873958E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62694684388532E-004,    4.87997121577774E-003,    4.87997121577774E-003,    1.94142333856922E-003 
    8.00000000000019E-007,    1.36647153582423E+004,    9.69284859715973E+003,    1.67030188712131E+000,    1.38017466105894E+004,    1.27112121811198E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62689282399500E-004,    4.87967950977226E-003,    4.87967950977226E-003,    1.94129667744052E-003 
    8.05000000000020E-007,    1.36638468650494E+004,    9.70142500028114E+003,    1.67057542021148E+000,    1.37985221122480E+004,    1.27118789046614E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62691330354224E-004,    4.87961901034820E-003,    4.87961901034820E-003,    1.94125935959553E-003 
    8.10000000000020E-007,    1.36595676875836E+004,    9.70830351238118E+003,    1.67079447480243E+000,    1.37943215281555E+004,    1.27103190343403E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62686538819364E-004,    4.87931785202449E-003,    4.87931785202449E-003,    1.94112810337616E-003 
    8.15000000000020E-007,    1.36551645482777E+004,    9.71595142996824E+003,    1.67103769159147E+000,    1.37924469250908E+004,    1.27095831958846E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62684278350940E-004,    4.87897334553417E-003,    4.87897334553417E-003,    1.94097931960183E-003 
    8.20000000000021E-007,    1.36528931000572E+004,    9.72414996493065E+003,    1.67129802168358E+000,    1.37890590360512E+004,    1.27094831763819E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62683971087061E-004,    4.87868942345864E-003,    4.87868942345864E-003,    1.94085244202099E-003 
    8.25000000000021E-007,    1.36495546828025E+004,    9.73120143369422E+003,    1.67152160059825E+000,    1.37869343196808E+004,    1.27090117007728E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62682522670545E-004,    4.87847929145942E-003,    4.87847929145942E-003,    1.94075673174828E-003 
    8.30000000000021E-007,    1.36451851092671E+004,    9.74095579517823E+003,    1.67183038038713E+000,    1.37800368911176E+004,    1.27072857235175E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62677219960961E-004,    4.87811315761273E-003,    4.87811315761273E-003,    1.94059685803865E-003 
    8.35000000000022E-007,    1.36439134331343E+004,    9.74740998416229E+003,    1.67203437364537E+000,    1.37785490895959E+004,    1.27077946961780E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62678783731524E-004,    4.87793143078463E-003,    4.87793143078463E-003,    1.94051456003375E-003 
    8.40000000000022E-007,    1.36406636215158E+004,    9.75683462669863E+003,    1.67233179866036E+000,    1.37771298489101E+004,    1.27081383122899E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62679839432749E-004,    4.87772306700438E-003,    4.87772306700438E-003,    1.94041556353458E-003 
    8.45000000000023E-007,    1.36351292057535E+004,    9.76407947629557E+003,    1.67256006819683E+000,    1.37764595217858E+004,    1.27071641512397E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62676846434545E-004,    4.87732015904581E-003,    4.87732015904581E-003,    1.94024526107848E-003 
    8.50000000000023E-007,    1.36325538561960E+004,    9.77103086200289E+003,    1.67277879367654E+000,    1.37741226118006E+004,    1.27069520258724E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62676194680540E-004,    4.87707301878830E-003,    4.87707301878830E-003,    1.94013375319966E-003 
    8.55000000000023E-007,    1.36286595514421E+004,    9.78007420559299E+003,    1.67306290734146E+000,    1.37704700912501E+004,    1.27062488992826E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62674034268892E-004,    4.87673729508266E-003,    4.87673729508266E-003,    1.93998681566354E-003 
    8.60000000000024E-007,    1.36250113646279E+004,    9.78563925685752E+003,    1.67323749974667E+000,    1.37712590483350E+004,    1.27061641006093E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62673773712171E-004,    4.87643113975671E-003,    4.87643113975671E-003,    1.93985640197164E-003 
    8.65000000000024E-007,    1.36199759496772E+004,    9.79053607220481E+003,    1.67339097400725E+000,    1.37711176926393E+004,    1.27050188215359E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62670254539921E-004,    4.87600025085716E-003,    4.87600025085716E-003,    1.93967822326945E-003 
    8.70000000000024E-007,    1.36156382837982E+004,    9.79815095603229E+003,    1.67362935189423E+000,    1.37665909317252E+004,    1.27035178729379E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62665642114127E-004,    4.87564122648374E-003,    4.87564122648374E-003,    1.93952282657067E-003 
    8.75000000000025E-007,    1.36098442100437E+004,    9.80344562374427E+003,    1.67379489305793E+000,    1.37644970492521E+004,    1.27015416725205E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62659568604394E-004,    4.87509813732171E-003,    4.87509813732171E-003,    1.93929797322835E-003 
    8.80000000000025E-007,    1.36050395228098E+004,    9.81331604287575E+003,    1.67410305178849E+000,    1.37595597052120E+004,    1.27002444608167E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62655581458436E-004,    4.87467403945899E-003,    4.87467403945899E-003,    1.93911558314383E-003 
    8.85000000000026E-007,    1.36037219067230E+004,    9.82241521419420E+003,    1.67438661846382E+000,    1.37549958913578E+004,    1.27004446916558E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62656196913709E-004,    4.87453312573889E-003,    4.87453312573889E-003,    1.93904572590367E-003 
    8.90000000000026E-007,    1.35998655150342E+004,    9.83129637236276E+003,    1.67466291729262E+000,    1.37504820068402E+004,    1.26994679840513E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62653194709781E-004,    4.87431485150117E-003,    4.87431485150117E-003,    1.93894347658689E-003 
    8.95000000000026E-007,    1.35944973572554E+004,    9.83971767331870E+003,    1.67492447851172E+000,    1.37461693167680E+004,    1.26977638429980E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62647956100625E-004,    4.87384802427874E-003,    4.87384802427874E-003,    1.93874489837696E-003 
    9.00000000000027E-007,    1.35910252368456E+004,    9.84560966893555E+003,    1.67510723183618E+000,    1.37415005409365E+004,    1.26962048409471E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62643163187514E-004,    4.87346705181061E-003,    4.87346705181061E-003,    1.93858457425390E-003 
    9.05000000000027E-007,    1.35866272534121E+004,    9.85333691131960E+003,    1.67534659935123E+000,    1.37392723497676E+004,    1.26953978621348E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62640682079022E-004,    4.87309823998492E-003,    4.87309823998492E-003,    1.93842489604678E-003 
    9.10000000000027E-007,    1.35835822029534E+004,    9.86141565400236E+003,    1.67559647988015E+000,    1.37341976771220E+004,    1.26944304640036E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62637707592996E-004,    4.87284258026582E-003,    4.87284258026582E-003,    1.93831189508651E-003 
    9.15000000000028E-007,    1.35807571440489E+004,    9.86707755709974E+003,    1.67577137777969E+000,    1.37307629193425E+004,    1.26934789446812E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62634781761928E-004,    4.87259914239880E-003,    4.87259914239880E-003,    1.93820595007339E-003 
    9.20000000000028E-007,    1.35780685976587E+004,    9.87512606277863E+003,    1.67601967543080E+000,    1.37294043580617E+004,    1.26937792588527E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62635705217334E-004,    4.87244240419941E-003,    4.87244240419941E-003,    1.93813126572439E-003 
    9.25000000000029E-007,    1.35769723757453E+004,    9.88300378277935E+003,    1.67626233768395E+000,    1.37294628784197E+004,    1.26951796711060E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62640011216023E-004,    4.87235724696371E-003,    4.87235724696371E-003,    1.93808459183360E-003 
    9.30000000000029E-007,    1.35754503057001E+004,    9.89202193160384E+003,    1.67653968505157E+000,    1.37229546686872E+004,    1.26946938962970E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62638517592687E-004,    4.87217726980382E-003,    4.87217726980382E-003,    1.93800026786863E-003 
    9.35000000000029E-007,    1.35732072097240E+004,    9.89826061951871E+003,    1.67673127499693E+000,    1.37185933773064E+004,    1.26938659116008E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62635971668369E-004,    4.87200897759917E-003,    4.87200897759917E-003,    1.93792113032304E-003 
    9.40000000000030E-007,    1.35703481066883E+004,    9.90621086905711E+003,    1.67697509951746E+000,    1.37145169794813E+004,    1.26932549506034E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62634092977287E-004,    4.87180088698065E-003,    4.87180088698065E-003,    1.93782881999133E-003 
    9.45000000000030E-007,    1.35653580238854E+004,    9.91414813127226E+003,    1.67721816045699E+000,    1.37144234599557E+004,    1.26928772201443E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62632931430392E-004,    4.87138005435638E-003,    4.87138005435638E-003,    1.93764795397505E-003 
    9.50000000000031E-007,    1.35633878549007E+004,    9.92419473033440E+003,    1.67752529305050E+000,    1.37154218560309E+004,    1.26946872126834E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62638497042119E-004,    4.87124302154768E-003,    4.87124302154768E-003,    1.93758020959759E-003 
    9.55000000000031E-007,    1.35621415234778E+004,    9.92938087951730E+003,    1.67768361001405E+000,    1.37111278820225E+004,    1.26940784925048E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62636625333667E-004,    4.87101880645042E-003,    4.87101880645042E-003,    1.93748169797843E-003 
    9.60000000000031E-007,    1.35608104784566E+004,    9.93497771130781E+003,    1.67785429016943E+000,    1.37031719749755E+004,    1.26924333293331E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62631566402331E-004,    4.87102509468357E-003,    4.87102509468357E-003,    1.93747430026457E-003 
    9.65000000000032E-007,    1.35572290682783E+004,    9.94185040329334E+003,    1.67806363256513E+000,    1.37018911894306E+004,    1.26920813950539E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62630484128040E-004,    4.87070377535613E-003,    4.87070377535613E-003,    1.93733805388771E-003 
    9.70000000000032E-007,    1.35555696923746E+004,    9.94614032267531E+003,    1.67819416627639E+000,    1.36972186154873E+004,    1.26909608891822E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62627038177381E-004,    4.87053596050911E-003,    4.87053596050911E-003,    1.93726274819470E-003 
    9.75000000000032E-007,    1.35529938620129E+004,    9.95577471829010E+003,    1.67848693771746E+000,    1.36939219486865E+004,    1.26911176278930E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62627520218094E-004,    4.87037182740518E-003,    4.87037182740518E-003,    1.93718369951527E-003 
    9.80000000000033E-007,    1.35483032017317E+004,    9.96283233891463E+003,    1.67870106914908E+000,    1.36914086065889E+004,    1.26899442331621E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62623911401551E-004,    4.86992999346227E-003,    4.86992999346227E-003,    1.93699810311972E-003 
    9.85000000000033E-007,    1.35456015817262E+004,    9.96978782932221E+003,    1.67891182403858E+000,    1.36880055573579E+004,    1.26893740720853E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62622157759659E-004,    4.86971636749168E-003,    4.86971636749168E-003,    1.93690216719487E-003 
    9.90000000000034E-007,    1.35424697865227E+004,    9.97800190986538E+003,    1.67916036036147E+000,    1.36796809213515E+004,    1.26874385271298E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62616204165894E-004,    4.86950037191234E-003,    4.86950037191234E-003,    1.93680449789814E-003 
    9.95000000000034E-007,    1.35382098651622E+004,    9.98534131227476E+003,    1.67938210716870E+000,    1.36784088345000E+004,    1.26868996920156E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62614546625929E-004,    4.86908591139618E-003,    4.86908591139618E-003,    1.93662860535161E-003 
    1.00000000000003E-006,    1.35352839050621E+004,    9.99339824487914E+003,    1.67962518147314E+000,    1.36758258143465E+004,    1.26867398068253E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62614054784116E-004,    4.86884936169622E-003,    4.86884936169622E-003,    1.93652141432003E-003 
    1.00500000000003E-006,    1.35344307155023E+004,    9.99994607204069E+003,    1.67982245636338E+000,    1.36737979649721E+004,    1.26873165573366E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62615828972672E-004,    4.86870260971117E-003,    4.86870260971117E-003,    1.93645480893350E-003 
    1.01000000000004E-006,    1.35330011310030E+004,    1.00071068334014E+004,    1.68003792098582E+000,    1.36703457810556E+004,    1.26873552092176E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62615947870636E-004,    4.86865959917011E-003,    4.86865959917011E-003,    1.93642468854868E-003 
    1.01500000000004E-006,    1.35314940940080E+004,    1.00129180209895E+004,    1.68021256516391E+000,    1.36684410893501E+004,    1.26874997324980E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62616392439669E-004,    4.86850347192177E-003,    4.86850347192177E-003,    1.93635462863776E-003 
    1.02000000000004E-006,    1.35302271605225E+004,    1.00214237756116E+004,    1.68046784718887E+000,    1.36668291845165E+004,    1.26884856311731E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62619425066529E-004,    4.86845311888771E-003,    4.86845311888771E-003,    1.93632162683638E-003 
    1.02500000000004E-006,    1.35264122210004E+004,    1.00307592851153E+004,    1.68074756547664E+000,    1.36627767132619E+004,    1.26877963142763E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62617304744816E-004,    4.86811401912466E-003,    4.86811401912466E-003,    1.93617308072816E-003 
    1.03000000000004E-006,    1.35241190858880E+004,    1.00384537330513E+004,    1.68097774634038E+000,    1.36584978480151E+004,    1.26873301341337E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62615870736610E-004,    4.86793437469531E-003,    4.86793437469531E-003,    1.93609175046967E-003 
    1.03500000000004E-006,    1.35216751520175E+004,    1.00433189667747E+004,    1.68112312013041E+000,    1.36609951101395E+004,    1.26881468684214E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62618383051629E-004,    4.86774308645133E-003,    4.86774308645133E-003,    1.93600705148458E-003 
    1.04000000000004E-006,    1.35184773899604E+004,    1.00483418985666E+004,    1.68127306752223E+000,    1.36578831004735E+004,    1.26869840704743E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62614806190622E-004,    4.86748320291273E-003,    4.86748320291273E-003,    1.93589643328120E-003 
    1.04500000000004E-006,    1.35173275104766E+004,    1.00557677603218E+004,    1.68149449128620E+000,    1.36536846389540E+004,    1.26869924108333E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62614831847131E-004,    4.86741572909031E-003,    4.86741572909031E-003,    1.93585687980475E-003 
    1.05000000000004E-006,    1.35145635692423E+004,    1.00616101310588E+004,    1.68166848329044E+000,    1.36490181296864E+004,    1.26857565333615E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62611029916325E-004,    4.86719536051217E-003,    4.86719536051217E-003,    1.93576196481588E-003 
    1.05500000000004E-006,    1.35099502352227E+004,    1.00670923853547E+004,    1.68183157847093E+000,    1.36467653831116E+004,    1.26843267977671E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62606631268416E-004,    4.86677964397438E-003,    4.86677964397438E-003,    1.93558760466867E-003 
    1.06000000000004E-006,    1.35057926594787E+004,    1.00742702383336E+004,    1.68204486555260E+000,    1.36467453363311E+004,    1.26841775062921E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62606171944538E-004,    4.86643822710550E-003,    4.86643822710550E-003,    1.93544204020191E-003 
    1.06500000000004E-006,    1.35035124212352E+004,    1.00806430415935E+004,    1.68223399224733E+000,    1.36478807546434E+004,    1.26850240891916E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62608776564914E-004,    4.86619775722177E-003,    4.86619775722177E-003,    1.93533624576705E-003 
    1.07000000000004E-006,    1.35018571072620E+004,    1.00874409575996E+004,    1.68243548811390E+000,    1.36460237023329E+004,    1.26853581345530E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62609804261769E-004,    4.86606871558748E-003,    4.86606871558748E-003,    1.93527567778891E-003 
    1.07500000000004E-006,    1.34979443215461E+004,    1.00955357657930E+004,    1.68267509306211E+000,    1.36409182510082E+004,    1.26840187305938E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62605683436118E-004,    4.86576830931242E-003,    4.86576830931242E-003,    1.93514508696330E-003 
    1.08000000000004E-006,    1.34955486717507E+004,    1.01030629792957E+004,    1.68289757425503E+000,    1.36386471073462E+004,    1.26840729591454E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62605850282728E-004,    4.86553975604877E-003,    4.86553975604877E-003,    1.93504155715161E-003 
    1.08500000000004E-006,    1.34907482016805E+004,    1.01106449482282E+004,    1.68312135980750E+000,    1.36361399711064E+004,    1.26829908447882E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62602520806519E-004,    4.86514375280539E-003,    4.86514375280539E-003,    1.93487453285523E-003 
    1.09000000000004E-006,    1.34888740245380E+004,    1.01165844399616E+004,    1.68329644710372E+000,    1.36321139374626E+004,    1.26823733263969E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62600620713909E-004,    4.86497376844185E-003,    4.86497376844185E-003,    1.93479755940697E-003 
    1.09500000000004E-006,    1.34860188964672E+004,    1.01191362840892E+004,    1.68337161243845E+000,    1.36289618476508E+004,    1.26807623550374E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62595663453981E-004,    4.86470950864608E-003,    4.86470950864608E-003,    1.93468766399527E-003 
    1.10000000000004E-006,    1.34844529193643E+004,    1.01275203402743E+004,    1.68361831723379E+000,    1.36265219560341E+004,    1.26813467496576E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62597461800756E-004,    4.86457641993948E-003,    4.86457641993948E-003,    1.93462292186584E-003 
    1.10500000000004E-006,    1.34798698850049E+004,    1.01355159741506E+004,    1.68385323590616E+000,    1.36240094951296E+004,    1.26804624554919E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62594740554192E-004,    4.86421373789865E-003,    4.86421373789865E-003,    1.93446715545662E-003 
    1.11000000000004E-006,    1.34791933173969E+004,    1.01404437563715E+004,    1.68399784536328E+000,    1.36212785438515E+004,    1.26805280967358E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62594942557550E-004,    4.86409295177968E-003,    4.86409295177968E-003,    1.93441153481042E-003 
    1.11500000000004E-006,    1.34770638955898E+004,    1.01454134939916E+004,    1.68414355257954E+000,    1.36187498919493E+004,    1.26800125592932E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62593356029130E-004,    4.86396179630670E-003,    4.86396179630670E-003,    1.93435211980656E-003 
    1.12000000000004E-006,    1.34730721042271E+004,    1.01536900037626E+004,    1.68438591375198E+000,    1.36162538745220E+004,    1.26794678778644E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62591679758983E-004,    4.86362131185947E-003,    4.86362131185947E-003,    1.93420529591146E-003 
    1.12500000000004E-006,    1.34736607785420E+004,    1.01588884723544E+004,    1.68453795118103E+000,    1.36126975887305E+004,    1.26799206326008E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62593073126370E-004,    4.86363448711558E-003,    4.86363448711558E-003,    1.93420193871733E-003 
    1.13000000000004E-006,    1.34732863293911E+004,    1.01628337899186E+004,    1.68465324083728E+000,    1.36077261623894E+004,    1.26792159801864E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62590904519337E-004,    4.86364671896707E-003,    4.86364671896707E-003,    1.93420183648167E-003 
    1.13500000000004E-006,    1.34708824527594E+004,    1.01703549282060E+004,    1.68487279028740E+000,    1.36104037792341E+004,    1.26807512816114E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62595629377324E-004,    4.86341047696873E-003,    4.86341047696873E-003,    1.93409626188268E-003 
    1.14000000000004E-006,    1.34672389960696E+004,    1.01759389317607E+004,    1.68503559591516E+000,    1.36035892733511E+004,    1.26784238678663E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62588466640218E-004,    4.86317015017017E-003,    4.86317015017017E-003,    1.93399464207374E-003 
    1.14500000000005E-006,    1.34648505365065E+004,    1.01840624200870E+004,    1.68527214294224E+000,    1.35987177342701E+004,    1.26778539398870E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62586712504844E-004,    4.86294162972137E-003,    4.86294162972137E-003,    1.93389155786092E-003 
    1.15000000000005E-006,    1.34620517058177E+004,    1.01879107073277E+004,    1.68538407727563E+000,    1.35952948673040E+004,    1.26765024057425E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62582552487286E-004,    4.86269309778478E-003,    4.86269309778478E-003,    1.93378550424368E-003 
    1.15500000000005E-006,    1.34609065541314E+004,    1.01939316374521E+004,    1.68555904773140E+000,    1.35901565322119E+004,    1.26759042624921E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62580711296768E-004,    4.86256943920939E-003,    4.86256943920939E-003,    1.93372804586183E-003 
    1.16000000000005E-006,    1.34576321685770E+004,    1.01988091855890E+004,    1.68570064895603E+000,    1.35843775558581E+004,    1.26738834610258E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62574490424702E-004,    4.86233265305326E-003,    4.86233265305326E-003,    1.93362659284122E-003 
    1.16500000000005E-006,    1.34545400956314E+004,    1.02097005930367E+004,    1.68601638163672E+000,    1.35808600439563E+004,    1.26740734675749E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62575075376432E-004,    4.86209873323015E-003,    4.86209873323015E-003,    1.93351956154114E-003 
    1.17000000000005E-006,    1.34532749473183E+004,    1.02150022348436E+004,    1.68616984310789E+000,    1.35782605354539E+004,    1.26740086801544E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62574875923457E-004,    4.86192400823475E-003,    4.86192400823475E-003,    1.93344122663934E-003 
    1.17500000000005E-006,    1.34496679425221E+004,    1.02189737193886E+004,    1.68628470390988E+000,    1.35729257052539E+004,    1.26717539056019E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62567933946631E-004,    4.86166747833283E-003,    4.86166747833283E-003,    1.93333278573741E-003 
    1.18000000000005E-006,    1.34471502140453E+004,    1.02235253795261E+004,    1.68641624119202E+000,    1.35696249116645E+004,    1.26707367073266E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62564801899699E-004,    4.86147360661018E-003,    4.86147360661018E-003,    1.93324868570092E-003 
    1.18500000000005E-006,    1.34442975614277E+004,    1.02279775888237E+004,    1.68654479816673E+000,    1.35689887159536E+004,    1.26703424671013E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62563587946445E-004,    4.86120736735292E-003,    4.86120736735292E-003,    1.93313837741976E-003 
    1.19000000000005E-006,    1.34409534460524E+004,    1.02336578536187E+004,    1.68670866266768E+000,    1.35645723797374E+004,    1.26688941785466E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62559128097723E-004,    4.86083848315674E-003,    4.86083848315674E-003,    1.93298184887269E-003 
    1.19500000000005E-006,    1.34369096582350E+004,    1.02422167073954E+004,    1.68695524662541E+000,    1.35610621837734E+004,    1.26680995205727E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62556680869391E-004,    4.86052400858473E-003,    4.86052400858473E-003,    1.93284462306540E-003 
    1.20000000000005E-006,    1.34356788852790E+004,    1.02492851405984E+004,    1.68715859951976E+000,    1.35575656701182E+004,    1.26682112139598E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62557024847342E-004,    4.86043208342182E-003,    4.86043208342182E-003,    1.93279914038994E-003 
    1.20500000000005E-006,    1.34307789959572E+004,    1.02557690301268E+004,    1.68734490419426E+000,    1.35543402019582E+004,    1.26666170530906E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62552115151351E-004,    4.85998718565700E-003,    4.85998718565700E-003,    1.93261359142228E-003 
    1.21000000000005E-006,    1.34287335143960E+004,    1.02611619307960E+004,    1.68749969259860E+000,    1.35485228959009E+004,    1.26652647225769E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62547949876219E-004,    4.85979701583478E-003,    4.85979701583478E-003,    1.93252879576862E-003 
    1.21500000000005E-006,    1.34279731881275E+004,    1.02645203629788E+004,    1.68759601001942E+000,    1.35436816200985E+004,    1.26642886751856E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62544943370114E-004,    4.85978092329165E-003,    4.85978092329165E-003,    1.93251624666834E-003 
    1.22000000000005E-006,    1.34288572448773E+004,    1.02736837509103E+004,    1.68785850868438E+000,    1.35421658710678E+004,    1.26664503893546E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62551601833331E-004,    4.85994168860059E-003,    4.85994168860059E-003,    1.93257036024634E-003 
    1.22500000000005E-006,    1.34236656251983E+004,    1.02777353727366E+004,    1.68797443321372E+000,    1.35397545807919E+004,    1.26643816335576E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62545229716167E-004,    4.85949227742701E-003,    4.85949227742701E-003,    1.93238369411574E-003 
    1.23000000000005E-006,    1.34215835051211E+004,    1.02835282504245E+004,    1.68814002937775E+000,    1.35351178469377E+004,    1.26634642097793E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62542403642823E-004,    4.85920882769371E-003,    4.85920882769371E-003,    1.93226503315210E-003 
    1.23500000000005E-006,    1.34194344172192E+004,    1.02928652851112E+004,    1.68840657101030E+000,    1.35337179129816E+004,    1.26643438254280E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62545113253384E-004,    4.85910736838016E-003,    4.85910736838016E-003,    1.93221057442473E-003 
    1.24000000000005E-006,    1.34186539094466E+004,    1.02963726319887E+004,    1.68850657694944E+000,    1.35305365672260E+004,    1.26638924244370E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62543722753820E-004,    4.85901986557437E-003,    4.85901986557437E-003,    1.93217079545464E-003 
    1.24500000000005E-006,    1.34163750508291E+004,    1.03036100550378E+004,    1.68871273749154E+000,    1.35292923798288E+004,    1.26642525667803E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62544832142484E-004,    4.85881156410151E-003,    4.85881156410151E-003,    1.93207698265923E-003 
    1.25000000000005E-006,    1.34126240506295E+004,    1.03124677613941E+004,    1.68896468256326E+000,    1.35289228002821E+004,    1.26646073961713E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62545925141591E-004,    4.85855142507707E-003,    4.85855142507707E-003,    1.93196205024154E-003 
    1.25500000000005E-006,    1.34102541888912E+004,    1.03174856679050E+004,    1.68910722963478E+000,    1.35302201671008E+004,    1.26651494176768E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62547594713205E-004,    4.85830062154076E-003,    4.85830062154076E-003,    1.93185331901576E-003 
    1.26000000000005E-006,    1.34055602241041E+004,    1.03239207945367E+004,    1.68928984617679E+000,    1.35241933790490E+004,    1.26628033691449E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62540367863290E-004,    4.85785356646222E-003,    4.85785356646222E-003,    1.93166713475866E-003 
    1.26500000000005E-006,    1.34030465840623E+004,    1.03322357968278E+004,    1.68952549360029E+000,    1.35202251685468E+004,    1.26625073714043E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62539455989211E-004,    4.85766187851065E-003,    4.85766187851065E-003,    1.93158005760582E-003 
    1.27000000000005E-006,    1.33988607557651E+004,    1.03387350219838E+004,    1.68970943395431E+000,    1.35180812847285E+004,    1.26615668101573E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62536558314222E-004,    4.85734355344684E-003,    4.85734355344684E-003,    1.93144415498552E-003 
    1.27500000000005E-006,    1.33974470449459E+004,    1.03455229282153E+004,    1.68990131277054E+000,    1.35113782191456E+004,    1.26605769488909E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62533508579369E-004,    4.85714877247565E-003,    4.85714877247565E-003,    1.93135622318854E-003 
    1.28000000000006E-006,    1.33943268652565E+004,    1.03476281740189E+004,    1.68996077528440E+000,    1.35124450234780E+004,    1.26600079161816E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62531755323490E-004,    4.85689083918980E-003,    4.85689083918980E-003,    1.93125114916160E-003 
    1.28500000000006E-006,    1.33922757728832E+004,    1.03523313185923E+004,    1.69009353319359E+000,    1.35074516306492E+004,    1.26587376356981E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62527841225667E-004,    4.85673935613616E-003,    4.85673935613616E-003,    1.93118383669583E-003 
    1.29000000000006E-006,    1.33913027772434E+004,    1.03570995433217E+004,    1.69022801252878E+000,    1.35049593664071E+004,    1.26587145733475E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62527770161204E-004,    4.85666034590310E-003,    4.85666034590310E-003,    1.93114753147002E-003 
    1.29500000000006E-006,    1.33904603482698E+004,    1.03639480677853E+004,    1.69042095965133E+000,    1.35021988945787E+004,    1.26591756158947E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62529190801753E-004,    4.85653336095418E-003,    4.85653336095418E-003,    1.93108655783900E-003 
    1.30000000000006E-006,    1.33896856951937E+004,    1.03676640418284E+004,    1.69052555154497E+000,    1.34976312210771E+004,    1.26583659008258E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62526695747647E-004,    4.85646359746201E-003,    4.85646359746201E-003,    1.93105423922455E-003 
    1.30500000000006E-006,    1.33877406738100E+004,    1.03711555106823E+004,    1.69062376022864E+000,    1.34938439527655E+004,    1.26572102825063E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62523134617981E-004,    4.85635182504676E-003,    4.85635182504676E-003,    1.93100346870783E-003 
    1.31000000000006E-006,    1.33846466855652E+004,    1.03771333708486E+004,    1.69079176243393E+000,    1.34940839195399E+004,    1.26573479677504E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62523558918967E-004,    4.85612325005892E-003,    4.85612325005892E-003,    1.93090565235233E-003 
    1.31500000000006E-006,    1.33810065079255E+004,    1.03845985414887E+004,    1.69100130894391E+000,    1.34918746140918E+004,    1.26568707086146E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62522088147082E-004,    4.85584157284027E-003,    4.85584157284027E-003,    1.93078176850550E-003 
    1.32000000000006E-006,    1.33787612643999E+004,    1.03887924638772E+004,    1.69111890774416E+000,    1.34913368858188E+004,    1.26567233517722E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62521634028242E-004,    4.85559084154353E-003,    4.85559084154353E-003,    1.93067672640176E-003 
    1.32500000000006E-006,    1.33766975558206E+004,    1.03954170008100E+004,    1.69130448004010E+000,    1.34871252442034E+004,    1.26561507929939E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62519869499741E-004,    4.85537236615991E-003,    4.85537236615991E-003,    1.93058139348805E-003 
    1.33000000000006E-006,    1.33747249015023E+004,    1.04007254867332E+004,    1.69145302565094E+000,    1.34874721188451E+004,    1.26566617461173E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62521444173033E-004,    4.85527307424920E-003,    4.85527307424920E-003,    1.93053362319982E-003 
    1.33500000000006E-006,    1.33727296303445E+004,    1.04075812105107E+004,    1.69164465640820E+000,    1.34853733702339E+004,    1.26568084710369E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62521896346118E-004,    4.85503757077081E-003,    4.85503757077081E-003,    1.93043167087534E-003 
    1.34000000000006E-006,    1.33699268128110E+004,    1.04142612234474E+004,    1.69183114764646E+000,    1.34858089226642E+004,    1.26573082811729E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62523436618247E-004,    4.85484858277382E-003,    4.85484858277382E-003,    1.93034749673719E-003 
    1.34500000000006E-006,    1.33672194526875E+004,    1.04179323282445E+004,    1.69193354110311E+000,    1.34847709290051E+004,    1.26566781978547E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62521494873773E-004,    4.85456749347101E-003,    4.85456749347101E-003,    1.93023016441437E-003 
    1.35000000000006E-006,    1.33671533661783E+004,    1.04225492348635E+004,    1.69206221837130E+000,    1.34815561183411E+004,    1.26568121082500E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62521907555138E-004,    4.85457029265594E-003,    4.85457029265594E-003,    1.93022306863116E-003 
    1.35500000000006E-006,    1.33650191838003E+004,    1.04293687229301E+004,    1.69225208765302E+000,    1.34784914978452E+004,    1.26566005631563E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62521255619780E-004,    4.85438978506253E-003,    4.85438978506253E-003,    1.93014408526902E-003 
    1.36000000000006E-006,    1.33632834188816E+004,    1.04363380557869E+004,    1.69244588797708E+000,    1.34751440555281E+004,    1.26565200845217E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62521007600190E-004,    4.85435627149599E-003,    4.85435627149599E-003,    1.93012012035606E-003 
    1.36500000000006E-006,    1.33611147830685E+004,    1.04400295844181E+004,    1.69254844195312E+000,    1.34703462388084E+004,    1.26550137617169E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62516365183396E-004,    4.85404140984667E-003,    4.85404140984667E-003,    1.92998854862144E-003 
    1.37000000000006E-006,    1.33605868575382E+004,    1.04466715367489E+004,    1.69273278978638E+000,    1.34669670294707E+004,    1.26553861847280E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62517513012866E-004,    4.85405159897139E-003,    4.85405159897139E-003,    1.92998322976176E-003 
    1.37500000000006E-006,    1.33585541380731E+004,    1.04507202385037E+004,    1.69284505372398E+000,    1.34653821025206E+004,    1.26549884246517E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62516287092148E-004,    4.85388206184221E-003,    4.85388206184221E-003,    1.92991198472309E-003 
    1.38000000000006E-006,    1.33574358733185E+004,    1.04572112968882E+004,    1.69302486972709E+000,    1.34623151828355E+004,    1.26551534512232E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62516795717621E-004,    4.85376509856321E-003,    4.85376509856321E-003,    1.92985585793315E-003 
    1.38500000000006E-006,    1.33547567174890E+004,    1.04636123348307E+004,    1.69320198659450E+000,    1.34579677055020E+004,    1.26542146681659E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62513902243763E-004,    4.85356251574312E-003,    4.85356251574312E-003,    1.92976726200452E-003 
    1.39000000000006E-006,    1.33533577228658E+004,    1.04678922197229E+004,    1.69332029751383E+000,    1.34543554829909E+004,    1.26535523085429E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62511860651311E-004,    4.85341261597496E-003,    4.85341261597496E-003,    1.92970207151973E-003 
    1.39500000000006E-006,    1.33504086806870E+004,    1.04714927477090E+004,    1.69341975822633E+000,    1.34518930948351E+004,    1.26523732274138E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62508226166093E-004,    4.85318685315045E-003,    4.85318685315045E-003,    1.92960579163977E-003 
    1.40000000000006E-006,    1.33485955101130E+004,    1.04754778893225E+004,    1.69352976853252E+000,    1.34471119611931E+004,    1.26511044286373E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62504314841141E-004,    4.85300930893987E-003,    4.85300930893987E-003,    1.92953089493446E-003 
    1.40500000000006E-006,    1.33462181502142E+004,    1.04822856355953E+004,    1.69371751525422E+000,    1.34453789541929E+004,    1.26511826868926E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62504556096428E-004,    4.85288052073761E-003,    4.85288052073761E-003,    1.92947077643758E-003 
    1.41000000000007E-006,    1.33427515301997E+004,    1.04889733767107E+004,    1.69390172931065E+000,    1.34428837058582E+004,    1.26505161814707E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62502501350930E-004,    4.85253058683496E-003,    4.85253058683496E-003,    1.92932202134272E-003 
    1.41500000000007E-006,    1.33387948389518E+004,    1.04969742401079E+004,    1.69412182340032E+000,    1.34445395725563E+004,    1.26511914536368E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62504583122559E-004,    4.85221874583469E-003,    4.85221874583469E-003,    1.92918638556223E-003 
    1.42000000000007E-006,    1.33367060064748E+004,    1.05029825275461E+004,    1.69428689683730E+000,    1.34418271996192E+004,    1.26509125464590E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62503723300155E-004,    4.85196994436372E-003,    4.85196994436372E-003,    1.92907959165991E-003 
    1.42500000000007E-006,    1.33361243630722E+004,    1.05091937696478E+004,    1.69445735972575E+000,    1.34390443137796E+004,    1.26513379492209E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62505034737239E-004,    4.85196367775677E-003,    4.85196367775677E-003,    1.92906904208287E-003 
    1.43000000000007E-006,    1.33334239128029E+004,    1.05147770660105E+004,    1.69461042748302E+000,    1.34389589302430E+004,    1.26514666349986E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62505431444800E-004,    4.85178017289222E-003,    4.85178017289222E-003,    1.92898935570168E-003 
    1.43500000000007E-006,    1.33314647064795E+004,    1.05210584271645E+004,    1.69478245027216E+000,    1.34354812802796E+004,    1.26510850038452E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62504254958034E-004,    4.85156695565507E-003,    4.85156695565507E-003,    1.92889509540621E-003 
    1.44000000000007E-006,    1.33292468098484E+004,    1.05241609656137E+004,    1.69486734584959E+000,    1.34350733859568E+004,    1.26507277275700E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62503153527673E-004,    4.85138795107789E-003,    4.85138795107789E-003,    1.92881887296763E-003 
    1.44500000000007E-006,    1.33264910556520E+004,    1.05306992009612E+004,    1.69504609926830E+000,    1.34347458704129E+004,    1.26509936235085E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62503973248107E-004,    4.85109100037739E-003,    4.85109100037739E-003,    1.92869367274307E-003 
    1.45000000000007E-006,    1.33257318938352E+004,    1.05370694801998E+004,    1.69522006015107E+000,    1.34281754720732E+004,    1.26502485986669E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62501676406420E-004,    4.85105485335913E-003,    4.85105485335913E-003,    1.92867056479674E-003 
    1.45500000000007E-006,    1.33209445639447E+004,    1.05424340997381E+004,    1.69536640490040E+000,    1.34293505699614E+004,    1.26497667653171E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62500190904665E-004,    4.85066805473659E-003,    4.85066805473659E-003,    1.92851015774175E-003 
    1.46000000000007E-006,    1.33171033697297E+004,    1.05499520256377E+004,    1.69557125546281E+000,    1.34260909064109E+004,    1.26489113612368E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62497553571011E-004,    4.85029324048956E-003,    4.85029324048956E-003,    1.92835072876479E-003 
    1.46500000000007E-006,    1.33168647440949E+004,    1.05600917003747E+004,    1.69584710960968E+000,    1.34264420574402E+004,    1.26513909215285E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62505198038601E-004,    4.85032097629240E-003,    4.85032097629240E-003,    1.92834758300211E-003 
    1.47000000000007E-006,    1.33161370375536E+004,    1.05666929344263E+004,    1.69602643132765E+000,    1.34232764038853E+004,    1.26517353683959E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62506259875883E-004,    4.85025664706179E-003,    4.85025664706179E-003,    1.92831195468978E-003 
    1.47500000000007E-006,    1.33123710793646E+004,    1.05730765439634E+004,    1.69619964095818E+000,    1.34166873480539E+004,    1.26496432474607E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62499810089745E-004,    4.84993058712913E-003,    4.84993058712913E-003,    1.92817458721209E-003 
    1.48000000000007E-006,    1.33096534140127E+004,    1.05808784533785E+004,    1.69641106701510E+000,    1.34173878639239E+004,    1.26505458564538E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62502592836614E-004,    4.84970449381910E-003,    4.84970449381910E-003,    1.92807358994486E-003 
    1.48500000000007E-006,    1.33067453248715E+004,    1.05866358208122E+004,    1.69656689947162E+000,    1.34144693746484E+004,    1.26497818816603E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62500237509304E-004,    4.84946008624181E-003,    4.84946008624181E-003,    1.92796885243000E-003 
    1.49000000000007E-006,    1.33049608262671E+004,    1.05919306330537E+004,    1.69671007142926E+000,    1.34119014385844E+004,    1.26495129449248E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62499408354078E-004,    4.84931790865705E-003,    4.84931790865705E-003,    1.92790559595583E-003 
    1.49500000000007E-006,    1.33002715118287E+004,    1.05987961780127E+004,    1.69689551566254E+000,    1.34135819705548E+004,    1.26495968145780E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62499666932914E-004,    4.84892069761056E-003,    4.84892069761056E-003,    1.92773877101640E-003 
    1.50000000000007E-006,    1.32982652221182E+004,    1.06055605841333E+004,    1.69707800710270E+000,    1.34107621507247E+004,    1.26495142356542E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62499412333541E-004,    4.84865225098887E-003,    4.84865225098887E-003,    1.92762300249713E-003 
    1.50500000000007E-006,    1.32960894871757E+004,    1.06102240246576E+004,    1.69720369078545E+000,    1.34055535180357E+004,    1.26481276041902E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62495137016456E-004,    4.84852491245037E-003,    4.84852491245037E-003,    1.92756527747206E-003 
    1.51000000000007E-006,    1.32948357988475E+004,    1.06171698741739E+004,    1.69739069471555E+000,    1.34074680175855E+004,    1.26498412056501E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62500420408494E-004,    4.84839233091854E-003,    4.84839233091854E-003,    1.92750430073741E-003 
    1.51500000000007E-006,    1.32940541573073E+004,    1.06232729082888E+004,    1.69755481749599E+000,    1.34086298728310E+004,    1.26513350960975E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62505025941705E-004,    4.84833902915000E-003,    4.84833902915000E-003,    1.92747393387303E-003 
    1.52000000000007E-006,    1.32905204174615E+004,    1.06324153578818E+004,    1.69780034446734E+000,    1.34053163201284E+004,    1.26510060007636E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62504011405155E-004,    4.84804373559272E-003,    4.84804373559272E-003,    1.92734507182071E-003 
    1.52500000000007E-006,    1.32875493378387E+004,    1.06369175906367E+004,    1.69792110915413E+000,    1.34042790210091E+004,    1.26504704352527E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62502360318549E-004,    4.84778481581269E-003,    4.84778481581269E-003,    1.92723651782548E-003 
    1.53000000000007E-006,    1.32855903254466E+004,    1.06414180782899E+004,    1.69804173091318E+000,    1.33993262939716E+004,    1.26492188226128E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62498501534203E-004,    4.84768044960268E-003,    4.84768044960268E-003,    1.92718980532412E-003 
    1.53500000000007E-006,    1.32832782391954E+004,    1.06456958668638E+004,    1.69815629492674E+000,    1.33959043408021E+004,    1.26482117046967E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62495396328618E-004,    4.84740264802939E-003,    4.84740264802939E-003,    1.92707198058883E-003 
    1.54000000000007E-006,    1.32799582451158E+004,    1.06462919287904E+004,    1.69817225126079E+000,    1.33926615854475E+004,    1.26459028315660E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62488276765006E-004,    4.84710793085492E-003,    4.84710793085492E-003,    1.92695444350768E-003 
    1.54500000000008E-006,    1.32799431806899E+004,    1.06534823095643E+004,    1.69836460239970E+000,    1.33901883679804E+004,    1.26469233243197E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62491423643991E-004,    4.84707025303952E-003,    4.84707025303952E-003,    1.92692950161431E-003 
    1.55000000000008E-006,    1.32787476804308E+004,    1.06600046231688E+004,    1.69853887069433E+000,    1.33868273810900E+004,    1.26469864030101E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62491618152518E-004,    4.84702063174680E-003,    4.84702063174680E-003,    1.92690173342033E-003 
    1.55500000000008E-006,    1.32760930445886E+004,    1.06624204998204E+004,    1.69860336904941E+000,    1.33827011245045E+004,    1.26451590129021E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62485982940370E-004,    4.84678623181466E-003,    4.84678623181466E-003,    1.92680526569207E-003 
    1.56000000000008E-006,    1.32750825593751E+004,    1.06660224597208E+004,    1.69869948202999E+000,    1.33786593406310E+004,    1.26443846920219E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62483594942555E-004,    4.84667501476767E-003,    4.84667501476767E-003,    1.92675563160526E-003 
    1.56500000000008E-006,    1.32749459699883E+004,    1.06686738179700E+004,    1.69877019057481E+000,    1.33742652478506E+004,    1.26436630980069E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62481369453814E-004,    4.84667607531275E-003,    4.84667607531275E-003,    1.92675319600248E-003 
    1.57000000000008E-006,    1.32713618986494E+004,    1.06729411455080E+004,    1.69888392563650E+000,    1.33740630709180E+004,    1.26430463535916E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62479467258212E-004,    4.84640370186048E-003,    4.84640370186048E-003,    1.92663966370000E-003 
    1.57500000000008E-006,    1.32714606835893E+004,    1.06784947086167E+004,    1.69903181397739E+000,    1.33743422418867E+004,    1.26445389605603E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62484070714043E-004,    4.84641126620488E-003,    4.84641126620488E-003,    1.92663506053486E-003 
    1.58000000000008E-006,    1.32693869276273E+004,    1.06817831487040E+004,    1.69911931509509E+000,    1.33697512525507E+004,    1.26430480443535E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62479472473045E-004,    4.84623120059584E-003,    4.84623120059584E-003,    1.92655925598762E-003 
    1.58500000000008E-006,    1.32653539647209E+004,    1.06863055824286E+004,    1.69923956837555E+000,    1.33688059869031E+004,    1.26420717290336E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62476461126047E-004,    4.84586781927849E-003,    4.84586781927849E-003,    1.92640780666471E-003 
    1.59000000000008E-006,    1.32617467578352E+004,    1.06921630326584E+004,    1.69939517791528E+000,    1.33633363323607E+004,    1.26402639325662E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62470884691914E-004,    4.84556514271067E-003,    4.84556514271067E-003,    1.92628213751149E-003 
    1.59500000000008E-006,    1.32601403307129E+004,    1.06974792216355E+004,    1.69953626937511E+000,    1.33604177913980E+004,    1.26399809028707E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62470011587177E-004,    4.84534269582447E-003,    4.84534269582447E-003,    1.92618619711710E-003 
    1.60000000000008E-006,    1.32566558127385E+004,    1.07008257947123E+004,    1.69962501960499E+000,    1.33574361159893E+004,    1.26383537397312E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62464991741353E-004,    4.84507493339330E-003,    4.84507493339330E-003,    1.92607467204964E-003 
    1.60500000000008E-006,    1.32543237633713E+004,    1.07044438075746E+004,    1.69972090956902E+000,    1.33531729728095E+004,    1.26369270218183E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62460589870743E-004,    4.84484236007800E-003,    4.84484236007800E-003,    1.92597709957250E-003 
    1.61000000000008E-006,    1.32524665069428E+004,    1.07101186945002E+004,    1.69987119099568E+000,    1.33521810036945E+004,    1.26371957513052E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62461419014057E-004,    4.84470127754838E-003,    4.84470127754838E-003,    1.92591333518887E-003 
    1.61500000000008E-006,    1.32500749830997E+004,    1.07160838225430E+004,    1.70002899697303E+000,    1.33541474507261E+004,    1.26381800916568E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62464456002964E-004,    4.84449403579771E-003,    4.84449403579771E-003,    1.92582424603857E-003 
    1.62000000000008E-006,    1.32481032395178E+004,    1.07205863186151E+004,    1.70014799987241E+000,    1.33504616723312E+004,    1.26373053926393E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62461757299766E-004,    4.84427222030851E-003,    4.84427222030851E-003,    1.92572846716872E-003 
    1.62500000000008E-006,    1.32451361658161E+004,    1.07281337945943E+004,    1.70034727190166E+000,    1.33499607788906E+004,    1.26376857272103E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62462930760991E-004,    4.84406900530737E-003,    4.84406900530737E-003,    1.92564024198471E-003 
    1.63000000000008E-006,    1.32414867127953E+004,    1.07339728806055E+004,    1.70050125715454E+000,    1.33460227266828E+004,    1.26363143173918E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62458699370185E-004,    4.84371868139316E-003,    4.84371868139316E-003,    1.92549325483575E-003 
    1.63500000000008E-006,    1.32385540263380E+004,    1.07401484336828E+004,    1.70066394396579E+000,    1.33425254985478E+004,    1.26354786597468E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62456120834784E-004,    4.84344890632542E-003,    4.84344890632542E-003,    1.92537672448493E-003 
    1.64000000000008E-006,    1.32365124109920E+004,    1.07462708386496E+004,    1.70082505683030E+000,    1.33399747102207E+004,    1.26353117183643E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62455605698894E-004,    4.84330623323164E-003,    4.84330623323164E-003,    1.92531261711645E-003 
    1.64500000000008E-006,    1.32365542679828E+004,    1.07535071898236E+004,    1.70101526071352E+000,    1.33382494074886E+004,    1.26365988078636E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62459577174687E-004,    4.84328861806767E-003,    4.84328861806767E-003,    1.92529594183205E-003 
    1.65000000000008E-006,    1.32342471059878E+004,    1.07582731533952E+004,    1.70114040005967E+000,    1.33354535465844E+004,    1.26359061968760E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62457440074978E-004,    4.84309652308663E-003,    4.84309652308663E-003,    1.92521320464225E-003 
    1.65500000000008E-006,    1.32331134843752E+004,    1.07657123022996E+004,    1.70133552034123E+000,    1.33330777194103E+004,    1.26365236267578E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62459345202427E-004,    4.84300280649588E-003,    4.84300280649588E-003,    1.92516572941941E-003 
    1.66000000000008E-006,    1.32311913590257E+004,    1.07694027325159E+004,    1.70143222183927E+000,    1.33311993046943E+004,    1.26360125272283E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62457768170511E-004,    4.84282846950873E-003,    4.84282846950873E-003,    1.92509161973301E-003 
    1.66500000000008E-006,    1.32289676592813E+004,    1.07722232003637E+004,    1.70150608536499E+000,    1.33279641331207E+004,    1.26347470992116E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62453863398787E-004,    4.84271523170001E-003,    4.84271523170001E-003,    1.92504326459066E-003 
    1.67000000000008E-006,    1.32285709819779E+004,    1.07771688364753E+004,    1.70163551572094E+000,    1.33259970718706E+004,    1.26352022789221E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62455267995611E-004,    4.84265554717380E-003,    4.84265554717380E-003,    1.92501377334450E-003 
    1.67500000000008E-006,    1.32278957981844E+004,    1.07810681222062E+004,    1.70173748357651E+000,    1.33218968961922E+004,    1.26346382756700E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62453527584623E-004,    4.84257176237160E-003,    4.84257176237160E-003,    1.92497592695562E-003 
    1.68000000000009E-006,    1.32254027355640E+004,    1.07880908878206E+004,    1.70192095650944E+000,    1.33212153487406E+004,    1.26350515645274E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62454802924307E-004,    4.84239345967970E-003,    4.84239345967970E-003,    1.92489527707328E-003 
    1.68500000000009E-006,    1.32241214494538E+004,    1.07938592260495E+004,    1.70207148871996E+000,    1.33175501576855E+004,    1.26348077379015E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62454050520312E-004,    4.84225715320227E-003,    4.84225715320227E-003,    1.92483433816031E-003 
    1.69000000000009E-006,    1.32214345135343E+004,    1.07987824373692E+004,    1.70219984642013E+000,    1.33174036211927E+004,    1.26347764211528E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62453953881802E-004,    4.84204826608534E-003,    4.84204826608534E-003,    1.92474536670465E-003 
    1.69500000000009E-006,    1.32194974276762E+004,    1.07999177674757E+004,    1.70222943104171E+000,    1.33148316213703E+004,    1.26334220983593E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62449774482705E-004,    4.84189918193927E-003,    4.84189918193927E-003,    1.92468311997452E-003 
    1.70000000000009E-006,    1.32174087173874E+004,    1.08073187703185E+004,    1.70242214409273E+000,    1.33172423792315E+004,    1.26350337061539E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62454747817034E-004,    4.84160559814917E-003,    4.84160559814917E-003,    1.92455855234716E-003 
    1.70500000000009E-006,    1.32156170812336E+004,    1.08100311947715E+004,    1.70249271004894E+000,    1.33153605253617E+004,    1.26343399780148E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62452607068688E-004,    4.84152349700631E-003,    4.84152349700631E-003,    1.92452117796135E-003 
    1.71000000000009E-006,    1.32124085646016E+004,    1.08148018839446E+004,    1.70261674254380E+000,    1.33105643686891E+004,    1.26326508643468E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62447394325748E-004,    4.84125214187321E-003,    4.84125214187321E-003,    1.92440755445931E-003 
    1.71500000000009E-006,    1.32117915070237E+004,    1.08200305950271E+004,    1.70275256471645E+000,    1.33112513166061E+004,    1.26338711123015E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62451160163853E-004,    4.84114801166755E-003,    4.84114801166755E-003,    1.92435794215495E-003 
    1.72000000000009E-006,    1.32111709675933E+004,    1.08251000165447E+004,    1.70288413110848E+000,    1.33065677881307E+004,    1.26334482080438E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62449855059618E-004,    4.84116724779121E-003,    4.84116724779121E-003,    1.92436200484902E-003 
    1.72500000000009E-006,    1.32094586958810E+004,    1.08283157956464E+004,    1.70296752985903E+000,    1.33065847156735E+004,    1.26334814162253E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62449957542971E-004,    4.84100384802784E-003,    4.84100384802784E-003,    1.92429118866399E-003 
    1.73000000000009E-006,    1.32062671945996E+004,    1.08353260715239E+004,    1.70314917427268E+000,    1.33001793291291E+004,    1.26318741672545E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62444997197199E-004,    4.84067382410405E-003,    4.84067382410405E-003,    1.92415215252998E-003 
    1.73500000000009E-006,    1.32073046432643E+004,    1.08418277194601E+004,    1.70331744169462E+000,    1.33004275032488E+004,    1.26340194877128E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62451618050116E-004,    4.84079183955960E-003,    4.84079183955960E-003,    1.92418988977279E-003 
    1.74000000000009E-006,    1.32072989093390E+004,    1.08455750849746E+004,    1.70341433989747E+000,    1.32970934350760E+004,    1.26339485265422E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62451399064576E-004,    4.84082161820799E-003,    4.84082161820799E-003,    1.92419700018501E-003 
    1.74500000000009E-006,    1.32071790389175E+004,    1.08479757165456E+004,    1.70347638152279E+000,    1.32943255385979E+004,    1.26336625646733E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62450516579323E-004,    4.84090011040568E-003,    4.84090011040568E-003,    1.92422480079246E-003 
    1.75000000000009E-006,    1.32081452500066E+004,    1.08543436837970E+004,    1.70364082918705E+000,    1.32910341378120E+004,    1.26346875164641E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62453679535069E-004,    4.84092488349977E-003,    4.84092488349977E-003,    1.92422691602194E-003 
    1.75500000000009E-006,    1.32079037556714E+004,    1.08592921294344E+004,    1.70376849333567E+000,    1.32872352745490E+004,    1.26346698413545E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62453624992118E-004,    4.84094067394624E-003,    4.84094067394624E-003,    1.92422625875863E-003 
    1.76000000000009E-006,    1.32069104701644E+004,    1.08639254851123E+004,    1.70388792916619E+000,    1.32864375128922E+004,    1.26351333478000E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62455055289929E-004,    4.84088302693578E-003,    4.84088302693578E-003,    1.92419688126329E-003 
    1.76500000000009E-006,    1.32041801898014E+004,    1.08686932191360E+004,    1.70401072872794E+000,    1.32835930594255E+004,    1.26342423913434E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62452305922654E-004,    4.84064100060766E-003,    4.84064100060766E-003,    1.92409653730764E-003 
    1.77000000000009E-006,    1.32033641668810E+004,    1.08737297380941E+004,    1.70414034097427E+000,    1.32844103276562E+004,    1.26353671539016E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62455776758521E-004,    4.84054509302129E-003,    4.84054509302129E-003,    1.92405129062659E-003 
    1.77500000000009E-006,    1.31996950607701E+004,    1.08766773212306E+004,    1.70421614304017E+000,    1.32832048304801E+004,    1.26340950395344E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62451851201337E-004,    4.84022581435400E-003,    4.84022581435400E-003,    1.92391954184204E-003 
    1.78000000000009E-006,    1.31978667878823E+004,    1.08814826330704E+004,    1.70433963673867E+000,    1.32817295454174E+004,    1.26340260490906E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62451638298422E-004,    4.83999658377793E-003,    4.83999658377793E-003,    1.92382267322361E-003 
    1.78500000000009E-006,    1.31945011603950E+004,    1.08873700135838E+004,    1.70449079889933E+000,    1.32843955753575E+004,    1.26347726002059E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62453942090955E-004,    4.83975309512508E-003,    4.83975309512508E-003,    1.92371872093555E-003 
    1.79000000000009E-006,    1.31926648798192E+004,    1.08917780244254E+004,    1.70460387647822E+000,    1.32831924940208E+004,    1.26346833057305E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62453666541331E-004,    4.83957108941707E-003,    4.83957108941707E-003,    1.92363993800928E-003 
    1.79500000000009E-006,    1.31924572878447E+004,    1.08954634726276E+004,    1.70469835214056E+000,    1.32800205741387E+004,    1.26345567228036E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62453275922491E-004,    4.83954051514740E-003,    4.83954051514740E-003,    1.92362465253570E-003 
    1.80000000000009E-006,    1.31901639471296E+004,    1.08995760837560E+004,    1.70480370692838E+000,    1.32754424063954E+004,    1.26331833217112E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62449037589896E-004,    4.83940008692588E-003,    4.83940008692588E-003,    1.92356345807926E-003 
    1.80500000000009E-006,    1.31874288105748E+004,    1.09030166523983E+004,    1.70489178811195E+000,    1.32738930876288E+004,    1.26323494606547E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62446464113607E-004,    4.83913959028223E-003,    4.83913959028223E-003,    1.92345446998056E-003 
    1.81000000000010E-006,    1.31860239228874E+004,    1.09070093679960E+004,    1.70499393900697E+000,    1.32709450449924E+004,    1.26318304675927E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62444862323137E-004,    4.83897264389105E-003,    4.83897264389105E-003,    1.92338347383012E-003 
    1.81500000000010E-006,    1.31843172485597E+004,    1.09131036927587E+004,    1.70514972226639E+000,    1.32694879117422E+004,    1.26321419816568E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62445823768308E-004,    4.83886590759522E-003,    4.83886590759522E-003,    1.92333446759399E-003 
    1.82000000000010E-006,    1.31818671316587E+004,    1.09197004658075E+004,    1.70531816434930E+000,    1.32653494493758E+004,    1.26314459316253E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62443675481086E-004,    4.83863437373195E-003,    4.83863437373195E-003,    1.92323432144974E-003 
    1.82500000000010E-006,    1.31788448198668E+004,    1.09229277762897E+004,    1.70540050065645E+000,    1.32692100872481E+004,    1.26320450395353E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62445524571759E-004,    4.83838760369211E-003,    4.83838760369211E-003,    1.92313166634714E-003 
    1.83000000000010E-006,    1.31767390267076E+004,    1.09272062932124E+004,    1.70550958502872E+000,    1.32677626753572E+004,    1.26317316271697E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62444557262045E-004,    4.83814071111828E-003,    4.83814071111828E-003,    1.92302669165017E-003 
    1.83500000000010E-006,    1.31757960400751E+004,    1.09316131889031E+004,    1.70562185835517E+000,    1.32640226750262E+004,    1.26312866519334E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62443183867961E-004,    4.83808467579508E-003,    4.83808467579508E-003,    1.92299950959348E-003 
    1.84000000000010E-006,    1.31739967549180E+004,    1.09364369435884E+004,    1.70574465408707E+000,    1.32630765829283E+004,    1.26313954156115E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62443519565075E-004,    4.83792701943910E-003,    4.83792701943910E-003,    1.92293175725605E-003 
    1.84500000000010E-006,    1.31721959129759E+004,    1.09418658739364E+004,    1.70588273334545E+000,    1.32575510862486E+004,    1.26302879642067E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62440101333752E-004,    4.83780867374166E-003,    4.83780867374166E-003,    1.92287644189901E-003 
    1.85000000000010E-006,    1.31705324424691E+004,    1.09477373223036E+004,    1.70603192224302E+000,    1.32558055738164E+004,    1.26304793662376E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62440692126671E-004,    4.83761811469296E-003,    4.83761811469296E-003,    1.92279521192034E-003 
    1.85500000000010E-006,    1.31697833720664E+004,    1.09522639272349E+004,    1.70614683675266E+000,    1.32558706199844E+004,    1.26312864708936E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62443183309183E-004,    4.83757814167538E-003,    4.83757814167538E-003,    1.92277367790199E-003 
    1.86000000000010E-006,    1.31671773239743E+004,    1.09549038623038E+004,    1.70621381403537E+000,    1.32543808883708E+004,    1.26303312716760E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62440235009764E-004,    4.83734581675484E-003,    4.83734581675484E-003,    1.92267661852272E-003 
    1.86500000000010E-006,    1.31643508690636E+004,    1.09579152933432E+004,    1.70629017931265E+000,    1.32540827150864E+004,    1.26297250824920E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62438363870064E-004,    4.83706921963630E-003,    4.83706921963630E-003,    1.92256357406971E-003 
    1.87000000000010E-006,    1.31622524719663E+004,    1.09631531659629E+004,    1.70642290948497E+000,    1.32523992359342E+004,    1.26295840202036E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62437928439691E-004,    4.83696137736359E-003,    4.83696137736359E-003,    1.92251344824499E-003 
    1.87500000000010E-006,    1.31604576213554E+004,    1.09668356601364E+004,    1.70651615404962E+000,    1.32508962290539E+004,    1.26292467787259E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62436887429388E-004,    4.83672393259796E-003,    4.83672393259796E-003,    1.92241425872936E-003 
    1.88000000000010E-006,    1.31566992787349E+004,    1.09720263855602E+004,    1.70664748834671E+000,    1.32480815313410E+004,    1.26280145660011E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62433083606887E-004,    4.83639650081718E-003,    4.83639650081718E-003,    1.92227852820738E-003 
    1.88500000000010E-006,    1.31550670535620E+004,    1.09788879441576E+004,    1.70682091785719E+000,    1.32451772615064E+004,    1.26281217761599E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62433414574269E-004,    4.83633757023398E-003,    4.83633757023398E-003,    1.92224729486814E-003 
    1.89000000000010E-006,    1.31549827687439E+004,    1.09820790250252E+004,    1.70690150447522E+000,    1.32470831258794E+004,    1.26294447162453E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62437498433296E-004,    4.83624870857074E-003,    4.83624870857074E-003,    1.92220683551628E-003 
    1.89500000000010E-006,    1.31524987624270E+004,    1.09875212904461E+004,    1.70703883999168E+000,    1.32467541518704E+004,    1.26295869473680E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62437937475285E-004,    4.83608806766325E-003,    4.83608806766325E-003,    1.92213655256547E-003 
    1.90000000000010E-006,    1.31505124095414E+004,    1.09910880995724E+004,    1.70712877879934E+000,    1.32436043102760E+004,    1.26286450503248E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62435029937932E-004,    4.83592648107297E-003,    4.83592648107297E-003,    1.92206750436680E-003 
    1.90500000000010E-006,    1.31470913203477E+004,    1.09956529379400E+004,    1.70724380310330E+000,    1.32432965821708E+004,    1.26281569525724E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62433523166547E-004,    4.83557266367773E-003,    4.83557266367773E-003,    1.92192134970150E-003 
    1.91000000000010E-006,    1.31449379939873E+004,    1.10001261593788E+004,    1.70735643149820E+000,    1.32448421818165E+004,    1.26287659461958E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62435403140021E-004,    4.83537592405149E-003,    4.83537592405149E-003,    1.92183755712352E-003 
    1.91500000000010E-006,    1.31459812626878E+004,    1.10049905196144E+004,    1.70747881010236E+000,    1.32438145507993E+004,    1.26301347206176E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62439628318049E-004,    4.83546234561424E-003,    4.83546234561424E-003,    1.92186694645217E-003 
    1.92000000000010E-006,    1.31450543007775E+004,    1.10102391629627E+004,    1.70761074217216E+000,    1.32457855137380E+004,    1.26316120381980E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62444188160205E-004,    4.83544077383454E-003,    4.83544077383454E-003,    1.92185234519759E-003 
    1.92500000000010E-006,    1.31450967792706E+004,    1.10131639035174E+004,    1.70768420819160E+000,    1.32375471545358E+004,    1.26299014827929E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62438908376438E-004,    4.83540183271715E-003,    4.83540183271715E-003,    1.92183160767273E-003 
    1.93000000000009E-006,    1.31449704525404E+004,    1.10189508649968E+004,    1.70782946139629E+000,    1.32363703720829E+004,    1.26309324812605E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62442090711395E-004,    4.83540372946757E-003,    4.83540372946757E-003,    1.92182556364788E-003 
    1.93500000000009E-006,    1.31455892216118E+004,    1.10247985489844E+004,    1.70797609261285E+000,    1.32319583322357E+004,    1.26313474447464E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62443371504143E-004,    4.83546627068683E-003,    4.83546627068683E-003,    1.92184278228197E-003 
    1.94000000000009E-006,    1.31433534232895E+004,    1.10292835662136E+004,    1.70808845543658E+000,    1.32252567257625E+004,    1.26294645956730E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62437559797753E-004,    4.83530370631984E-003,    4.83530370631984E-003,    1.92177363748378E-003 
    1.94500000000009E-006,    1.31430012008921E+004,    1.10357037670362E+004,    1.70824915032460E+000,    1.32229563217065E+004,    1.26302178006109E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62439884760910E-004,    4.83527511660420E-003,    4.83527511660420E-003,    1.92175416303378E-003 
    1.95000000000009E-006,    1.31410396790208E+004,    1.10366272919536E+004,    1.70827225124807E+000,    1.32219023912721E+004,    1.26292560583026E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62436916074234E-004,    4.83512850556960E-003,    4.83512850556960E-003,    1.92169409531739E-003 
    1.95500000000009E-006,    1.31394580240357E+004,    1.10415521670567E+004,    1.70839537982406E+000,    1.32239899401885E+004,    1.26303960728970E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62440435029317E-004,    4.83506732140246E-003,    4.83506732140246E-003,    1.92166492827744E-003 
    1.96000000000008E-006,    1.31391665784411E+004,    1.10470632958844E+004,    1.70853304272839E+000,    1.32249884070724E+004,    1.26319343850371E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62445183051992E-004,    4.83499787337011E-003,    4.83499787337011E-003,    1.92162975871122E-003 
    1.96500000000008E-006,    1.31381174894926E+004,    1.10505604737403E+004,    1.70862033180775E+000,    1.32229236091658E+004,    1.26317197573883E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62444520627029E-004,    4.83488864091287E-003,    4.83488864091287E-003,    1.92158237466864E-003 
    1.97000000000008E-006,    1.31352636318449E+004,    1.10536904588709E+004,    1.70869841161216E+000,    1.32190620037976E+004,    1.26300711455433E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62439432080120E-004,    4.83458961529545E-003,    4.83458961529545E-003,    1.92145972136800E-003 
    1.97500000000008E-006,    1.31336613982438E+004,    1.10574786038554E+004,    1.70879285391611E+000,    1.32167346985432E+004,    1.26296035452872E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62437988709843E-004,    4.83446761949916E-003,    4.83446761949916E-003,    1.92140550494099E-003 
    1.98000000000008E-006,    1.31331802088964E+004,    1.10596277208981E+004,    1.70884640644673E+000,    1.32148478579740E+004,    1.26293607420666E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62437239218289E-004,    4.83439158768983E-003,    4.83439158768983E-003,    1.92137387845630E-003 
    1.98500000000008E-006,    1.31313245192411E+004,    1.10643744134204E+004,    1.70896461680821E+000,    1.32183403190955E+004,    1.26307535388199E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62441538392256E-004,    4.83429200410415E-003,    4.83429200410415E-003,    1.92132778526519E-003 
    1.99000000000007E-006,    1.31299136376347E+004,    1.10681779067470E+004,    1.70905926894113E+000,    1.32199965035537E+004,    1.26315631692433E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62444037329302E-004,    4.83415637985403E-003,    4.83415637985403E-003,    1.92126981656916E-003 
    1.99500000000007E-006,    1.31288248613438E+004,    1.10730580565891E+004,    1.70918062442103E+000,    1.32194255964869E+004,    1.26321210897091E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62445759288759E-004,    4.83408893096816E-003,    4.83408893096816E-003,    1.92123625623201E-003 
    2.00000000000007E-006,    1.31280645477129E+004,    1.10761186174511E+004,    1.70925668039568E+000,    1.32204089342164E+004,    1.26328362870604E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62447966581291E-004,    4.83401915950998E-003,    4.83401915950998E-003,    1.92120537984787E-003 
    2.00500000000007E-006,    1.31252496928819E+004,    1.10811758743420E+004,    1.70938226805963E+000,    1.32186770572763E+004,    1.26323207347313E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62446375456869E-004,    4.83373908065312E-003,    4.83373908065312E-003,    1.92108788673647E-003 
    2.01000000000007E-006,    1.31228469215146E+004,    1.10842124363959E+004,    1.70945762352292E+000,    1.32180982481637E+004,    1.26318300921789E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62444861164463E-004,    4.83357876877428E-003,    4.83357876877428E-003,    1.92101965863617E-003 
    2.01500000000006E-006,    1.31223098055225E+004,    1.10891395473939E+004,    1.70957981206535E+000,    1.32202310116163E+004,    1.26334529012939E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62449869543411E-004,    4.83347151114062E-003,    4.83347151114062E-003,    1.92097174996308E-003 
    2.02000000000006E-006,    1.31191571522022E+004,    1.10963226098976E+004,    1.70975776297804E+000,    1.32184994608299E+004,    1.26333165958327E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62449448890809E-004,    4.83325838706861E-003,    4.83325838706861E-003,    1.92087785421241E-003 
    2.02500000000006E-006,    1.31201788939022E+004,    1.10992435700505E+004,    1.70983006374576E+000,    1.32128024055393E+004,    1.26328030707793E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62447864068963E-004,    4.83329262379887E-003,    4.83329262379887E-003,    1.92088858901269E-003 
    2.03000000000006E-006,    1.31171840934412E+004,    1.11028003984418E+004,    1.70991805529653E+000,    1.32117697777522E+004,    1.26320425976844E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62445517035349E-004,    4.83308333984887E-003,    4.83308333984887E-003,    1.92080062306565E-003 
    2.03500000000006E-006,    1.31159417296123E+004,    1.11051932884232E+004,    1.70997722251114E+000,    1.32101269180065E+004,    1.26315937877234E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62444131831335E-004,    4.83288241030481E-003,    4.83288241030481E-003,    1.92071685919354E-003 
    2.04000000000006E-006,    1.31154725854609E+004,    1.11050503656770E+004,    1.70997368924227E+000,    1.32114216207189E+004,    1.26317343206170E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62444565575125E-004,    4.83288505367574E-003,    4.83288505367574E-003,    1.92071822499454E-003 
    2.04500000000005E-006,    1.31149649580163E+004,    1.11079216524896E+004,    1.71004465538755E+000,    1.32110367049275E+004,    1.26321082334603E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62445719610027E-004,    4.83284669157763E-003,    4.83284669157763E-003,    1.92070043125349E-003 
    2.05000000000005E-006,    1.31129352974023E+004,    1.11120612489895E+004,    1.71014690788959E+000,    1.32137030151374E+004,    1.26330273049688E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62448556098168E-004,    4.83260120345121E-003,    4.83260120345121E-003,    1.92059576710310E-003 
    2.05500000000005E-006,    1.31112438115302E+004,    1.11180613535206E+004,    1.71029498936261E+000,    1.32122384244801E+004,    1.26333302846282E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62449491135988E-004,    4.83256192549815E-003,    4.83256192549815E-003,    1.92057486780124E-003 
    2.06000000000005E-006,    1.31108511444606E+004,    1.11220682417542E+004,    1.71039379463872E+000,    1.32115463627482E+004,    1.26339474638369E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62451395785070E-004,    4.83245943868106E-003,    4.83245943868106E-003,    1.92052937174104E-003 
    2.06500000000005E-006,    1.31094569893680E+004,    1.11238209273973E+004,    1.71043699273671E+000,    1.32090421523834E+004,    1.26330148363552E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62448517617909E-004,    4.83239819239613E-003,    4.83239819239613E-003,    1.92050212806121E-003 
    2.07000000000005E-006,    1.31083702874592E+004,    1.11283095974540E+004,    1.71054756553245E+000,    1.32033308106745E+004,    1.26319461335071E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62445219312124E-004,    4.83227261855345E-003,    4.83227261855345E-003,    1.92044752869448E-003 
    2.07500000000004E-006,    1.31075373411672E+004,    1.11339236048488E+004,    1.71068574115410E+000,    1.31997027796824E+004,    1.26318926569495E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62445054263445E-004,    4.83222782380844E-003,    4.83222782380844E-003,    1.92042328731956E-003 
    2.08000000000004E-006,    1.31064667102521E+004,    1.11391935433162E+004,    1.71081532868491E+000,    1.31974258846058E+004,    1.26320500283642E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62445539969034E-004,    4.83214557305989E-003,    4.83214557305989E-003,    1.92038348074124E-003 
    2.08500000000004E-006,    1.31061829433706E+004,    1.11418712871621E+004,    1.71088112993539E+000,    1.31976093941766E+004,    1.26326458946913E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62447378988203E-004,    4.83214662240376E-003,    4.83214662240376E-003,    1.92038046842684E-003 
    2.09000000000004E-006,    1.31052621192841E+004,    1.11474244289899E+004,    1.71101749434684E+000,    1.31991570506958E+004,    1.26340810086663E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62451807902474E-004,    4.83207242475707E-003,    4.83207242475707E-003,    1.92034459014369E-003 
    2.09500000000004E-006,    1.31035601635061E+004,    1.11508346821838E+004,    1.71110117386941E+000,    1.31977562533584E+004,    1.26337537037396E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62450797838337E-004,    4.83187886832962E-003,    4.83187886832962E-003,    1.92026372637083E-003 
    2.10000000000004E-006,    1.31013954449666E+004,    1.11547173022016E+004,    1.71119638534710E+000,    1.31987218278950E+004,    1.26340427323676E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62451689782711E-004,    4.83172491678244E-003,    4.83172491678244E-003,    1.92019745693294E-003 
    2.10500000000003E-006,    1.31028005117939E+004,    1.11596405063464E+004,    1.71131702458655E+000,    1.32000469782770E+004,    1.26362944811024E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62458638164116E-004,    4.83179750737816E-003,    4.83179750737816E-003,    1.92022148732027E-003 
    2.11000000000003E-006,    1.31012684954113E+004,    1.11630113372577E+004,    1.71139956619889E+000,    1.31988753849962E+004,    1.26361019307205E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62458044034487E-004,    4.83169430652771E-003,    4.83169430652771E-003,    1.92017639451077E-003 
    2.11500000000003E-006,    1.30987736006391E+004,    1.11658584320564E+004,    1.71146924641733E+000,    1.31949601223350E+004,    1.26345307189133E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62453195677419E-004,    4.83147299067827E-003,    4.83147299067827E-003,    1.92008357982433E-003 
    2.12000000000003E-006,    1.30958368750754E+004,    1.11687885233799E+004,    1.71154092288151E+000,    1.31921026418822E+004,    1.26330980470819E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62448774419799E-004,    4.83120825018191E-003,    4.83120825018191E-003,    1.91997508918218E-003 
    2.12500000000003E-006,    1.30952780194848E+004,    1.11747684745327E+004,    1.71168709547956E+000,    1.31855448379745E+004,    1.26323872852083E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62446580851188E-004,    4.83112612456450E-003,    4.83112612456450E-003,    1.91993629776003E-003 
    2.13000000000002E-006,    1.30927198119818E+004,    1.11789093993358E+004,    1.71178822879538E+000,    1.31852296404531E+004,    1.26321840539688E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62445953617313E-004,    4.83096328269934E-003,    4.83096328269934E-003,    1.91986571709972E-003 
    2.13500000000002E-006,    1.30917289178963E+004,    1.11800492405956E+004,    1.71181605458737E+000,    1.31821195773348E+004,    1.26310990944908E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62442604970164E-004,    4.83085924122920E-003,    4.83085924122920E-003,    1.91982195798675E-003 
    2.14000000000002E-006,    1.30915463496167E+004,    1.11851391406463E+004,    1.71194024382060E+000,    1.31793105309852E+004,    1.26314518393516E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62443693715058E-004,    4.83079358729023E-003,    4.83079358729023E-003,    1.91979122745507E-003 
    2.14500000000002E-006,    1.30919116005839E+004,    1.11890652195410E+004,    1.71203596391801E+000,    1.31764773229102E+004,    1.26317516714495E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62444619126859E-004,    4.83086197053678E-003,    4.83086197053678E-003,    1.91981493994632E-003 
    2.15000000000002E-006,    1.30914770364113E+004,    1.11923546207594E+004,    1.71211611261874E+000,    1.31776448924317E+004,    1.26327271691610E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62447629820070E-004,    4.83077249536946E-003,    4.83077249536946E-003,    1.91977389718268E-003 
    2.15500000000002E-006,    1.30893741376458E+004,    1.11940429575245E+004,    1.71215723292184E+000,    1.31751047422268E+004,    1.26314522396620E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62443694950600E-004,    4.83064330239419E-003,    4.83064330239419E-003,    1.91972012631529E-003 
    2.16000000000001E-006,    1.30876862242793E+004,    1.11976566525792E+004,    1.71224520695348E+000,    1.31718280816043E+004,    1.26306245011296E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62441140104146E-004,    4.83051900173010E-003,    4.83051900173010E-003,    1.91966720365090E-003 
    2.16500000000001E-006,    1.30851646529780E+004,    1.12065226662596E+004,    1.71246081968836E+000,    1.31698901274637E+004,    1.26311359548043E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62442718740381E-004,    4.83025410840823E-003,    4.83025410840823E-003,    1.91955092306589E-003 
    2.17000000000001E-006,    1.30833697289908E+004,    1.12097195734085E+004,    1.71253848631427E+000,    1.31695593871349E+004,    1.26310343433203E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62442405113555E-004,    4.83015225738719E-003,    4.83015225738719E-003,    1.91950658397817E-003 
    2.17500000000001E-006,    1.30819094148048E+004,    1.12157505317064E+004,    1.71268489038110E+000,    1.31647203463544E+004,    1.26304476959065E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62440594371609E-004,    4.83000257975901E-003,    4.83000257975901E-003,    1.91944127913586E-003 
    2.18000000000001E-006,    1.30803141072088E+004,    1.12205347031273E+004,    1.71280092244279E+000,    1.31590789250030E+004,    1.26292501954012E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62436897976222E-004,    4.82985132270817E-003,    4.82985132270817E-003,    1.91937404048048E-003 
    2.18500000000001E-006,    1.30792524267343E+004,    1.12243057138785E+004,    1.71289231614890E+000,    1.31597249536976E+004,    1.26299112522702E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62438938532355E-004,    4.82975672330680E-003,    4.82975672330680E-003,    1.91933177163670E-003 
    2.19000000000000E-006,    1.30782947935749E+004,    1.12288853225376E+004,    1.71300322896321E+000,    1.31564871094583E+004,    1.26296640301036E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62438175414308E-004,    4.82958459990798E-003,    4.82958459990798E-003,    1.91925861399787E-003 
    2.19500000000000E-006,    1.30790081801860E+004,    1.12340561731615E+004,    1.71312835830680E+000,    1.31583527908872E+004,    1.26318321064809E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62444867381386E-004,    4.82979464151701E-003,    4.82979464151701E-003,    1.91933593770730E-003 
    2.20000000000000E-006,    1.30781828362112E+004,    1.12371879300836E+004,    1.71320409075988E+000,    1.31568628808876E+004,    1.26318028551500E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62444777100274E-004,    4.82967960836542E-003,    4.82967960836542E-003,    1.91928555054321E-003 
    2.20500000000000E-006,    1.30786983158765E+004,    1.12420241582013E+004,    1.71332096260522E+000,    1.31549030404282E+004,    1.26326593281093E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62447420446931E-004,    4.82974480091019E-003,    4.82974480091019E-003,    1.91930599342605E-003 
    2.21000000000000E-006,    1.30764129604314E+004,    1.12433855182100E+004,    1.71335384397676E+000,    1.31550996871793E+004,    1.26320372832242E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62445500633054E-004,    4.82953001160263E-003,    4.82953001160263E-003,    1.91921981761072E-003 
    2.21500000000000E-006,    1.30750612529016E+004,    1.12446091143256E+004,    1.71338339147452E+000,    1.31562789616283E+004,    1.26320907412743E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62445665623177E-004,    4.82940200343677E-003,    4.82940200343677E-003,    1.91916602693513E-003 
    2.21999999999999E-006,    1.30720665027389E+004,    1.12460842722745E+004,    1.71341900563284E+000,    1.31576397402641E+004,    1.26315270130848E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62443925735347E-004,    4.82914217491378E-003,    4.82914217491378E-003,    1.91906251143883E-003 
    2.22499999999999E-006,    1.30707385843765E+004,    1.12498448849927E+004,    1.71350975671175E+000,    1.31571477532798E+004,    1.26317281578145E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62444546554194E-004,    4.82901179673053E-003,    4.82901179673053E-003,    1.91900520588654E-003 
    2.22999999999999E-006,    1.30694481315400E+004,    1.12551251125055E+004,    1.71363708243447E+000,    1.31596392090525E+004,    1.26332152798165E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62449136216979E-004,    4.82890477934073E-003,    4.82890477934073E-003,    1.91895809884840E-003 
    2.23499999999999E-006,    1.30667504480471E+004,    1.12576792198020E+004,    1.71369863087445E+000,    1.31598663794406E+004,    1.26327168125767E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62447597857316E-004,    4.82863955076508E-003,    4.82863955076508E-003,    1.91884794257372E-003 
    2.23999999999999E-006,    1.30644161937571E+004,    1.12591646195470E+004,    1.71373441365108E+000,    1.31574802103684E+004,    1.26313347616279E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62443332357929E-004,    4.82848337459505E-003,    4.82848337459505E-003,    1.91878502684726E-003 
    2.24499999999998E-006,    1.30626834338174E+004,    1.12601614443279E+004,    1.71375842182160E+000,    1.31620103634911E+004,    1.26321595455488E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62445877976301E-004,    4.82825099975560E-003,    4.82825099975560E-003,    1.91869214442854E-003 
    2.24999999999998E-006,    1.30636653172635E+004,    1.12622791577839E+004,    1.71380941287241E+000,    1.31623964434143E+004,    1.26332434619019E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62449223190592E-004,    4.82837281200813E-003,    4.82837281200813E-003,    1.91873702115800E-003 
    2.25499999999998E-006,    1.30632375773323E+004,    1.12683747164034E+004,    1.71395608281534E+000,    1.31579812259696E+004,    1.26332632394866E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62449284226725E-004,    4.82833322990009E-003,    4.82833322990009E-003,    1.91871434319732E-003 
    2.25999999999998E-006,    1.30623656653221E+004,    1.12716577752896E+004,    1.71403501693305E+000,    1.31575911716795E+004,    1.26335795465964E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62450260380684E-004,    4.82827055372125E-003,    4.82827055372125E-003,    1.91868566261548E-003 
    2.26499999999998E-006,    1.30631435370730E+004,    1.12770790262645E+004,    1.71416526424894E+000,    1.31588530814717E+004,    1.26356606643142E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62456682445688E-004,    4.82834431965796E-003,    4.82834431965796E-003,    1.91870892723508E-003 
    2.26999999999998E-006,    1.30632313255859E+004,    1.12793626822544E+004,    1.71422009441668E+000,    1.31592333706199E+004,    1.26363851180102E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62458917829175E-004,    4.82832863139056E-003,    4.82832863139056E-003,    1.91869968768612E-003 
    2.27499999999997E-006,    1.30632177315623E+004,    1.12862221645905E+004,    1.71438466328809E+000,    1.31626092247305E+004,    1.26391027749110E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62467302597774E-004,    4.82835299619022E-003,    4.82835299619022E-003,    1.91870236405503E-003 
    2.27999999999997E-006,    1.30625003046698E+004,    1.12902495250789E+004,    1.71448119744183E+000,    1.31615502805940E+004,    1.26394757100080E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62468453105008E-004,    4.82832644529589E-003,    4.82832644529589E-003,    1.91868426936559E-003 
    2.28499999999997E-006,    1.30614112012109E+004,    1.12964834634911E+004,    1.71463049409923E+000,    1.31586304570970E+004,    1.26396813071099E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62469087362392E-004,    4.82827148903550E-003,    4.82827148903550E-003,    1.91865731282256E-003 
    2.28999999999997E-006,    1.30609420632267E+004,    1.13026266572317E+004,    1.71477746527693E+000,    1.31550295925973E+004,    1.26399385987148E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62469881083838E-004,    4.82821558738342E-003,    4.82821558738342E-003,    1.91862734819416E-003 
    2.29499999999997E-006,    1.30603382454385E+004,    1.13066034500913E+004,    1.71487252651510E+000,    1.31548198902397E+004,    1.26406030503767E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62471930800620E-004,    4.82819342057102E-003,    4.82819342057102E-003,    1.91861389903245E-003 
    2.29999999999997E-006,    1.30573592288083E+004,    1.13108018185976E+004,    1.71497281575311E+000,    1.31515371085484E+004,    1.26393467070601E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62468055132982E-004,    4.82786063596000E-003,    4.82786063596000E-003,    1.91847710319933E-003 
    2.30499999999996E-006,    1.30564594033157E+004,    1.13156521158216E+004,    1.71508859049580E+000,    1.31512280428128E+004,    1.26400685545045E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62470281981088E-004,    4.82786717369964E-003,    4.82786717369964E-003,    1.91847348823055E-003 
    2.30999999999996E-006,    1.30570721406829E+004,    1.13159567021550E+004,    1.71509585772554E+000,    1.31512034303793E+004,    1.26404113280410E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62471339379262E-004,    4.82791986198484E-003,    4.82791986198484E-003,    1.91849288565543E-003 
    2.31499999999996E-006,    1.30570942002973E+004,    1.13214529243558E+004,    1.71522693047892E+000,    1.31511399805283E+004,    1.26417802985399E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62475562203571E-004,    4.82796442252849E-003,    4.82796442252849E-003,    1.91850635255730E-003 
    2.31999999999996E-006,    1.30545460110675E+004,    1.13247973526176E+004,    1.71530662886253E+000,    1.31499286355187E+004,    1.26411197530214E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62473524681014E-004,    4.82763134176984E-003,    4.82763134176984E-003,    1.91837002570940E-003 
    2.32499999999996E-006,    1.30534522080856E+004,    1.13261790959792E+004,    1.71533954309408E+000,    1.31471063389254E+004,    1.26401370523250E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62470493286978E-004,    4.82754342368698E-003,    4.82754342368698E-003,    1.91833240726507E-003 
    2.32999999999996E-006,    1.30535775904351E+004,    1.13270115630551E+004,    1.71535936946201E+000,    1.31420577927448E+004,    1.26388982480152E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62466671619997E-004,    4.82759226935222E-003,    4.82759226935222E-003,    1.91834986070800E-003 
    2.33499999999995E-006,    1.30523104125007E+004,    1.13292368893657E+004,    1.71541235520235E+000,    1.31439696256062E+004,    1.26394596391377E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62468403526799E-004,    4.82747980233403E-003,    4.82747980233403E-003,    1.91830218243591E-003 
    2.33999999999995E-006,    1.30521784331438E+004,    1.13323862154490E+004,    1.71548730806599E+000,    1.31437179039164E+004,    1.26401155919115E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62470427084794E-004,    4.82746547915634E-003,    4.82746547915634E-003,    1.91829419723489E-003 
    2.34499999999995E-006,    1.30511559363646E+004,    1.13351137385970E+004,    1.71555219035925E+000,    1.31395688924482E+004,    1.26391073124355E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62467316596222E-004,    4.82735681474562E-003,    4.82735681474562E-003,    1.91824796366787E-003 
    2.34999999999995E-006,    1.30522332986805E+004,    1.13363311963650E+004,    1.71558114170756E+000,    1.31417011968165E+004,    1.26405290197603E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62471702433213E-004,    4.82750213557040E-003,    4.82750213557040E-003,    1.91830439017684E-003 
    2.35499999999995E-006,    1.30505961405480E+004,    1.13401315685118E+004,    1.71567147739562E+000,    1.31381079038866E+004,    1.26396809011785E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62469086110120E-004,    4.82735955363996E-003,    4.82735955363996E-003,    1.91824367931981E-003 
    2.35999999999994E-006,    1.30474745042306E+004,    1.13427632423790E+004,    1.71573399934033E+000,    1.31361764901949E+004,    1.26383714785065E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62465046468641E-004,    4.82706988291458E-003,    4.82706988291458E-003,    1.91812513979493E-003 
    2.36499999999994E-006,    1.30467871613707E+004,    1.13464626281098E+004,    1.71582184108102E+000,    1.31342747117061E+004,    1.26384262882981E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62465215566262E-004,    4.82703004565317E-003,    4.82703004565317E-003,    1.91810522755855E-003 
    2.36999999999994E-006,    1.30471678495768E+004,    1.13516686019081E+004,    1.71594536502557E+000,    1.31335737164505E+004,    1.26396939657145E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62469126413335E-004,    4.82698539942067E-003,    4.82698539942067E-003,    1.91808046527760E-003 
    2.37499999999994E-006,    1.30479097587677E+004,    1.13557075917952E+004,    1.71604112579323E+000,    1.31309960539607E+004,    1.26402714090290E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62470907755494E-004,    4.82714048131094E-003,    4.82714048131094E-003,    1.91813782108020E-003 
    2.37999999999994E-006,    1.30476781780064E+004,    1.13552883796885E+004,    1.71603118965110E+000,    1.31295450815229E+004,    1.26396306578950E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62468931112675E-004,    4.82707165372772E-003,    4.82707165372772E-003,    1.91811037888904E-003 
    2.38499999999994E-006,    1.30452577840169E+004,    1.13559710964297E+004,    1.71604737101058E+000,    1.31238101229572E+004,    1.26370130010704E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62460855154298E-004,    4.82690128615030E-003,    4.82690128615030E-003,    1.91804237739157E-003 
    2.38999999999993E-006,    1.30454257925310E+004,    1.13595942759509E+004,    1.71613321475966E+000,    1.31217878502941E+004,    1.26373952700656E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62462034604550E-004,    4.82685647899325E-003,    4.82685647899325E-003,    1.91802060848191E-003 
    2.39499999999993E-006,    1.30451294071104E+004,    1.13627451876608E+004,    1.71620782703033E+000,    1.31189589744510E+004,    1.26372114418884E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62461467425681E-004,    4.82690752793837E-003,    4.82690752793837E-003,    1.91803719197678E-003 
    2.39999999999993E-006,    1.30439293585455E+004,    1.13668953369484E+004,    1.71630604116227E+000,    1.31171847081370E+004,    1.26371889708121E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62461398093554E-004,    4.82680430829494E-003,    4.82680430829494E-003,    1.91799160615703E-003 
    2.40499999999993E-006,    1.30442148138079E+004,    1.13682119844375E+004,    1.71633718573091E+000,    1.31161683307753E+004,    1.26373443917407E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62461877626464E-004,    4.82683192495527E-003,    4.82683192495527E-003,    1.91800147714842E-003 
    2.40999999999993E-006,    1.30416157678433E+004,    1.13727419531706E+004,    1.71644428756492E+000,    1.31147468853050E+004,    1.26368976499590E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62460499245410E-004,    4.82666227150055E-003,    4.82666227150055E-003,    1.91792763271199E-003 
    2.41499999999993E-006,    1.30407344754690E+004,    1.13784670425547E+004,    1.71657953025687E+000,    1.31132332407959E+004,    1.26374910230095E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62462330035808E-004,    4.82652491934118E-003,    4.82652491934118E-003,    1.91786729584636E-003 
    2.41999999999992E-006,    1.30369167944017E+004,    1.13813081836025E+004,    1.71664659823521E+000,    1.31146463650077E+004,    1.26369202024668E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62460568830005E-004,    4.82613462273101E-003,    4.82613462273101E-003,    1.91770827700398E-003 
    2.42499999999992E-006,    1.30373046660229E+004,    1.13853675494021E+004,    1.71674236872383E+000,    1.31126520585462E+004,    1.26375192483140E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62462417120401E-004,    4.82624531378726E-003,    4.82624531378726E-003,    1.91774730468368E-003 
    2.42999999999992E-006,    1.30356260417713E+004,    1.13867081192444E+004,    1.71677398190601E+000,    1.31109781024939E+004,    1.26366078116705E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62459604955978E-004,    4.82606333874661E-003,    4.82606333874661E-003,    1.91767443651232E-003 
    2.43499999999992E-006,    1.30323240658982E+004,    1.13902438930980E+004,    1.71685732842020E+000,    1.31076319694956E+004,    1.26350249361341E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62454720754533E-004,    4.82577287490238E-003,    4.82577287490238E-003,    1.91755492654098E-003 
    2.43999999999992E-006,    1.30295705370817E+004,    1.13917546978865E+004,    1.71689292673094E+000,    1.31083520364835E+004,    1.26343890953417E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62452758640851E-004,    4.82546455615426E-003,    4.82546455615426E-003,    1.91742991449631E-003 
    2.44499999999992E-006,    1.30279576407095E+004,    1.13947660326947E+004,    1.71696385463175E+000,    1.31037370365447E+004,    1.26330512180481E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62448629897912E-004,    4.82536570953918E-003,    4.82536570953918E-003,    1.91738675999397E-003 
    2.44999999999991E-006,    1.30271395740818E+004,    1.13982675501342E+004,    1.71704628356624E+000,    1.31013665423803E+004,    1.26328599150289E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62448039501974E-004,    4.82523787229345E-003,    4.82523787229345E-003,    1.91733203898090E-003 
    2.45499999999991E-006,    1.30247551838972E+004,    1.14021360540097E+004,    1.71713729604616E+000,    1.31028364218231E+004,    1.26332048502597E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62449104029961E-004,    4.82506031105099E-003,    4.82506031105099E-003,    1.91725711566320E-003 
    2.45999999999991E-006,    1.30240979390315E+004,    1.14027485796068E+004,    1.71715170129509E+000,    1.31008327749355E+004,    1.26324686806637E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62446832060352E-004,    4.82495861857680E-003,    4.82495861857680E-003,    1.91721605589280E-003 
    2.46499999999991E-006,    1.30219508847538E+004,    1.14050677887527E+004,    1.71720623071515E+000,    1.30975301171161E+004,    1.26311093396391E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62442636592079E-004,    4.82481074002872E-003,    4.82481074002872E-003,    1.91715467033686E-003 
    2.46999999999991E-006,    1.30214863494580E+004,    1.14061020631100E+004,    1.71723054189199E+000,    1.30989989763616E+004,    1.26315991834200E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62444148484798E-004,    4.82474213713203E-003,    4.82474213713203E-003,    1.91712705590837E-003 
    2.47499999999990E-006,    1.30215280387309E+004,    1.14103691787773E+004,    1.71733079868790E+000,    1.31044869709645E+004,    1.26343244090067E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62452559023874E-004,    4.82472225866126E-003,    4.82472225866126E-003,    1.91711376199417E-003 
    2.47999999999990E-006,    1.30184541512389E+004,    1.14100047468010E+004,    1.71732223904964E+000,    1.31030254412096E+004,    1.26324248287789E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62446696721311E-004,    4.82444525187960E-003,    4.82444525187960E-003,    1.91700414970710E-003 
    2.48499999999990E-006,    1.30179650069886E+004,    1.14129415845916E+004,    1.71739120366740E+000,    1.31027740175554E+004,    1.26328698103952E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62448070041042E-004,    4.82445158034286E-003,    4.82445158034286E-003,    1.91700223891219E-003 
    2.48999999999990E-006,    1.30166800324116E+004,    1.14155978177601E+004,    1.71745355006067E+000,    1.30982516714979E+004,    1.26316172945686E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62444204383630E-004,    4.82429163039576E-003,    4.82429163039576E-003,    1.91693651089493E-003 
    2.49499999999990E-006,    1.30171284172940E+004,    1.14201771252962E+004,    1.71756096995017E+000,    1.30922943912796E+004,    1.26311952975690E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62442901902679E-004,    4.82433010669001E-003,    4.82433010669001E-003,    1.91694792620618E-003 
    2.49999999999990E-006,    1.30155054346210E+004,    1.14221036258385E+004,    1.71760613682773E+000,    1.30889012090166E+004,    1.26299446971126E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62439041768030E-004,    4.82426705794182E-003,    4.82426705794182E-003,    1.91691827662836E-003 
    2.50499999999989E-006,    1.30156668288990E+004,    1.14265152256693E+004,    1.71770951270346E+000,    1.30864995234113E+004,    1.26304111949546E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62440481705905E-004,    4.82425361162998E-003,    4.82425361162998E-003,    1.91690810706592E-003 
    2.50999999999989E-006,    1.30125589633830E+004,    1.14329242767236E+004,    1.71785955993012E+000,    1.30836081489631E+004,    1.26297745134292E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62438516452361E-004,    4.82393939983641E-003,    4.82393939983641E-003,    1.91677772538732E-003 
    2.51499999999989E-006,    1.30150673302251E+004,    1.14378148639355E+004,    1.71797395026795E+000,    1.30804737188086E+004,    1.26311917909620E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62442891079504E-004,    4.82419970580783E-003,    4.82419970580783E-003,    1.91687477359995E-003 
    2.51999999999989E-006,    1.30144604292748E+004,    1.14370432532959E+004,    1.71795590851989E+000,    1.30784486755900E+004,    1.26301237798233E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62439594547024E-004,    4.82413563487805E-003,    4.82413563487805E-003,    1.91684923884745E-003 
    2.52499999999989E-006,    1.30133981161726E+004,    1.14435514486281E+004,    1.71810801056707E+000,    1.30765457532270E+004,    1.26307203061824E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62441435816596E-004,    4.82407550733630E-003,    4.82407550733630E-003,    1.91681932857609E-003 
    2.52999999999989E-006,    1.30105034596672E+004,    1.14479834575819E+004,    1.71821149676881E+000,    1.30731681329204E+004,    1.26295374114505E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62437784567211E-004,    4.82377791958096E-003,    4.82377791958096E-003,    1.91669479190988E-003 
    2.53499999999988E-006,    1.30093087255662E+004,    1.14493752452180E+004,    1.71824397899859E+000,    1.30685175343461E+004,    1.26279696880594E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62432945064020E-004,    4.82368694556158E-003,    4.82368694556158E-003,    1.91665706247565E-003 
    2.53999999999988E-006,    1.30075619316264E+004,    1.14529363967926E+004,    1.71832705692834E+000,    1.30650981634099E+004,    1.26270680029045E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62430161388992E-004,    4.82355665976612E-003,    4.82355665976612E-003,    1.91660208557974E-003 
    2.54499999999988E-006,    1.30044721764733E+004,    1.14559192658077E+004,    1.71839660653987E+000,    1.30655219699703E+004,    1.26265652697465E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62428609289706E-004,    4.82319500077992E-003,    4.82319500077992E-003,    1.91645308696892E-003 
    2.54999999999988E-006,    1.30015714521111E+004,    1.14601886751731E+004,    1.71849609399620E+000,    1.30672925935704E+004,    1.26268718224050E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62429555722150E-004,    4.82294836632292E-003,    4.82294836632292E-003,    1.91635311078699E-003 
    2.55499999999988E-006,    1.30008236852931E+004,    1.14627746034792E+004,    1.71855631823203E+000,    1.30662480351428E+004,    1.26268779819900E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62429574738708E-004,    4.82294556360204E-003,    4.82294556360204E-003,    1.91634662110016E-003 
    2.55999999999988E-006,    1.30013929809973E+004,    1.14644152905971E+004,    1.71859451522120E+000,    1.30633993843992E+004,    1.26266972591120E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62429016787963E-004,    4.82286554610468E-003,    4.82286554610468E-003,    1.91631337957082E-003 
    2.56499999999987E-006,    1.30014301556226E+004,    1.14678343757439E+004,    1.71867408204364E+000,    1.30608078646956E+004,    1.26268032768178E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62429344100097E-004,    4.82300951136514E-003,    4.82300951136514E-003,    1.91636820239258E-003 
    2.56999999999987E-006,    1.30004634681597E+004,    1.14701020670060E+004,    1.71872682959818E+000,    1.30595030862325E+004,    1.26265542400107E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62428575236830E-004,    4.82292450702676E-003,    4.82292450702676E-003,    1.91633011432077E-003 
    2.57499999999987E-006,    1.29993847393244E+004,    1.14752695729503E+004,    1.71884695453161E+000,    1.30589255445670E+004,    1.26272019647330E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62430574964407E-004,    4.82277888836057E-003,    4.82277888836057E-003,    1.91626895460397E-003 
    2.57999999999987E-006,    1.29998180146402E+004,    1.14765355682470E+004,    1.71887636852155E+000,    1.30587897852230E+004,    1.26276738462733E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62432031760331E-004,    4.82278249521757E-003,    4.82278249521757E-003,    1.91626758974301E-003 
    2.58499999999987E-006,    1.29982367137069E+004,    1.14784029076017E+004,    1.71891974286881E+000,    1.30548634851813E+004,    1.26262693606369E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62427695700957E-004,    4.82271658664677E-003,    4.82271658664677E-003,    1.91624002667814E-003 
    2.58999999999986E-006,    1.29968898937928E+004,    1.14799742749497E+004,    1.71895623207083E+000,    1.30555525075975E+004,    1.26262688861666E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62427694236066E-004,    4.82260831951321E-003,    4.82260831951321E-003,    1.91619457102115E-003 
    2.59499999999986E-006,    1.29968403402408E+004,    1.14827235187377E+004,    1.71902005038121E+000,    1.30572172230946E+004,    1.26274347735861E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62431293698664E-004,    4.82255513534820E-003,    4.82255513534820E-003,    1.91617006059424E-003 
    2.59999999999986E-006,    1.29960015475567E+004,    1.14861544999786E+004,    1.71909965335804E+000,    1.30563485402116E+004,    1.26276659552175E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62432007399350E-004,    4.82256143351877E-003,    4.82256143351877E-003,    1.91616899490179E-003 
    2.60499999999986E-006,    1.29943349300059E+004,    1.14872459782988E+004,    1.71912496756482E+000,    1.30550855486766E+004,    1.26268208534260E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62429398364766E-004,    4.82230095940421E-003,    4.82230095940421E-003,    1.91606402573671E-003 
    2.60999999999986E-006,    1.29940223457036E+004,    1.14893134530891E+004,    1.71917290518507E+000,    1.30550841212297E+004,    1.26272017202931E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62430574209760E-004,    4.82226672976889E-003,    4.82226672976889E-003,    1.91604719195921E-003 
    2.61499999999986E-006,    1.29941554899272E+004,    1.14937007244861E+004,    1.71927457686133E+000,    1.30558583757098E+004,    1.26285969862092E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62434881564630E-004,    4.82237803294011E-003,    4.82237803294011E-003,    1.91608689017836E-003 
    2.61999999999985E-006,    1.29935612790094E+004,    1.14980067106547E+004,    1.71937429344708E+000,    1.30572971266787E+004,    1.26298449153710E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62438733766697E-004,    4.82235836070273E-003,    4.82235836070273E-003,    1.91607379626838E-003 
    2.62499999999985E-006,    1.29931789917321E+004,    1.15015060556565E+004,    1.71945527808480E+000,    1.30552040710333E+004,    1.26299330672492E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62439005869639E-004,    4.82228656928783E-003,    4.82228656928783E-003,    1.91604153086259E-003 
    2.62999999999985E-006,    1.29946020554093E+004,    1.15048693812689E+004,    1.71953307093203E+000,    1.30530167115399E+004,    1.26307649759629E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62441573694025E-004,    4.82245629847179E-003,    4.82245629847179E-003,    1.91610583245104E-003 
    2.63499999999985E-006,    1.29952857129415E+004,    1.15041397495310E+004,    1.71951619839436E+000,    1.30492705173852E+004,    1.26297712983838E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62438506528246E-004,    4.82249189002438E-003,    4.82249189002438E-003,    1.91612077316681E-003 
    2.63999999999985E-006,    1.29933726480750E+004,    1.15024734836839E+004,    1.71947765885261E+000,    1.30501973480587E+004,    1.26287731168038E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62435425275397E-004,    4.82226334787564E-003,    4.82226334787564E-003,    1.91603129951418E-003 
    2.64499999999985E-006,    1.29930722805600E+004,    1.15089169862010E+004,    1.71962663395336E+000,    1.30486006625562E+004,    1.26297877794873E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62438557401652E-004,    4.82234131602994E-003,    4.82234131602994E-003,    1.91605547680999E-003 
    2.64999999999984E-006,    1.29923192362108E+004,    1.15096295062383E+004,    1.71964309787368E+000,    1.30490274387375E+004,    1.26297582013616E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62438466100691E-004,    4.82219989677481E-003,    4.82219989677481E-003,    1.91599772881370E-003 
    2.65499999999984E-006,    1.29902519875645E+004,    1.15106029119330E+004,    1.71966558685984E+000,    1.30473995737967E+004,    1.26285961295289E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62434878920065E-004,    4.82204053568186E-003,    4.82204053568186E-003,    1.91593366703923E-003 
    2.65999999999984E-006,    1.29902926020507E+004,    1.15122520534858E+004,    1.71970367943439E+000,    1.30476309286723E+004,    1.26290988303811E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62436430729931E-004,    4.82205404623214E-003,    4.82205404623214E-003,    1.91593687611019E-003 
    2.66499999999984E-006,    1.29900478353552E+004,    1.15165117497856E+004,    1.71980202395721E+000,    1.30454122871810E+004,    1.26294030678390E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62437369871417E-004,    4.82202806975174E-003,    4.82202806975174E-003,    1.91592229501407E-003 
    2.66999999999984E-006,    1.29892961559704E+004,    1.15176844453120E+004,    1.71982908614990E+000,    1.30417161716525E+004,    1.26282630759557E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62433850776158E-004,    4.82195608935097E-003,    4.82195608935097E-003,    1.91589166297663E-003 
    2.67499999999984E-006,    1.29876443024981E+004,    1.15213008871775E+004,    1.71991250964496E+000,    1.30423271605180E+004,    1.26286192907970E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62434950418657E-004,    4.82179631319192E-003,    4.82179631319192E-003,    1.91582629391798E-003 
    2.67999999999983E-006,    1.29857880756531E+004,    1.15199468617860E+004,    1.71988128100981E+000,    1.30403645451133E+004,    1.26268650791177E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62429534903514E-004,    4.82159359026477E-003,    4.82159359026477E-003,    1.91574369944158E-003 
    2.68499999999983E-006,    1.29825181902648E+004,    1.15245828709668E+004,    1.71998817504156E+000,    1.30384388577019E+004,    1.26260011679296E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62426867669674E-004,    4.82133285356870E-003,    4.82133285356870E-003,    1.91563663863124E-003 
    2.68999999999983E-006,    1.29787774985911E+004,    1.15274953316051E+004,    1.72005528702873E+000,    1.30372710110729E+004,    1.26247181288827E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62422906167211E-004,    4.82107379099481E-003,    4.82107379099481E-003,    1.91553155793798E-003 
    2.69499999999983E-006,    1.29781188860667E+004,    1.15278999104665E+004,    1.72006460722329E+000,    1.30349033641970E+004,    1.26238214922837E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62420137536632E-004,    4.82085634316297E-003,    4.82085634316297E-003,    1.91544344377245E-003 
    2.69999999999983E-006,    1.29761854389410E+004,    1.15288912561135E+004,    1.72008744201959E+000,    1.30348967354781E+004,    1.26232064076142E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62418238194444E-004,    4.82076427395057E-003,    4.82076427395057E-003,    1.91540500538201E-003 
    2.70499999999982E-006,    1.29739441183031E+004,    1.15314974885488E+004,    1.72014745662789E+000,    1.30337143346898E+004,    1.26225112838360E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62416091611936E-004,    4.82056140769807E-003,    4.82056140769807E-003,    1.91532391013029E-003 
    2.70999999999982E-006,    1.29719613667886E+004,    1.15366372243277E+004,    1.72026573590156E+000,    1.30361080335771E+004,    1.26236350206881E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62419561731680E-004,    4.82035933290216E-003,    4.82035933290216E-003,    1.91523669505430E-003 
    2.71499999999982E-006,    1.29717300566499E+004,    1.15384616558073E+004,    1.72030769704712E+000,    1.30349289639594E+004,    1.26236411070453E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62419580525821E-004,    4.82033366395245E-003,    4.82033366395245E-003,    1.91522435699248E-003 
    2.71999999999982E-006,    1.29688226565863E+004,    1.15417991657539E+004,    1.72038442586958E+000,    1.30324355514120E+004,    1.26224431860361E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62415881317152E-004,    4.82006209173488E-003,    4.82006209173488E-003,    1.91511269103881E-003 
    2.72499999999982E-006,    1.29682202053089E+004,    1.15474631500984E+004,    1.72051454392591E+000,    1.30305951729252E+004,    1.26230556756466E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62417772733022E-004,    4.82005561058407E-003,    4.82005561058407E-003,    1.91510400537738E-003 
    2.72999999999982E-006,    1.29675588035751E+004,    1.15539918218761E+004,    1.72066437658583E+000,    1.30269292218728E+004,    1.26233170168862E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62418579754001E-004,    4.81994102526177E-003,    4.81994102526177E-003,    1.91505100835534E-003 
    2.73499999999981E-006,    1.29679272787215E+004,    1.15569101629392E+004,    1.72073130054879E+000,    1.30240015287619E+004,    1.26233467988462E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62418671719800E-004,    4.81991736074648E-003,    4.81991736074648E-003,    1.91503806657203E-003 
    2.73999999999981E-006,    1.29678861563502E+004,    1.15582932065785E+004,    1.72076300560503E+000,    1.30211332781299E+004,    1.26228239728697E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62417057224908E-004,    4.81996897547008E-003,    4.81996897547008E-003,    1.91505747742815E-003 
    2.74499999999981E-006,    1.29675417664812E+004,    1.15573968371933E+004,    1.72074245794582E+000,    1.30189177822480E+004,    1.26217846965310E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62413847772198E-004,    4.81998610572838E-003,    4.81998610572838E-003,    1.91506370801463E-003 
    2.74999999999981E-006,    1.29686198399620E+004,    1.15604118161345E+004,    1.72081155894112E+000,    1.30185782979821E+004,    1.26229259147001E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62417372026883E-004,    4.82005535401048E-003,    4.82005535401048E-003,    1.91508922183366E-003 
    2.75499999999981E-006,    1.29671253201980E+004,    1.15638800971133E+004,    1.72089100709849E+000,    1.30190752332000E+004,    1.26232821814362E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62418472182967E-004,    4.81996291482082E-003,    4.81996291482082E-003,    1.91504882249227E-003 
    2.75999999999981E-006,    1.29677504190729E+004,    1.15648235011726E+004,    1.72091260992091E+000,    1.30174408772096E+004,    1.26233130127419E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62418567389311E-004,    4.81995786216265E-003,    4.81995786216265E-003,    1.91504528939618E-003 
    2.76499999999980E-006,    1.29671530388754E+004,    1.15660217852461E+004,    1.72094004438221E+000,    1.30173121257197E+004,    1.26233105565951E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62418559804794E-004,    4.81997499167813E-003,    4.81997499167813E-003,    1.91505109591708E-003 
    2.76999999999980E-006,    1.29676190399233E+004,    1.15703641602454E+004,    1.72103941709116E+000,    1.30143207251771E+004,    1.26237247090459E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62419838680836E-004,    4.82000190553988E-003,    4.82000190553988E-003,    1.91505687630262E-003 
    2.77499999999980E-006,    1.29677310903287E+004,    1.15726854439091E+004,    1.72109250936287E+000,    1.30148865384003E+004,    1.26245291907989E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62422322777448E-004,    4.82004312618865E-003,    4.82004312618865E-003,    1.91507004183954E-003 
    2.77999999999980E-006,    1.29659786094509E+004,    1.15770346254723E+004,    1.72119192936391E+000,    1.30124335163079E+004,    1.26241152337288E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62421044566645E-004,    4.81979062129661E-003,    4.81979062129661E-003,    1.91496594936551E-003 
    2.78499999999980E-006,    1.29640548391177E+004,    1.15784005288030E+004,    1.72122313860991E+000,    1.30113367448302E+004,    1.26232751324530E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62418450415849E-004,    4.81968211157147E-003,    4.81968211157147E-003,    1.91492139994884E-003 
    2.78999999999979E-006,    1.29618530243000E+004,    1.15793353630047E+004,    1.72124449442914E+000,    1.30135146437232E+004,    1.26231765074740E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62418145862927E-004,    4.81952284361413E-003,    4.81952284361413E-003,    1.91485682453421E-003 
    2.79499999999979E-006,    1.29634593694925E+004,    1.15816523444969E+004,    1.72129741064687E+000,    1.30102071459241E+004,    1.26234944547343E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62419127674316E-004,    4.81968447483075E-003,    4.81968447483075E-003,    1.91491768273336E-003 
    2.79999999999979E-006,    1.29600581769858E+004,    1.15844611090470E+004,    1.72136153155592E+000,    1.30115317491377E+004,    1.26230799143625E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62417847582639E-004,    4.81934165852443E-003,    4.81934165852443E-003,    1.91477814271923E-003 
    2.80499999999979E-006,    1.29568179710879E+004,    1.15842643932107E+004,    1.72135704171478E+000,    1.30121110584054E+004,    1.26217563789425E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62413760320113E-004,    4.81903188711633E-003,    4.81903188711633E-003,    1.91465525994884E-003 
    2.80999999999979E-006,    1.29551663640237E+004,    1.15883295590415E+004,    1.72144979572390E+000,    1.30121329163941E+004,    1.26220525415552E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62414674939980E-004,    4.81891120204939E-003,    4.81891120204939E-003,    1.91460323775944E-003 
    2.81499999999979E-006,    1.29547930558356E+004,    1.15919602232914E+004,    1.72153258375467E+000,    1.30133793159540E+004,    1.26231739526885E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62418137973752E-004,    4.81880299583629E-003,    4.81880299583629E-003,    1.91455664733347E-003 
    2.81999999999978E-006,    1.29519834689397E+004,    1.15951273124547E+004,    1.72160476106890E+000,    1.30131614410433E+004,    1.26226552573638E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62416536217909E-004,    4.81858242701251E-003,    4.81858242701251E-003,    1.91446581572121E-003 
    2.82499999999978E-006,    1.29507759876170E+004,    1.15956379114162E+004,    1.72161639402187E+000,    1.30143696777480E+004,    1.26226048426748E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62416380532284E-004,    4.81846083722185E-003,    4.81846083722185E-003,    1.91441624810849E-003 
    2.82999999999978E-006,    1.29512343567051E+004,    1.15986176818812E+004,    1.72168426266170E+000,    1.30134873547036E+004,    1.26232997557442E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62418526452037E-004,    4.81856685062062E-003,    4.81856685062062E-003,    1.91445620632570E-003 
    2.83499999999978E-006,    1.29515581767764E+004,    1.16022961951916E+004,    1.72176800068669E+000,    1.30122538650552E+004,    1.26240067457164E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62420709573622E-004,    4.81852309931014E-003,    4.81852309931014E-003,    1.91443449067114E-003 
    2.83999999999978E-006,    1.29517382757514E+004,    1.16074637043333E+004,    1.72188554950248E+000,    1.30093838502267E+004,    1.26245390406647E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62422353191337E-004,    4.81861772205807E-003,    4.81861772205807E-003,    1.91446497651613E-003 
    2.84499999999978E-006,    1.29513240120497E+004,    1.16126987460188E+004,    1.72200453355685E+000,    1.30082200988816E+004,    1.26253309853810E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62424798456854E-004,    4.81857335784424E-003,    4.81857335784424E-003,    1.91444227234458E-003 
    2.84999999999977E-006,    1.29495595334408E+004,    1.16164191032378E+004,    1.72208902957377E+000,    1.30102976184114E+004,    1.26261019995957E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62427178983861E-004,    4.81836718121683E-003,    4.81836718121683E-003,    1.91435593296798E-003 
    2.85499999999977E-006,    1.29510292590939E+004,    1.16198315539458E+004,    1.72216648744676E+000,    1.30085202115561E+004,    1.26270917048673E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62430234563431E-004,    4.81856639290218E-003,    4.81856639290218E-003,    1.91443130518265E-003 
    2.85999999999977E-006,    1.29510980776096E+004,    1.16225709119787E+004,    1.72222863590157E+000,    1.30084862791142E+004,    1.26278048302472E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62432436127616E-004,    4.81851525990958E-003,    4.81851525990958E-003,    1.91440773652311E-003 
    2.86499999999977E-006,    1.29503477047257E+004,    1.16258131437597E+004,    1.72230215734618E+000,    1.30079766713811E+004,    1.26281380289595E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62433464747934E-004,    4.81848013420862E-003,    4.81848013420862E-003,    1.91439074259064E-003 
    2.86999999999977E-006,    1.29498495475929E+004,    1.16278255275456E+004,    1.72234777101100E+000,    1.30063802076798E+004,    1.26279495391897E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62432882862244E-004,    4.81845640256283E-003,    4.81845640256283E-003,    1.91437883896474E-003 
    2.87499999999977E-006,    1.29509090051767E+004,    1.16305674245808E+004,    1.72240989612766E+000,    1.30040134264645E+004,    1.26284114789011E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62434308901950E-004,    4.81851724346321E-003,    4.81851724346321E-003,    1.91440086294429E-003 
    2.87999999999976E-006,    1.29522778503918E+004,    1.16314662790391E+004,    1.72243025607980E+000,    1.30030781068896E+004,    1.26289713648962E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62436037255436E-004,    4.81865000844451E-003,    4.81865000844451E-003,    1.91445126508725E-003 
    2.88499999999976E-006,    1.29509677720822E+004,    1.16334786489642E+004,    1.72247582747266E+000,    1.30022859143678E+004,    1.26286598994227E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62435075776818E-004,    4.81854937848318E-003,    4.81854937848318E-003,    1.91440920242417E-003 
    2.88999999999976E-006,    1.29507784433023E+004,    1.16357954767440E+004,    1.72252827502801E+000,    1.30013840676419E+004,    1.26288929853511E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62435795303327E-004,    4.81857172190642E-003,    4.81857172190642E-003,    1.91441485354795E-003 
    2.89499999999976E-006,    1.29497096883748E+004,    1.16406711420836E+004,    1.72263858411406E+000,    1.30019220688191E+004,    1.26298091731029E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62438623438786E-004,    4.81843591468397E-003,    4.81843591468397E-003,    1.91435788224211E-003 
    2.89999999999976E-006,    1.29471937634765E+004,    1.16444991306238E+004,    1.72272512884174E+000,    1.29995357998019E+004,    1.26289447401165E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62435955066754E-004,    4.81832240666394E-003,    4.81832240666394E-003,    1.91430708843348E-003 
    2.90499999999975E-006,    1.29463234385510E+004,    1.16475402991897E+004,    1.72279384643490E+000,    1.29998879086583E+004,    1.26294303865262E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62437454199812E-004,    4.81817820694646E-003,    4.81817820694646E-003,    1.91424680045467E-003 
    2.90999999999975E-006,    1.29453848990348E+004,    1.16542751306094E+004,    1.72294590439062E+000,    1.30012654784525E+004,    1.26311251743786E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62442685466372E-004,    4.81809214233455E-003,    4.81809214233455E-003,    1.91420504011817E-003 
    2.91499999999975E-006,    1.29444184330583E+004,    1.16570571344638E+004,    1.72300866748423E+000,    1.29969763734577E+004,    1.26301218287593E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62439588524659E-004,    4.81801169271875E-003,    4.81801169271875E-003,    1.91416917789900E-003 
    2.91999999999975E-006,    1.29430466950630E+004,    1.16563413231159E+004,    1.72299252121071E+000,    1.29974212679688E+004,    1.26294609547244E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62437548558761E-004,    4.81793039439182E-003,    4.81793039439182E-003,    1.91413821092906E-003 
    2.92499999999975E-006,    1.29436203320019E+004,    1.16590685866903E+004,    1.72305402896867E+000,    1.29970438473694E+004,    1.26302947183200E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62440122181517E-004,    4.81796986771977E-003,    4.81796986771977E-003,    1.91414968876337E-003 
    2.92999999999975E-006,    1.29419279127425E+004,    1.16616324970190E+004,    1.72311182779464E+000,    1.29926537326952E+004,    1.26288823189896E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62435762376936E-004,    4.81777595588941E-003,    4.81777595588941E-003,    1.91407145768161E-003 
    2.93499999999974E-006,    1.29425007206972E+004,    1.16637020919577E+004,    1.72315846560629E+000,    1.29922680112722E+004,    1.26295469040451E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62437813869103E-004,    4.81783859002366E-003,    4.81783859002366E-003,    1.91409302591172E-003 
    2.93999999999974E-006,    1.29420956341574E+004,    1.16676693712662E+004,    1.72324782347199E+000,    1.29909467056527E+004,    1.26299771170642E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62439141839931E-004,    4.81778467664545E-003,    4.81778467664545E-003,    1.91406715816318E-003 
    2.94499999999974E-006,    1.29410398208357E+004,    1.16721984946835E+004,    1.72334976584656E+000,    1.29899354761025E+004,    1.26303515234042E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62440297520115E-004,    4.81771434651264E-003,    4.81771434651264E-003,    1.91403531210979E-003 
    2.94999999999974E-006,    1.29400547213726E+004,    1.16750403017572E+004,    1.72341369154696E+000,    1.29865710623980E+004,    1.26296304957530E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62438071900595E-004,    4.81766028644358E-003,    4.81766028644358E-003,    1.91401048705614E-003 
    2.95499999999974E-006,    1.29382479845088E+004,    1.16818895043127E+004,    1.72356764153000E+000,    1.29835751681481E+004,    1.26296670991863E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62438184887931E-004,    4.81746086292421E-003,    4.81746086292421E-003,    1.91392416283007E-003 
    2.95999999999974E-006,    1.29377070305044E+004,    1.16851409102281E+004,    1.72364066378174E+000,    1.29833841265928E+004,    1.26301921274632E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62439805515789E-004,    4.81742394537546E-003,    4.81742394537546E-003,    1.91390660914088E-003 
    2.96499999999973E-006,    1.29371188047050E+004,    1.16857763097431E+004,    1.72365492951532E+000,    1.29812437438395E+004,    1.26294538808846E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62437526723008E-004,    4.81737097478752E-003,    4.81737097478752E-003,    1.91388248584221E-003 
    2.96999999999973E-006,    1.29349381643974E+004,    1.16864091432327E+004,    1.72366913617754E+000,    1.29785000487249E+004,    1.26278250199332E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62432498455939E-004,    4.81719312637866E-003,    4.81719312637866E-003,    1.91381121818269E-003 
    2.97499999999973E-006,    1.29342855364480E+004,    1.16860918713675E+004,    1.72366201383170E+000,    1.29764623399212E+004,    1.26268473583829E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62429480194025E-004,    4.81710475287133E-003,    4.81710475287133E-003,    1.91377643115500E-003 
    2.97999999999973E-006,    1.29350217136066E+004,    1.16885197249629E+004,    1.72371650670758E+000,    1.29754520825725E+004,    1.26274901105900E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62431464535189E-004,    4.81719041813770E-003,    4.81719041813770E-003,    1.91380847843811E-003 
    2.98499999999973E-006,    1.29331708302433E+004,    1.16879647143208E+004,    1.72370405145195E+000,    1.29753693955651E+004,    1.26264991384963E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62428405117728E-004,    4.81701115701719E-003,    4.81701115701719E-003,    1.91373755191333E-003 
    2.98999999999973E-006,    1.29303789433109E+004,    1.16880425355579E+004,    1.72370579794255E+000,    1.29767197056046E+004,    1.26256748104979E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62425860039746E-004,    4.81679843631110E-003,    4.81679843631110E-003,    1.91365263839899E-003 
    2.99499999999972E-006,    1.29265035644069E+004,    1.16889498793354E+004,    1.72372615923438E+000,    1.29734248802691E+004,    1.26231954015827E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62418204207881E-004,    4.81641145577287E-003,    4.81641145577287E-003,    1.91349873376143E-003 
    2.99999999999972E-006,    1.29238911614336E+004,    1.16913477934799E+004,    1.72377995533736E+000,    1.29744338379914E+004,    1.26229372021892E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62417406883151E-004,    4.81612691743949E-003,    4.81612691743949E-003,    1.91338212031656E-003 
    3.00499999999972E-006,    1.29220130038067E+004,    1.16942553834071E+004,    1.72384515775925E+000,    1.29757771276016E+004,    1.26232351863372E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62418327062872E-004,    4.81600455105780E-003,    4.81600455105780E-003,    1.91333068987486E-003 
    3.00999999999972E-006,    1.29199476729964E+004,    1.17003561582935E+004,    1.72398186729914E+000,    1.29737207059388E+004,    1.26232473501301E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62418364624504E-004,    4.81581101846738E-003,    4.81581101846738E-003,    1.91324819377039E-003 
    3.01499999999972E-006,    1.29201644865026E+004,    1.17033030543466E+004,    1.72404785463283E+000,    1.29744892132194E+004,    1.26243191964234E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62421674363758E-004,    4.81580316365382E-003,    4.81580316365382E-003,    1.91324184947421E-003 
    3.01999999999971E-006,    1.29199647281643E+004,    1.17080124223970E+004,    1.72415324219737E+000,    1.29770863087472E+004,    1.26261956445249E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62427468107559E-004,    4.81580690786086E-003,    4.81580690786086E-003,    1.91323828574622E-003 
    3.02499999999971E-006,    1.29182482593147E+004,    1.17074138116212E+004,    1.72413985077112E+000,    1.29742998131696E+004,    1.26244493705218E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62422076312001E-004,    4.81563643510489E-003,    4.81563643510489E-003,    1.91317004212367E-003 
    3.02999999999971E-006,    1.29167943267949E+004,    1.17086307013629E+004,    1.72416707225626E+000,    1.29697283841532E+004,    1.26227493090397E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62416826657672E-004,    4.81554121384755E-003,    4.81554121384755E-003,    1.91313132378569E-003 
    3.03499999999971E-006,    1.29148523369563E+004,    1.17086512251381E+004,    1.72416753132145E+000,    1.29693382702340E+004,    1.26217720534111E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62413808726971E-004,    4.81533551567268E-003,    4.81533551567268E-003,    1.91304890654977E-003 
    3.03999999999971E-006,    1.29137429100368E+004,    1.17106086778944E+004,    1.72421130760965E+000,    1.29671618164304E+004,    1.26211257175018E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62411812634776E-004,    4.81511792480565E-003,    4.81511792480565E-003,    1.91296074017697E-003 
    3.04499999999971E-006,    1.29139951316876E+004,    1.17132237387068E+004,    1.72426976896168E+000,    1.29642282114826E+004,    1.26210283530711E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62411511935513E-004,    4.81525051836774E-003,    4.81525051836774E-003,    1.91301113525189E-003 
    3.04999999999970E-006,    1.29121714113371E+004,    1.17184897520585E+004,    1.72438741906711E+000,    1.29632138733970E+004,    1.26212475561820E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62412188917566E-004,    4.81504237703647E-003,    4.81504237703647E-003,    1.91292218275542E-003 
    3.05499999999970E-006,    1.29106648343504E+004,    1.17238754522433E+004,    1.72450763961016E+000,    1.29608555106405E+004,    1.26212390343101E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62412162598972E-004,    4.81494153806693E-003,    4.81494153806693E-003,    1.91287692244487E-003 
    3.05999999999970E-006,    1.29072572642754E+004,    1.17234316335426E+004,    1.72449773656649E+000,    1.29635167658406E+004,    1.26203978298423E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62409564591658E-004,    4.81456727404664E-003,    4.81456727404664E-003,    1.91272737603811E-003 
    3.06499999999970E-006,    1.29055360108631E+004,    1.17290918009274E+004,    1.72462398017634E+000,    1.29570726981646E+004,    1.26191481731388E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62405704862209E-004,    4.81443072538442E-003,    4.81443072538442E-003,    1.91266821752761E-003 
    3.06999999999970E-006,    1.29047617454603E+004,    1.17301692722006E+004,    1.72464799887698E+000,    1.29572147353654E+004,    1.26191181580169E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62405612152976E-004,    4.81432488349932E-003,    4.81432488349932E-003,    1.91262383645680E-003 
    3.07499999999970E-006,    1.29061168271278E+004,    1.17333674724674E+004,    1.72471926769395E+000,    1.29575522251218E+004,    1.26206338893652E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62410293659994E-004,    4.81448320367584E-003,    4.81448320367584E-003,    1.91268416281966E-003 
    3.07999999999969E-006,    1.29068897306362E+004,    1.17369795428831E+004,    1.72479971497383E+000,    1.29560197452097E+004,    1.26214387416707E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62412779363317E-004,    4.81460907541388E-003,    4.81460907541388E-003,    1.91273009837881E-003 
    3.08499999999969E-006,    1.29060563607733E+004,    1.17397091085626E+004,    1.72486047618852E+000,    1.29565314674606E+004,    1.26219112740105E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62414238674581E-004,    4.81449383695278E-003,    4.81449383695278E-003,    1.91268143005197E-003 
    3.08999999999969E-006,    1.29036185937707E+004,    1.17415117116353E+004,    1.72490058817770E+000,    1.29550410211185E+004,    1.26208376121205E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62410922848097E-004,    4.81428644258589E-003,    4.81428644258589E-003,    1.91259577761706E-003 
    3.09499999999969E-006,    1.29035140545347E+004,    1.17437213488636E+004,    1.72494974168484E+000,    1.29517437322886E+004,    1.26203707083853E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62409480826547E-004,    4.81422749522070E-003,    4.81422749522070E-003,    1.91257134894673E-003 
    3.09999999999969E-006,    1.29021661491144E+004,    1.17469502820410E+004,    1.72502153799077E+000,    1.29487512432587E+004,    1.26196983454485E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62407404177698E-004,    4.81415886587245E-003,    4.81415886587245E-003,    1.91254137158343E-003 
    3.10499999999969E-006,    1.29016917313017E+004,    1.17516602609838E+004,    1.72512619878301E+000,    1.29474943029628E+004,    1.26203075282974E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62409285693170E-004,    4.81409249874187E-003,    4.81409249874187E-003,    1.91250916743251E-003 
    3.10999999999968E-006,    1.29005006516258E+004,    1.17539853117359E+004,    1.72517783461808E+000,    1.29453748754178E+004,    1.26197356740628E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62407519472433E-004,    4.81405876734162E-003,    4.81405876734162E-003,    1.91249370115181E-003 
    3.11499999999968E-006,    1.29008575919948E+004,    1.17569072219318E+004,    1.72524269836019E+000,    1.29455465299875E+004,    1.26206871607163E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62410458186790E-004,    4.81403866805309E-003,    4.81403866805309E-003,    1.91248196390044E-003 
    3.11999999999968E-006,    1.29001005394957E+004,    1.17572407141148E+004,    1.72525009964089E+000,    1.29439580404532E+004,    1.26199616602294E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62408217457315E-004,    4.81397893285362E-003,    4.81397893285362E-003,    1.91245807436623E-003 
    3.12499999999968E-006,    1.29001902895197E+004,    1.17566677915658E+004,    1.72523738437312E+000,    1.29451612497423E+004,    1.26202141733945E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62408997362719E-004,    4.81407445999671E-003,    4.81407445999671E-003,    1.91249528904540E-003 
    3.12999999999968E-006,    1.28993726811146E+004,    1.17569457018057E+004,    1.72524355237456E+000,    1.29411873217102E+004,    1.26187381607106E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62404438421489E-004,    4.81396626079154E-003,    4.81396626079154E-003,    1.91245443268881E-003 
    3.13499999999967E-006,    1.28981710698122E+004,    1.17599958675934E+004,    1.72531123028255E+000,    1.29423043731040E+004,    1.26193081610759E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62406199022255E-004,    4.81383473444637E-003,    4.81383473444637E-003,    1.91239685978566E-003 
    3.13999999999967E-006,    1.28976878496703E+004,    1.17650880038829E+004,    1.72542414191618E+000,    1.29418943127318E+004,    1.26202626417491E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62409147059425E-004,    4.81367528564854E-003,    4.81367528564854E-003,    1.91232935151417E-003 
    3.14499999999967E-006,    1.28971530254465E+004,    1.17710206675966E+004,    1.72555557445809E+000,    1.29434545576753E+004,    1.26219934668465E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62414492504675E-004,    4.81378620352097E-003,    4.81378620352097E-003,    1.91236768286092E-003 
    3.14999999999967E-006,    1.28953637489622E+004,    1.17724418328420E+004,    1.72558704039624E+000,    1.29444853246475E+004,    1.26218625150305E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62414088095213E-004,    4.81357725137821E-003,    4.81357725137821E-003,    1.91228189827961E-003 
    3.15499999999967E-006,    1.28961874725276E+004,    1.17736629043352E+004,    1.72561407032244E+000,    1.29416070650653E+004,    1.26216839127372E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62413536524929E-004,    4.81368995959506E-003,    4.81368995959506E-003,    1.91232613409182E-003 
    3.15999999999967E-006,    1.28956424594881E+004,    1.17754312316578E+004,    1.72565320501866E+000,    1.29413803652089E+004,    1.26218221734841E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62413963510556E-004,    4.81366415407046E-003,    4.81366415407046E-003,    1.91231264853839E-003 
    3.16499999999966E-006,    1.28937222281497E+004,    1.17768258818068E+004,    1.72568406204531E+000,    1.29413778988584E+004,    1.26213188762346E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62412409178917E-004,    4.81344113518462E-003,    4.81344113518462E-003,    1.91222246598064E-003 
    3.16999999999966E-006,    1.28922402690085E+004,    1.17785437524592E+004,    1.72572206090156E+000,    1.29414274050827E+004,    1.26211085809760E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62411759710642E-004,    4.81327334513178E-003,    4.81327334513178E-003,    1.91215460111277E-003 
    3.17499999999966E-006,    1.28913480222896E+004,    1.17826156649914E+004,    1.72581208862894E+000,    1.29405812627682E+004,    1.26214925460430E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62412945528275E-004,    4.81319920176603E-003,    4.81319920176603E-003,    1.91212155058590E-003 
    3.17999999999966E-006,    1.28905270588545E+004,    1.17852595759564E+004,    1.72587051247620E+000,    1.29387894715471E+004,    1.26212647041321E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62412241876540E-004,    4.81318786625385E-003,    4.81318786625385E-003,    1.91211315762747E-003 
    3.18499999999966E-006,    1.28906937118186E+004,    1.17854109250751E+004,    1.72587385616328E+000,    1.29365737496829E+004,    1.26207185935794E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62410555265894E-004,    4.81315509934621E-003,    4.81315509934621E-003,    1.91209891815352E-003 
    3.18999999999966E-006,    1.28915623619282E+004,    1.17877008254178E+004,    1.72592443596167E+000,    1.29356994695060E+004,    1.26214273935793E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62412744316745E-004,    4.81320781643076E-003,    4.81320781643076E-003,    1.91211899352732E-003 
    3.19499999999965E-006,    1.28902988016130E+004,    1.17891929341763E+004,    1.72595738395568E+000,    1.29367242899234E+004,    1.26215473477144E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62413114772655E-004,    4.81312525904092E-003,    4.81312525904092E-003,    1.91208461050656E-003 
    3.19999999999965E-006,    1.28918017654061E+004,    1.17922942888654E+004,    1.72602584123474E+000,    1.29341086308640E+004,    1.26222273348250E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62415214735091E-004,    4.81325011855097E-003,    4.81325011855097E-003,    1.91213162143918E-003 
    3.20499999999965E-006,    1.28915056245284E+004,    1.17937966504666E+004,    1.72605899111997E+000,    1.29317244957889E+004,    1.26217677729593E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62413795507821E-004,    4.81326384361326E-003,    4.81326384361326E-003,    1.91213402790241E-003 
    3.20999999999965E-006,    1.28912840322343E+004,    1.18002814866924E+004,    1.72620198846328E+000,    1.29294707888669E+004,    1.26226454672065E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62416505984957E-004,    4.81321693372463E-003,    4.81321693372463E-003,    1.91210885954077E-003 
    3.21499999999965E-006,    1.28877786214622E+004,    1.18059582433302E+004,    1.72632704464111E+000,    1.29282084009771E+004,    1.26221483294283E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62414970751990E-004,    4.81293204139667E-003,    4.81293204139667E-003,    1.91199052853092E-003 
    3.21999999999965E-006,    1.28859323550650E+004,    1.18081352212307E+004,    1.72637497217962E+000,    1.29279756547194E+004,    1.26218086026757E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62413921600480E-004,    4.81276663697304E-003,    4.81276663697304E-003,    1.91192078099682E-003 
    3.22499999999964E-006,    1.28850539069608E+004,    1.18086944283317E+004,    1.72638728077303E+000,    1.29289525318144E+004,    1.26218493084391E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62414047310031E-004,    4.81262471279806E-003,    4.81262471279806E-003,    1.91186365277907E-003 
    3.22999999999964E-006,    1.28857023711610E+004,    1.18107910241928E+004,    1.72643341868477E+000,    1.29273086053997E+004,    1.26221822717680E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62415075572279E-004,    4.81271328764055E-003,    4.81271328764055E-003,    1.91189774570968E-003 
    3.23499999999964E-006,    1.28847738215633E+004,    1.18136109888659E+004,    1.72649545065682E+000,    1.29275924882281E+004,    1.26225688684531E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62416269439983E-004,    4.81269078621519E-003,    4.81269078621519E-003,    1.91188549561347E-003 
    3.23999999999964E-006,    1.28828968342508E+004,    1.18142993050976E+004,    1.72651058758390E+000,    1.29259398563855E+004,    1.26214152115315E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62412706694619E-004,    4.81252203384531E-003,    4.81252203384531E-003,    1.91181780673854E-003 
    3.24499999999964E-006,    1.28812564019305E+004,    1.18122993387702E+004,    1.72646660121808E+000,    1.29256074249281E+004,    1.26200766881460E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62408572730930E-004,    4.81222964574553E-003,    4.81222964574553E-003,    1.91170320888551E-003 
    3.24999999999963E-006,    1.28805675190363E+004,    1.18140727165850E+004,    1.72650560480619E+000,    1.29274237408314E+004,    1.26207599884977E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62410683112116E-004,    4.81222332191959E-003,    4.81222332191959E-003,    1.91169911045907E-003 
    3.25499999999963E-006,    1.28811823834964E+004,    1.18145062273846E+004,    1.72651513773475E+000,    1.29265082025103E+004,    1.26208721252563E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62411029439521E-004,    4.81221908428695E-003,    4.81221908428695E-003,    1.91169765635313E-003 
    3.25999999999963E-006,    1.28828203576375E+004,    1.18149320425141E+004,    1.72652450078977E+000,    1.29262242016514E+004,    1.26216263856341E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62413358865025E-004,    4.81245581996675E-003,    4.81245581996675E-003,    1.91179051383914E-003 
    3.26499999999963E-006,    1.28817652923793E+004,    1.18145558203225E+004,    1.72651622824419E+000,    1.29267775606548E+004,    1.26212247872465E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62412118598904E-004,    4.81236921147561E-003,    4.81236921147561E-003,    1.91175707190485E-003 
    3.26999999999963E-006,    1.28835215556849E+004,    1.18158914083585E+004,    1.72654559350535E+000,    1.29254671747506E+004,    1.26219577464799E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62414382192247E-004,    4.81254592296291E-003,    4.81254592296291E-003,    1.91182488373782E-003 
    3.27499999999963E-006,    1.28826043088922E+004,    1.18180469849348E+004,    1.72659297439635E+000,    1.29248256632780E+004,    1.26219055429210E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62414220975632E-004,    4.81246691130644E-003,    4.81246691130644E-003,    1.91179141713782E-003 
    3.27999999999962E-006,    1.28816877730622E+004,    1.18205821960193E+004,    1.72664867893234E+000,    1.29221674204615E+004,    1.26213505187181E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62412506901708E-004,    4.81234165700169E-003,    4.81234165700169E-003,    1.91173740036100E-003 
    3.28499999999962E-006,    1.28802348408565E+004,    1.18199246664409E+004,    1.72663423363940E+000,    1.29177474829215E+004,    1.26192213086338E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62405930758828E-004,    4.81222007639067E-003,    4.81222007639067E-003,    1.91169095872789E-003 
    3.28999999999962E-006,    1.28785261202050E+004,    1.18225445212325E+004,    1.72669178027932E+000,    1.29183329487297E+004,    1.26192989775054E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62406170656785E-004,    4.81206720672385E-003,    4.81206720672385E-003,    1.91162904908376E-003 
    3.29499999999962E-006,    1.28780539907292E+004,    1.18242349389790E+004,    1.72672889846645E+000,    1.29172115948697E+004,    1.26191845419355E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62405817196135E-004,    4.81197544104255E-003,    4.81197544104255E-003,    1.91158994379005E-003 
    3.29999999999962E-006,    1.28757200008334E+004,    1.18279774453931E+004,    1.72681104064177E+000,    1.29170680777376E+004,    1.26190519826232E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62405407753082E-004,    4.81184731634875E-003,    4.81184731634875E-003,    1.91153453156631E-003 
    3.30499999999962E-006,    1.28749801164310E+004,    1.18334265809760E+004,    1.72693055263228E+000,    1.29166234858132E+004,    1.26199746766701E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62408257659835E-004,    4.81174928529555E-003,    4.81174928529555E-003,    1.91149008461785E-003 
    3.30999999999961E-006,    1.28736778595531E+004,    1.18394117836869E+004,    1.72706170166096E+000,    1.29162428115024E+004,    1.26208020126381E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62410812901334E-004,    4.81166177166198E-003,    4.81166177166198E-003,    1.91145023724190E-003 
    3.31499999999961E-006,    1.28716447442030E+004,    1.18388910726950E+004,    1.72705029672217E+000,    1.29141071453410E+004,    1.26191280158279E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62405642601316E-004,    4.81147760772058E-003,    4.81147760772058E-003,    1.91137603705124E-003 
    3.31999999999961E-006,    1.28721199866776E+004,    1.18380411759205E+004,    1.72703167970751E+000,    1.29180850603690E+004,    1.26203065868360E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62409282785436E-004,    4.81150384343787E-003,    4.81150384343787E-003,    1.91138780479490E-003 
    3.32499999999961E-006,    1.28706622566549E+004,    1.18394476947786E+004,    1.72706248817318E+000,    1.29165735652102E+004,    1.26195646382020E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62406991201724E-004,    4.81137614085244E-003,    4.81137614085244E-003,    1.91133535270693E-003 
    3.32999999999961E-006,    1.28685772390198E+004,    1.18434551922154E+004,    1.72715023058872E+000,    1.29136280347766E+004,    1.26187778246459E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62404560936270E-004,    4.81117886285502E-003,    4.81117886285502E-003,    1.91125308682801E-003 
    3.33499999999961E-006,    1.28670802608520E+004,    1.18451182084341E+004,    1.72718662508803E+000,    1.29117945750141E+004,    1.26179879354347E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62402121055062E-004,    4.81104122749467E-003,    4.81104122749467E-003,    1.91119632847456E-003 
    3.33999999999960E-006,    1.28646232516899E+004,    1.18472523366575E+004,    1.72723331551471E+000,    1.29115359132336E+004,    1.26173579142805E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62400174905543E-004,    4.81080617754660E-003,    4.81080617754660E-003,    1.91110016420165E-003 
    3.34499999999960E-006,    1.28634350248742E+004,    1.18479662766178E+004,    1.72724893152469E+000,    1.29094895141153E+004,    1.26164011557761E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62397219315755E-004,    4.81070447497332E-003,    4.81070447497332E-003,    1.91105880162182E-003 
    3.34999999999960E-006,    1.28628264292980E+004,    1.18504723294827E+004,    1.72730373230831E+000,    1.29092904580976E+004,    1.26167077726544E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62398166526002E-004,    4.81064027813308E-003,    4.81064027813308E-003,    1.91103258912208E-003 
    3.35499999999960E-006,    1.28611145250335E+004,    1.18508955618527E+004,    1.72731298511891E+000,    1.29069719341160E+004,    1.26153626894332E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62394011123761E-004,    4.81047352543294E-003,    4.81047352543294E-003,    1.91096501193446E-003 
    3.35999999999960E-006,    1.28590436870786E+004,    1.18560273448064E+004,    1.72742512760741E+000,    1.29061782938365E+004,    1.26155082499018E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62394460823930E-004,    4.81026117608799E-003,    4.81026117608799E-003,    1.91087537205331E-003 
    3.36499999999959E-006,    1.28587921109243E+004,    1.18571525367531E+004,    1.72744970361184E+000,    1.29065509460246E+004,    1.26157929972409E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62395340522024E-004,    4.81022613029685E-003,    4.81022613029685E-003,    1.91086041116631E-003 
    3.36999999999959E-006,    1.28577117630560E+004,    1.18567729128858E+004,    1.72744141250926E+000,    1.29063718449243E+004,    1.26151614445348E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62393389383456E-004,    4.81015258616775E-003,    4.81015258616775E-003,    1.91083096635458E-003 
    3.37499999999959E-006,    1.28580636650155E+004,    1.18573047282574E+004,    1.72745302738005E+000,    1.29057895236297E+004,    1.26152805001083E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62393757203125E-004,    4.81020653288546E-003,    4.81020653288546E-003,    1.91085180034483E-003 
    3.37999999999959E-006,    1.28577132852119E+004,    1.18594294214755E+004,    1.72749942092109E+000,    1.29032593249264E+004,    1.26149124145034E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62392620001926E-004,    4.81019489020093E-003,    4.81019489020093E-003,    1.91084505176143E-003 
    3.38499999999959E-006,    1.28562883887606E+004,    1.18630649006190E+004,    1.72757876655737E+000,    1.29050693531594E+004,    1.26157397551561E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62395176037137E-004,    4.81000306870157E-003,    4.81000306870157E-003,    1.91076456333266E-003 
    3.38999999999959E-006,    1.28550804842698E+004,    1.18652776448424E+004,    1.72762703793393E+000,    1.29066231555016E+004,    1.26162258634512E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62396677789478E-004,    4.80990255932225E-003,    4.80990255932225E-003,    1.91072216398714E-003 
    3.39499999999958E-006,    1.28566167184518E+004,    1.18647475443422E+004,    1.72761547525930E+000,    1.29059962608061E+004,    1.26165897050391E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62397801789982E-004,    4.81007332673381E-003,    4.81007332673381E-003,    1.91079032002467E-003 
    3.39999999999958E-006,    1.28552703953724E+004,    1.18650775746913E+004,    1.72762267407260E+000,    1.29059114849773E+004,    1.26160480924176E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62396128599947E-004,    4.80997946420318E-003,    4.80997946420318E-003,    1.91075319245139E-003 
    3.40499999999958E-006,    1.28548658180189E+004,    1.18653178298668E+004,    1.72762791441904E+000,    1.29091863225229E+004,    1.26169023428764E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62398767589216E-004,    4.80987784002532E-003,    4.80987784002532E-003,    1.91071388168761E-003 
    3.40999999999958E-006,    1.28557746957508E+004,    1.18688352948575E+004,    1.72770461288785E+000,    1.29071149778377E+004,    1.26175865939247E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62400881310647E-004,    4.80995238767468E-003,    4.80995238767468E-003,    1.91073861916238E-003 
    3.41499999999958E-006,    1.28561320685803E+004,    1.18689387494955E+004,    1.72770686806823E+000,    1.29072046523060E+004,    1.26177989275137E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62401537213096E-004,    4.81000019369581E-003,    4.81000019369581E-003,    1.91075699032320E-003 
    3.41999999999958E-006,    1.28559904794590E+004,    1.18740131416834E+004,    1.72781743768832E+000,    1.29061550417285E+004,    1.26187146529566E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62404365810115E-004,    4.80997500714669E-003,    4.80997500714669E-003,    1.91074206648403E-003 
    3.42499999999957E-006,    1.28557814241021E+004,    1.18778734219785E+004,    1.72790149217183E+000,    1.29034531456734E+004,    1.26188003602758E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62404630544658E-004,    4.80997038220651E-003,    4.80997038220651E-003,    1.91073604381796E-003 
    3.42999999999957E-006,    1.28556721996642E+004,    1.18788404131098E+004,    1.72792253951223E+000,    1.29017108368615E+004,    1.26184797561525E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62403640248996E-004,    4.80994415945132E-003,    4.80994415945132E-003,    1.91072501372061E-003 
    3.43499999999957E-006,    1.28556537694404E+004,    1.18823911680171E+004,    1.72799979669972E+000,    1.28987731736552E+004,    1.26185017454841E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62403708171190E-004,    4.81002403468356E-003,    4.81002403468356E-003,    1.91075364208619E-003 
    3.43999999999957E-006,    1.28542791291690E+004,    1.18816721263498E+004,    1.72798415535310E+000,    1.28991351733055E+004,    1.26178134411935E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62401582045820E-004,    4.80990472330396E-003,    4.80990472330396E-003,    1.91070490642266E-003 
    3.44499999999957E-006,    1.28545481268677E+004,    1.18811480206952E+004,    1.72797275332792E+000,    1.28983390609470E+004,    1.26175633690734E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62400809568135E-004,    4.80992667336133E-003,    4.80992667336133E-003,    1.91071450530044E-003 
    3.44999999999957E-006,    1.28516785354227E+004,    1.18832162269914E+004,    1.72801774203525E+000,    1.28944374354990E+004,    1.26156502857664E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62394899631249E-004,    4.80965138048605E-003,    4.80965138048605E-003,    1.91060396390623E-003 
    3.45499999999956E-006,    1.28501905066708E+004,    1.18834222778678E+004,    1.72802222334886E+000,    1.28904845362621E+004,    1.26138641581194E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62389381273591E-004,    4.80951389835378E-003,    4.80951389835378E-003,    1.91054920769009E-003 
    3.45999999999956E-006,    1.28481655429398E+004,    1.18851878155471E+004,    1.72806061524568E+000,    1.28894374856392E+004,    1.26130992899569E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62387017981997E-004,    4.80925061232629E-003,    4.80925061232629E-003,    1.91044282837620E-003 
    3.46499999999956E-006,    1.28469029663460E+004,    1.18852741686298E+004,    1.72806249272984E+000,    1.28900049783425E+004,    1.26127269855236E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62385867595400E-004,    4.80913121809505E-003,    4.80913121809505E-003,    1.91039569880556E-003 
    3.46999999999956E-006,    1.28434994422453E+004,    1.18883401250644E+004,    1.72812913583836E+000,    1.28909443850440E+004,    1.26122689280295E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62384452204292E-004,    4.80882569680111E-003,    4.80882569680111E-003,    1.91026985475998E-003 
    3.47499999999956E-006,    1.28427247628154E+004,    1.18879075060950E+004,    1.72811973419811E+000,    1.28877513705702E+004,    1.26108642445710E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62380111508872E-004,    4.80874228284578E-003,    4.80874228284578E-003,    1.91023630998558E-003 
    3.47999999999955E-006,    1.28427252357347E+004,    1.18938230817766E+004,    1.72824823483203E+000,    1.28869405651303E+004,    1.26121291340952E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62384020235252E-004,    4.80874030201884E-003,    4.80874030201884E-003,    1.91023073045779E-003 
    3.48499999999955E-006,    1.28414974737441E+004,    1.18936084836161E+004,    1.72824357535815E+000,    1.28833930329778E+004,    1.26104725529807E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62378901054008E-004,    4.80861756515262E-003,    4.80861756515262E-003,    1.91018104081814E-003 
    3.48999999999955E-006,    1.28397247335350E+004,    1.18943018663282E+004,    1.72825862989243E+000,    1.28819648335158E+004,    1.26094340871110E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62375691717203E-004,    4.80845167148327E-003,    4.80845167148327E-003,    1.91011621647799E-003 
    3.49499999999955E-006,    1.28399257722918E+004,    1.18974190893659E+004,    1.72832628963161E+000,    1.28773654226283E+004,    1.26089500867076E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62374195864887E-004,    4.80852860641357E-003,    4.80852860641357E-003,    1.91014247196775E-003 
    3.49999999999955E-006,    1.28395025602915E+004,    1.18994470738412E+004,    1.72837028926187E+000,    1.28795246201085E+004,    1.26099194982728E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62377191885785E-004,    4.80850823876091E-003,    4.80850823876091E-003,    1.91013279933010E-003 
    3.50499999999955E-006,    1.28385568224490E+004,    1.19016084281996E+004,    1.72841716686979E+000,    1.28795473292497E+004,    1.26100548379019E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62377610146586E-004,    4.80839360994740E-003,    4.80839360994740E-003,    1.91008522744889E-003 
    3.50999999999954E-006,    1.28377233383115E+004,    1.19029789361428E+004,    1.72844688345148E+000,    1.28768578435460E+004,    1.26092327126272E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62375069354246E-004,    4.80831396998941E-003,    4.80831396998941E-003,    1.91005157603688E-003 
    3.51499999999954E-006,    1.28346772885464E+004,    1.19073828433544E+004,    1.72854232901808E+000,    1.28769986067411E+004,    1.26090377682240E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62374466856740E-004,    4.80806704640670E-003,    4.80806704640670E-003,    1.90994904382269E-003 
    3.51999999999954E-006,    1.28337445011472E+004,    1.19113524112053E+004,    1.72862830384607E+000,    1.28769944641660E+004,    1.26096314903248E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62376301799321E-004,    4.80792040354948E-003,    4.80792040354948E-003,    1.90988663179764E-003 
    3.52499999999954E-006,    1.28329064998353E+004,    1.19143173922894E+004,    1.72869248541353E+000,    1.28769065933843E+004,    1.26099868310362E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62377399974971E-004,    4.80785453631046E-003,    4.80785453631046E-003,    1.90985732287680E-003 
    3.52999999999954E-006,    1.28312517987324E+004,    1.19116277068697E+004,    1.72863426431897E+000,    1.28767713577047E+004,    1.26085238960599E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62372878643350E-004,    4.80772168928777E-003,    4.80772168928777E-003,    1.90980667153648E-003 
    3.53499999999954E-006,    1.28311814307959E+004,    1.19135171561619E+004,    1.72867516605785E+000,    1.28745693641655E+004,    1.26083191973560E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62372245971869E-004,    4.80772662165921E-003,    4.80772662165921E-003,    1.90980774096056E-003 
    3.53999999999953E-006,    1.28328760284186E+004,    1.19131025036100E+004,    1.72866619094532E+000,    1.28755539516557E+004,    1.26092617924778E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62375159228174E-004,    4.80786219971681E-003,    4.80786219971681E-003,    1.90986127214244E-003 
    3.54499999999953E-006,    1.28322520086126E+004,    1.19161452793550E+004,    1.72873203774820E+000,    1.28710738398680E+004,    1.26084268686152E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62372578757240E-004,    4.80777055754988E-003,    4.80777055754988E-003,    1.90982218431547E-003 
    3.54999999999953E-006,    1.28321830917943E+004,    1.19178825380159E+004,    1.72876961837947E+000,    1.28719276401655E+004,    1.26090923920330E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62374635678451E-004,    4.80776906924333E-003,    4.80776906924333E-003,    1.90981833091515E-003 
    3.55499999999953E-006,    1.28298638371673E+004,    1.19188135772992E+004,    1.72878975448179E+000,    1.28678158367585E+004,    1.26070733487445E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62368395203242E-004,    4.80761478723265E-003,    4.80761478723265E-003,    1.90975601610753E-003 
    3.55999999999953E-006,    1.28301724584905E+004,    1.19223248433468E+004,    1.72886566775262E+000,    1.28679146820779E+004,    1.26081347184062E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62371675787802E-004,    4.80766040600440E-003,    4.80766040600440E-003,    1.90977142034147E-003 
    3.56499999999952E-006,    1.28302990771918E+004,    1.19252231021142E+004,    1.72892829593020E+000,    1.28701247551811E+004,    1.26095863511849E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62376162295738E-004,    4.80763402994299E-003,    4.80763402994299E-003,    1.90975881350586E-003 
    3.56999999999952E-006,    1.28288175113397E+004,    1.19298235340782E+004,    1.72902764695389E+000,    1.28715272400826E+004,    1.26105146508500E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62379031151536E-004,    4.80759316043800E-003,    4.80759316043800E-003,    1.90973806504383E-003 
    3.57499999999952E-006,    1.28273857998065E+004,    1.19301458455500E+004,    1.72903460487608E+000,    1.28681622087909E+004,    1.26089583138261E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62374221291995E-004,    4.80731879418527E-003,    4.80731879418527E-003,    1.90962673392436E-003 
    3.57999999999952E-006,    1.28264817352466E+004,    1.19360842210868E+004,    1.72916273623693E+000,    1.28652183878673E+004,    1.26091933512389E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62374947704039E-004,    4.80728474686430E-003,    4.80728474686430E-003,    1.90960823543366E-003 
    3.58499999999952E-006,    1.28234017095506E+004,    1.19382035942646E+004,    1.72920843634305E+000,    1.28642470706901E+004,    1.26080715796823E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62371480638366E-004,    4.80705949284639E-003,    4.80705949284639E-003,    1.90951585994825E-003 
    3.58999999999952E-006,    1.28235859075286E+004,    1.19432083384417E+004,    1.72931629275547E+000,    1.28639852905493E+004,    1.26093512891456E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62375435824791E-004,    4.80700998061356E-003,    4.80700998061356E-003,    1.90949153423538E-003 
    3.59499999999951E-006,    1.28224173190522E+004,    1.19438264488950E+004,    1.72932960760561E+000,    1.28609023208954E+004,    1.26080715691549E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62371480605828E-004,    4.80696772884976E-003,    4.80696772884976E-003,    1.90947368682960E-003 
    3.59999999999951E-006,    1.28219747169003E+004,    1.19461475652242E+004,    1.72937959560745E+000,    1.28616349647257E+004,    1.26086835673456E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62373372141147E-004,    4.80688014735320E-003,    4.80688014735320E-003,    1.90943623117271E-003 
    3.60499999999951E-006,    1.28223513777292E+004,    1.19474154136851E+004,    1.72940689245565E+000,    1.28638942968314E+004,    1.26098461047795E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62376965065196E-004,    4.80694072525528E-003,    4.80694072525528E-003,    1.90945952094710E-003 
    3.60999999999951E-006,    1.28208087394623E+004,    1.19481745830388E+004,    1.72942323478509E+000,    1.28618824848076E+004,    1.26087539696688E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62373589732872E-004,    4.80679402740365E-003,    4.80679402740365E-003,    1.90940005982621E-003 
    3.61499999999951E-006,    1.28186794006776E+004,    1.19458603113775E+004,    1.72937341025273E+000,    1.28567799402909E+004,    1.26056983460691E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62364144899144E-004,    4.80658806392857E-003,    4.80658806392857E-003,    1.90932108721572E-003 
    3.61999999999951E-006,    1.28187888383786E+004,    1.19514224184920E+004,    1.72949312739034E+000,    1.28571720115125E+004,    1.26072813906539E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62369038255945E-004,    4.80662916937539E-003,    4.80662916937539E-003,    1.90933210867168E-003 
    3.62499999999950E-006,    1.28188305423880E+004,    1.19513087145294E+004,    1.72949068111797E+000,    1.28562133514988E+004,    1.26069860854626E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62368125472066E-004,    4.80659905612712E-003,    4.80659905612712E-003,    1.90931910246305E-003 
    3.62999999999950E-006,    1.28184045885002E+004,    1.19533092182244E+004,    1.72953371431027E+000,    1.28552167336386E+004,    1.26070099541760E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62368199250502E-004,    4.80656890515673E-003,    4.80656890515673E-003,    1.90930577611439E-003 
    3.63499999999950E-006,    1.28177297303305E+004,    1.19534383104028E+004,    1.72953649076608E+000,    1.28523997450557E+004,    1.26059048116416E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62364783132360E-004,    4.80651330922566E-003,    4.80651330922566E-003,    1.90928257716242E-003 
    3.63999999999950E-006,    1.28168700361753E+004,    1.19547446196047E+004,    1.72956458307121E+000,    1.28483139684041E+004,    1.26046402990834E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62360874104578E-004,    4.80648081422445E-003,    4.80648081422445E-003,    1.90926931114954E-003 
    3.64499999999950E-006,    1.28163841262344E+004,    1.19568750621808E+004,    1.72961038595748E+000,    1.28471633473319E+004,    1.26046248593398E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62360826373367E-004,    4.80636917617890E-003,    4.80636917617890E-003,    1.90922219098869E-003 
    3.64999999999950E-006,    1.28167798503512E+004,    1.19588550355502E+004,    1.72965293999760E+000,    1.28459669459464E+004,    1.26049505034685E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62361833076821E-004,    4.80643247365337E-003,    4.80643247365337E-003,    1.90924545572573E-003 
    3.65499999999949E-006,    1.28172891321016E+004,    1.19607828551412E+004,    1.72969436030096E+000,    1.28453669517736E+004,    1.26054907410952E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62363503135762E-004,    4.80642557118725E-003,    4.80642557118725E-003,    1.90924109948342E-003 
    3.65999999999949E-006,    1.28157968142807E+004,    1.19615129462629E+004,    1.72971004341999E+000,    1.28445592120175E+004,    1.26047715870709E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62361279973164E-004,    4.80637080766406E-003,    4.80637080766406E-003,    1.90921882460102E-003 
    3.66499999999949E-006,    1.28144756713366E+004,    1.19633356067397E+004,    1.72974918814683E+000,    1.28450328892825E+004,    1.26047881539579E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62361331188428E-004,    4.80612661904177E-003,    4.80612661904177E-003,    1.90911865020587E-003 
    3.66999999999949E-006,    1.28128728570398E+004,    1.19627055411323E+004,    1.72973565769783E+000,    1.28411163586647E+004,    1.26027490438604E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62355027051048E-004,    4.80608756917855E-003,    4.80608756917855E-003,    1.90910420933232E-003 
    3.67499999999949E-006,    1.28132539582628E+004,    1.19661439670341E+004,    1.72980948031608E+000,    1.28415729295878E+004,    1.26039313979187E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62358682525542E-004,    4.80616441214836E-003,    4.80616441214836E-003,    1.90913178786521E-003 
    3.67999999999948E-006,    1.28110316308374E+004,    1.19702073110800E+004,    1.72989666801263E+000,    1.28406060957585E+004,    1.26036896272191E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62357935066220E-004,    4.80589510917877E-003,    4.80589510917877E-003,    1.90902045370827E-003 
    3.68499999999948E-006,    1.28088737048937E+004,    1.19734892622207E+004,    1.72996704829498E+000,    1.28406625309470E+004,    1.26035814803611E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62357600715407E-004,    4.80566804009991E-003,    4.80566804009991E-003,    1.90892632936493E-003 
    3.68999999999948E-006,    1.28072773877087E+004,    1.19753084787187E+004,    1.73000604499111E+000,    1.28382050955180E+004,    1.26026036003495E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62354577366518E-004,    4.80551557107151E-003,    4.80551557107151E-003,    1.90886379006183E-003 
    3.69499999999948E-006,    1.28082686299976E+004,    1.19759393903448E+004,    1.73001956657898E+000,    1.28424608014921E+004,    1.26044710757888E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62360350956628E-004,    4.80562647220897E-003,    4.80562647220897E-003,    1.90890680539157E-003 
    3.69999999999948E-006,    1.28082861790367E+004,    1.19798573586992E+004,    1.73010350555748E+000,    1.28424392755433E+004,    1.26054718520311E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62363444744134E-004,    4.80562527727600E-003,    4.80562527727600E-003,    1.90890321031944E-003 
    3.70499999999948E-006,    1.28078088771362E+004,    1.19793239073273E+004,    1.73009207989951E+000,    1.28424823032355E+004,    1.26051358057740E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62362405915639E-004,    4.80558075270960E-003,    4.80558075270960E-003,    1.90888623457515E-003 
    3.70999999999947E-006,    1.28077921279817E+004,    1.19775346201987E+004,    1.73005374924112E+000,    1.28440936671746E+004,    1.26051507990111E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62362452265070E-004,    4.80555001782175E-003,    4.80555001782175E-003,    1.90887568957424E-003 
    3.71499999999947E-006,    1.28072649599073E+004,    1.19811867113008E+004,    1.73013197392317E+000,    1.28432351692979E+004,    1.26055922471946E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62363816919699E-004,    4.80555822991169E-003,    4.80555822991169E-003,    1.90887323870530E-003 
    3.71999999999947E-006,    1.28061640923228E+004,    1.19805062197977E+004,    1.73011740180290E+000,    1.28417055307189E+004,    1.26044733794631E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62360358078393E-004,    4.80545254048699E-003,    4.80545254048699E-003,    1.90883228820736E-003 
    3.72499999999947E-006,    1.28052201991986E+004,    1.19819655143858E+004,    1.73014864937235E+000,    1.28404657078318E+004,    1.26040564457237E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62359069119591E-004,    4.80535512982786E-003,    4.80535512982786E-003,    1.90879402042436E-003 
    3.72999999999947E-006,    1.28040714283931E+004,    1.19849875375216E+004,    1.73021333637558E+000,    1.28407657643344E+004,    1.26044044739371E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62360145057848E-004,    4.80529208905353E-003,    4.80529208905353E-003,    1.90876481426621E-003 
    3.73499999999947E-006,    1.28033158447089E+004,    1.19871418448367E+004,    1.73025943086597E+000,    1.28420430509183E+004,    1.26049968405459E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62361976322680E-004,    4.80513895858033E-003,    4.80513895858033E-003,    1.90870196581527E-003 
    3.73999999999946E-006,    1.28014685000586E+004,    1.19877282942667E+004,    1.73027197607081E+000,    1.28424787592673E+004,    1.26044524864145E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62360293487896E-004,    4.80505282607697E-003,    4.80505282607697E-003,    1.90866698407814E-003 
    3.74499999999946E-006,    1.28023485672364E+004,    1.19862989299706E+004,    1.73024139736644E+000,    1.28423013476218E+004,    1.26044273894828E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62360215901061E-004,    4.80510615201086E-003,    4.80510615201086E-003,    1.90868931800218E-003 
    3.74999999999946E-006,    1.28032410001470E+004,    1.19852739239108E+004,    1.73021946492819E+000,    1.28402293560278E+004,    1.26039479678466E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62358733752802E-004,    4.80518583197811E-003,    4.80518583197811E-003,    1.90872265120280E-003 
    3.75499999999946E-006,    1.28034624466252E+004,    1.19872187842881E+004,    1.73026107680513E+000,    1.28374283991410E+004,    1.26037105027173E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62357999605429E-004,    4.80522420780068E-003,    4.80522420780068E-003,    1.90873498303489E-003 
    3.75999999999946E-006,    1.28023670662474E+004,    1.19872965786154E+004,    1.73026274101199E+000,    1.28346771635989E+004,    1.26024245152464E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62354023662966E-004,    4.80508861862505E-003,    4.80508861862505E-003,    1.90868115000405E-003 
    3.76499999999946E-006,    1.28001570600508E+004,    1.19889841154474E+004,    1.73029883642279E+000,    1.28343036157923E+004,    1.26017589616669E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62351965821413E-004,    4.80491825852242E-003,    4.80491825852242E-003,    1.90861192042837E-003 
    3.76999999999945E-006,    1.27999152351343E+004,    1.19874111328872E+004,    1.73026519156475E+000,    1.28319374453971E+004,    1.26005466950539E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62348217372074E-004,    4.80479331134349E-003,    4.80479331134349E-003,    1.90856346515247E-003 
    3.77499999999945E-006,    1.27988148199432E+004,    1.19870649053778E+004,    1.73025778490660E+000,    1.28325068212306E+004,    1.26001370502004E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62346950647352E-004,    4.80475748253604E-003,    4.80475748253604E-003,    1.90855046668159E-003 
    3.77999999999945E-006,    1.28009495177145E+004,    1.19910725874966E+004,    1.73034349425934E+000,    1.28309384884182E+004,    1.26016450784849E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62351613694913E-004,    4.80492736558236E-003,    4.80492736558236E-003,    1.90861464915909E-003 
    3.78499999999945E-006,    1.28007487406409E+004,    1.19917932502837E+004,    1.73035890078165E+000,    1.28322684203926E+004,    1.26021346706814E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62353127495548E-004,    4.80497820652042E-003,    4.80497820652042E-003,    1.90863305544467E-003 
    3.78999999999945E-006,    1.27997997740761E+004,    1.19932063631836E+004,    1.73038910559090E+000,    1.28310366624816E+004,    1.26017062235960E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62351802755737E-004,    4.80484878351006E-003,    4.80484878351006E-003,    1.90858186838626E-003 
    3.79499999999944E-006,    1.27978999089133E+004,    1.19964523255522E+004,    1.73045846138160E+000,    1.28290383596096E+004,    1.26010938728626E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62349909334395E-004,    4.80469454069528E-003,    4.80469454069528E-003,    1.90851633708922E-003 
    3.79999999999944E-006,    1.27969556622651E+004,    1.19966395429350E+004,    1.73046246053009E+000,    1.28241550235548E+004,    1.25992696508980E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62344268327658E-004,    4.80459964683073E-003,    4.80459964683073E-003,    1.90847833149977E-003 
    3.80499999999944E-006,    1.27954478099096E+004,    1.19971464829594E+004,    1.73047328867628E+000,    1.28223484529341E+004,    1.25981900867734E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62340929719763E-004,    4.80444580980607E-003,    4.80444580980607E-003,    1.90841591743005E-003 
    3.80999999999944E-006,    1.27956103545245E+004,    1.20002163278436E+004,    1.73053884146583E+000,    1.28212203882167E+004,    1.25987107865594E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62342540037928E-004,    4.80444159535981E-003,    4.80444159535981E-003,    1.90841261057168E-003 
    3.81499999999944E-006,    1.27927424527235E+004,    1.20022286905536E+004,    1.73058179575765E+000,    1.28190458346662E+004,    1.25972999186099E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338176665111E-004,    4.80420986719973E-003,    4.80420986719973E-003,    1.90831854532491E-003 
    3.81999999999944E-006,    1.27913717000693E+004,    1.20036434968228E+004,    1.73061198690814E+000,    1.28210608463118E+004,    1.25976488140947E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339255724169E-004,    4.80406180943328E-003,    4.80406180943328E-003,    1.90825679765951E-003 
    3.82499999999944E-006,    1.27910598710049E+004,    1.20051591750363E+004,    1.73064432311988E+000,    1.28197364102885E+004,    1.25975031419750E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338805194244E-004,    4.80400995408735E-003,    4.80400995408735E-003,    1.90823463540187E-003 
    3.82999999999945E-006,    1.27910723085286E+004,    1.20048591171151E+004,    1.73063792215393E+000,    1.28196106771546E+004,    1.25973947341615E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338469911566E-004,    4.80398055251957E-003,    4.80398055251957E-003,    1.90822331328002E-003 
    3.83499999999945E-006,    1.27895946287130E+004,    1.20098515208436E+004,    1.73074438281464E+000,    1.28196392330624E+004,    1.25980189690316E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62340400509332E-004,    4.80388394667842E-003,    4.80388394667842E-003,    1.90818068850142E-003 
    3.83999999999945E-006,    1.27889005292920E+004,    1.20129623557269E+004,    1.73081067746444E+000,    1.28189303122036E+004,    1.25982931015224E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62341248307586E-004,    4.80381466432788E-003,    4.80381466432788E-003,    1.90814922221613E-003 
    3.84499999999945E-006,    1.27883080736579E+004,    1.20189916515793E+004,    1.73093907442647E+000,    1.28173379308499E+004,    1.25990952272620E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62343728928268E-004,    4.80370822695599E-003,    4.80370822695599E-003,    1.90810105652258E-003 
    3.84999999999946E-006,    1.27875120476512E+004,    1.20201328791556E+004,    1.73096336370480E+000,    1.28146254988174E+004,    1.25982258703896E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62341040385931E-004,    4.80367538899282E-003,    4.80367538899282E-003,    1.90808542660594E-003 
    3.85499999999946E-006,    1.27861069809238E+004,    1.20224512336718E+004,    1.73101269285678E+000,    1.28135357320938E+004,    1.25978678040060E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339933001491E-004,    4.80359286457059E-003,    4.80359286457059E-003,    1.90805166197717E-003 
    3.85999999999946E-006,    1.27845951528228E+004,    1.20230342407697E+004,    1.73102509504240E+000,    1.28120811175869E+004,    1.25969106467036E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336972703615E-004,    4.80349201440656E-003,    4.80349201440656E-003,    1.90801052011945E-003 
    3.86499999999946E-006,    1.27817871810801E+004,    1.20237206841305E+004,    1.73103969614324E+000,    1.28133043720335E+004,    1.25961979002228E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334768208934E-004,    4.80320274267114E-003,    4.80320274267114E-003,    1.90789445009720E-003 
    3.86999999999947E-006,    1.27808670437554E+004,    1.20269682466127E+004,    1.73110875249683E+000,    1.28126709868285E+004,    1.25964289421390E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62335482822181E-004,    4.80311105706594E-003,    4.80311105706594E-003,    1.90785513581939E-003 
    3.87499999999947E-006,    1.27814374543638E+004,    1.20291378409755E+004,    1.73115486716830E+000,    1.28124082649861E+004,    1.25971591929779E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337741424424E-004,    4.80316595489727E-003,    4.80316595489727E-003,    1.90787615613476E-003 
    3.87999999999947E-006,    1.27832483465142E+004,    1.20320212221529E+004,    1.73121612894648E+000,    1.28093495554054E+004,    1.25977938799660E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339704375175E-004,    4.80333017650963E-003,    4.80333017650963E-003,    1.90793733748640E-003 
    3.88499999999947E-006,    1.27830749790678E+004,    1.20338625464673E+004,    1.73125523608668E+000,    1.28073432105527E+004,    1.25975907803380E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339076239756E-004,    4.80338851101691E-003,    4.80338851101691E-003,    1.90795786540976E-003 
    3.88999999999948E-006,    1.27831476134212E+004,    1.20368502026378E+004,    1.73131866555701E+000,    1.28075419482835E+004,    1.25984453241085E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62341719074049E-004,    4.80332295049754E-003,    4.80332295049754E-003,    1.90792962682616E-003 
    3.89499999999948E-006,    1.27831375822074E+004,    1.20361270112288E+004,    1.73130331457313E+000,    1.28068413039027E+004,    1.25980479530611E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62340490147708E-004,    4.80329418124614E-003,    4.80329418124614E-003,    1.90791721092472E-003 
    3.89999999999948E-006,    1.27827136082797E+004,    1.20395301090538E+004,    1.73137553593627E+000,    1.28053062223678E+004,    1.25982721825315E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62341183612779E-004,    4.80326084198336E-003,    4.80326084198336E-003,    1.90790223352271E-003 
    3.90499999999948E-006,    1.27836061071004E+004,    1.20420501542076E+004,    1.73142899198919E+000,    1.28064214124748E+004,    1.25996450392877E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62345429184727E-004,    4.80335613377566E-003,    4.80335613377566E-003,    1.90793711804463E-003 
    3.90999999999949E-006,    1.27823964899824E+004,    1.20426434067003E+004,    1.73144157317629E+000,    1.28090821589500E+004,    1.26000480448535E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62346675416337E-004,    4.80326245893946E-003,    4.80326245893946E-003,    1.90789880560009E-003 
    3.91499999999949E-006,    1.27808082155985E+004,    1.20470030313293E+004,    1.73153399227694E+000,    1.28059154322882E+004,    1.25995131068919E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62345021197869E-004,    4.80318275606284E-003,    4.80318275606284E-003,    1.90786348559469E-003 
    3.91999999999949E-006,    1.27806499678259E+004,    1.20477321978849E+004,    1.73154944358789E+000,    1.28076138487051E+004,    1.26001334901320E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62346939638590E-004,    4.80311159807975E-003,    4.80311159807975E-003,    1.90783394355980E-003 
    3.92499999999949E-006,    1.27796680961560E+004,    1.20502094792042E+004,    1.73160192485121E+000,    1.28105238028874E+004,    1.26011934113540E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62350217117513E-004,    4.80300083299536E-003,    4.80300083299536E-003,    1.90778762861996E-003 
    3.92999999999950E-006,    1.27790468512340E+004,    1.20528705402968E+004,    1.73165827669429E+000,    1.28123985345754E+004,    1.26021534612927E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62353185594520E-004,    4.80297580107566E-003,    4.80297580107566E-003,    1.90777402001217E-003 
    3.93499999999950E-006,    1.27779793977122E+004,    1.20519610104901E+004,    1.73163901873178E+000,    1.28139120528565E+004,    1.26018950215233E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62352386514961E-004,    4.80285452529406E-003,    4.80285452529406E-003,    1.90772748119242E-003 
    3.93999999999950E-006,    1.27776930329203E+004,    1.20552460842713E+004,    1.73170856235856E+000,    1.28141273380445E+004,    1.26026707565305E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62354785001542E-004,    4.80289672944397E-003,    4.80289672944397E-003,    1.90774100718693E-003 
    3.94499999999950E-006,    1.27761832251968E+004,    1.20583550542311E+004,    1.73177434483403E+000,    1.28164899358879E+004,    1.26034942832409E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62357331131988E-004,    4.80270186850012E-003,    4.80270186850012E-003,    1.90766063236519E-003 
    3.94999999999951E-006,    1.27765478053419E+004,    1.20598184975273E+004,    1.73180529858965E+000,    1.28152363354829E+004,    1.26036582904165E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62357838184430E-004,    4.80274144819389E-003,    4.80274144819389E-003,    1.90767447464067E-003 
    3.95499999999951E-006,    1.27767195230858E+004,    1.20618623562985E+004,    1.73184851697274E+000,    1.28151774883306E+004,    1.26042396476503E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62359635495918E-004,    4.80282007944443E-003,    4.80282007944443E-003,    1.90770349582467E-003 
    3.95999999999951E-006,    1.27770415127665E+004,    1.20618341474885E+004,    1.73184792057836E+000,    1.28156256063061E+004,    1.26045090647726E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62360468398720E-004,    4.80282219309218E-003,    4.80282219309218E-003,    1.90770353128177E-003 
    3.96499999999951E-006,    1.27781958918806E+004,    1.20618785977346E+004,    1.73184886035012E+000,    1.28152938833138E+004,    1.26049363118090E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62361789204824E-004,    4.80295496674883E-003,    4.80295496674883E-003,    1.90775641371997E-003 
    3.96999999999952E-006,    1.27773509176388E+004,    1.20646003163787E+004,    1.73190639069438E+000,    1.28118936363735E+004,    1.26042451410292E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62359652478829E-004,    4.80288102226233E-003,    4.80288102226233E-003,    1.90772443498258E-003 
    3.97499999999952E-006,    1.27772310863926E+004,    1.20682606048989E+004,    1.73198372124868E+000,    1.28081610954663E+004,    1.26040183510491E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62358951347545E-004,    4.80285371664548E-003,    4.80285371664548E-003,    1.90771045134574E-003 
    3.97999999999952E-006,    1.27768210268018E+004,    1.20707190249514E+004,    1.73203563506851E+000,    1.28053329998663E+004,    1.26036238029197E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62357731561649E-004,    4.80282497200115E-003,    4.80282497200115E-003,    1.90769644794914E-003 
    3.98499999999952E-006,    1.27760110928064E+004,    1.20711524105571E+004,    1.73204478468016E+000,    1.28049561576908E+004,    1.26032616961589E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62356612046023E-004,    4.80276170343143E-003,    4.80276170343143E-003,    1.90767102701095E-003 
    3.98999999999953E-006,    1.27773463658735E+004,    1.20754007753864E+004,    1.73213444291911E+000,    1.28041450833493E+004,    1.26047017597325E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62361064106723E-004,    4.80283765241536E-003,    4.80283765241536E-003,    1.90769721045122E-003 
    3.99499999999953E-006,    1.27753351887504E+004,    1.20769787344611E+004,    1.73216772920272E+000,    1.28044989304403E+004,    1.26043140442197E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62359865494201E-004,    4.80270473698475E-003,    4.80270473698475E-003,    1.90764206893613E-003 
    3.99999999999953E-006,    1.27751814836237E+004,    1.20800389073949E+004,    1.73223225855572E+000,    1.28043844522920E+004,    1.26049938826172E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62361967178588E-004,    4.80268562595873E-003,    4.80268562595873E-003,    1.90763173295172E-003 
    4.00499999999953E-006,    1.27752483677182E+004,    1.20824041234654E+004,    1.73228211222175E+000,    1.28044975072242E+004,    1.26056619789080E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62364032478948E-004,    4.80269801100417E-003,    4.80269801100417E-003,    1.90763332688192E-003 
    4.00999999999954E-006,    1.27743095970802E+004,    1.20827981830873E+004,    1.73229041635115E+000,    1.28026047452222E+004,    1.26047821066735E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62361312493717E-004,    4.80260039752074E-003,    4.80260039752074E-003,    1.90759443216366E-003 
    4.01499999999954E-006,    1.27736131355176E+004,    1.20846154710482E+004,    1.73232870592329E+000,    1.28006337228980E+004,    1.26043508627603E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62359979318975E-004,    4.80253652059045E-003,    4.80253652059045E-003,    1.90756698853071E-003 
    4.01999999999954E-006,    1.27716915379034E+004,    1.20884098815282E+004,    1.73240861750851E+000,    1.28001546706490E+004,    1.26043224983492E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62359891630223E-004,    4.80241771861022E-003,    4.80241771861022E-003,    1.90751633634019E-003 
    4.02499999999954E-006,    1.27711061572717E+004,    1.20878876060862E+004,    1.73239762103371E+000,    1.27973555031008E+004,    1.26030965469171E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62356101450486E-004,    4.80229634765990E-003,    4.80229634765990E-003,    1.90746853125989E-003 
    4.02999999999955E-006,    1.27704037472214E+004,    1.20903160561618E+004,    1.73244874424030E+000,    1.27980341703469E+004,    1.26036061579996E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62357677009896E-004,    4.80229800592284E-003,    4.80229800592284E-003,    1.90746607657765E-003 
    4.03499999999955E-006,    1.27704305550824E+004,    1.20910537361399E+004,    1.73246426986153E+000,    1.27973504176007E+004,    1.26036036259620E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62357669181741E-004,    4.80224045908994E-003,    4.80224045908994E-003,    1.90744428610122E-003 
    4.03999999999955E-006,    1.27703125225801E+004,    1.20931659081087E+004,    1.73250871386236E+000,    1.27991856326048E+004,    1.26046363626981E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62360861935440E-004,    4.80224949570404E-003,    4.80224949570404E-003,    1.90744491526053E-003 
    4.04499999999955E-006,    1.27696533590560E+004,    1.20932240333719E+004,    1.73250993671703E+000,    1.27987921028235E+004,    1.26042406004909E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62359638441648E-004,    4.80211564091355E-003,    4.80211564091355E-003,    1.90739204476050E-003 
    4.04999999999956E-006,    1.27686312580401E+004,    1.20950968615792E+004,    1.73254933180409E+000,    1.28000274431634E+004,    1.26046310934854E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62360845645928E-004,    4.80210337540620E-003,    4.80210337540620E-003,    1.90738405679466E-003 
    4.05499999999956E-006,    1.27688146922204E+004,    1.20977107797636E+004,    1.73260429642740E+000,    1.28010054162574E+004,    1.26056718687842E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62364063051109E-004,    4.80208834180592E-003,    4.80208834180592E-003,    1.90737722478184E-003 
    4.05999999999956E-006,    1.27675705176229E+004,    1.20999981658020E+004,    1.73265237635209E+000,    1.27975803963142E+004,    1.26046850746972E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62361012525943E-004,    4.80197849228266E-003,    4.80197849228266E-003,    1.90733071105864E-003 
    4.06499999999956E-006,    1.27670971316988E+004,    1.21002366485497E+004,    1.73265738816961E+000,    1.27952286418772E+004,    1.26038365260750E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62358389220646E-004,    4.80195082090043E-003,    4.80195082090043E-003,    1.90731857175710E-003 
    4.06999999999957E-006,    1.27665972024006E+004,    1.21004913719900E+004,    1.73266274108525E+000,    1.27967836725822E+004,    1.26041408525623E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62359330067598E-004,    4.80186819926115E-003,    4.80186819926115E-003,    1.90728549889487E-003 
    4.07499999999957E-006,    1.27672501501781E+004,    1.20989938023009E+004,    1.73263126716379E+000,    1.27989698161677E+004,    1.26046981749688E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62361053024646E-004,    4.80188666500331E-003,    4.80188666500331E-003,    1.90729553193495E-003 
    4.07999999999957E-006,    1.27675935867213E+004,    1.21020026156550E+004,    1.73269449489533E+000,    1.27996162182089E+004,    1.26058128094606E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62364498733152E-004,    4.80203202675080E-003,    4.80203202675080E-003,    1.90734946268809E-003 
    4.08499999999957E-006,    1.27663494058610E+004,    1.21072996419737E+004,    1.73280573507580E+000,    1.28027872634800E+004,    1.26075553551495E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62369885061526E-004,    4.80186704931550E-003,    4.80186704931550E-003,    1.90727886790190E-003 
    4.08999999999958E-006,    1.27641967367065E+004,    1.21075176083585E+004,    1.73281031049956E+000,    1.28037325141753E+004,    1.26069327175936E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62367960511057E-004,    4.80166289824645E-003,    4.80166289824645E-003,    1.90719781495219E-003 
    4.09499999999958E-006,    1.27626517548052E+004,    1.21039395340721E+004,    1.73273518185759E+000,    1.28005976130586E+004,    1.26043977771427E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62360124354748E-004,    4.80152368890635E-003,    4.80152368890635E-003,    1.90714553495265E-003 
    4.09999999999958E-006,    1.27623936474465E+004,    1.21027872988921E+004,    1.73271097946230E+000,    1.28000387890304E+004,    1.26038220286213E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62358344400307E-004,    4.80145760562484E-003,    4.80145760562484E-003,    1.90711920404716E-003 
    4.10499999999958E-006,    1.27628389885556E+004,    1.21041557917023E+004,    1.73273972380462E+000,    1.28001302997268E+004,    1.26043977058076E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62360124134216E-004,    4.80151524173380E-003,    4.80151524173380E-003,    1.90714142674909E-003 
    4.10999999999959E-006,    1.27633513322287E+004,    1.21040361234551E+004,    1.73273721049342E+000,    1.27974562767866E+004,    1.26038010523075E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62358279549850E-004,    4.80159196266941E-003,    4.80159196266941E-003,    1.90717219402574E-003 
    4.11499999999959E-006,    1.27631799559123E+004,    1.21052131454734E+004,    1.73276192864137E+000,    1.27947254915670E+004,    1.26032145836708E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62356466387827E-004,    4.80156736571618E-003,    4.80156736571618E-003,    1.90716234394403E-003 
    4.11999999999959E-006,    1.27638740111800E+004,    1.21049857760499E+004,    1.73275715410649E+000,    1.27940685997751E+004,    1.26032705464719E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62356639408586E-004,    4.80165743663780E-003,    4.80165743663780E-003,    1.90719656414350E-003 
    4.12499999999959E-006,    1.27641000846821E+004,    1.21061217678375E+004,    1.73278100712090E+000,    1.27914253880524E+004,    1.26028767027487E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62355421745553E-004,    4.80164270380077E-003,    4.80164270380077E-003,    1.90719116770883E-003 
    4.12999999999960E-006,    1.27621159241595E+004,    1.21092143253273E+004,    1.73284592165292E+000,    1.27904702442065E+004,    1.26025000284167E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62354257138785E-004,    4.80149462984852E-003,    4.80149462984852E-003,    1.90712792673863E-003 
    4.13499999999960E-006,    1.27620569302385E+004,    1.21108332553963E+004,    1.73287989136666E+000,    1.27873173677695E+004,    1.26019513657183E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62352560728740E-004,    4.80145937329049E-003,    4.80145937329049E-003,    1.90711281511220E-003 
    4.13999999999960E-006,    1.27607788943269E+004,    1.21096801740266E+004,    1.73285569735423E+000,    1.27882588828972E+004,    1.26013665738915E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62350752549252E-004,    4.80131908123270E-003,    4.80131908123270E-003,    1.90705802106625E-003 
    4.14499999999960E-006,    1.27600925770967E+004,    1.21129171749445E+004,    1.73292360518554E+000,    1.27879232401873E+004,    1.26017892504285E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62352059473777E-004,    4.80130167205133E-003,    4.80130167205133E-003,    1.90704913212618E-003 
    4.14999999999961E-006,    1.27568906578824E+004,    1.21116008358238E+004,    1.73289599435503E+000,    1.27886596836514E+004,    1.26002445286106E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62347283000606E-004,    4.80094591965300E-003,    4.80094591965300E-003,    1.90690756793504E-003 
    4.15499999999961E-006,    1.27577618408658E+004,    1.21121914791276E+004,    1.73290838407974E+000,    1.27868138416955E+004,    1.26002355193703E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62347255141602E-004,    4.80099487101661E-003,    4.80099487101661E-003,    1.90692661206799E-003 
    4.15999999999961E-006,    1.27545075477296E+004,    1.21136685131238E+004,    1.73293936230368E+000,    1.27857562327228E+004,    1.25988492591892E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62342968270402E-004,    4.80078738443459E-003,    4.80078738443459E-003,    1.90684350267166E-003 
    4.16499999999961E-006,    1.27528999105294E+004,    1.21135873105057E+004,    1.73293765940595E+000,    1.27865038249640E+004,    1.25983342358583E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62341375520842E-004,    4.80061525920716E-003,    4.80061525920716E-003,    1.90677603376912E-003 
    4.16999999999962E-006,    1.27525253113930E+004,    1.21149429659137E+004,    1.73296608597789E+000,    1.27854337343048E+004,    1.25981963391924E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62340949056318E-004,    4.80053488908929E-003,    4.80053488908929E-003,    1.90674278623151E-003 
    4.17499999999962E-006,    1.27517315577882E+004,    1.21177397468535E+004,    1.73302471226421E+000,    1.27829631895088E+004,    1.25978244719588E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339798987750E-004,    4.80046724423973E-003,    4.80046724423973E-003,    1.90671231307150E-003 
    4.17999999999962E-006,    1.27536346154280E+004,    1.21165037621844E+004,    1.73299880664801E+000,    1.27853773358601E+004,    1.25990732383403E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62343660927844E-004,    4.80062186810456E-003,    4.80062186810456E-003,    1.90677479077345E-003 
    4.18499999999962E-006,    1.27541208115937E+004,    1.21216502684256E+004,    1.73310664180429E+000,    1.27854203134185E+004,    1.26006196195817E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62348442869738E-004,    4.80069085579016E-003,    4.80069085579016E-003,    1.90679748599676E-003 
    4.18999999999963E-006,    1.27548378595333E+004,    1.21209083390407E+004,    1.73309110145937E+000,    1.27857542634478E+004,    1.26008484381122E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62349150417340E-004,    4.80079321612521E-003,    4.80079321612521E-003,    1.90683830283250E-003 
    4.19499999999963E-006,    1.27564069791353E+004,    1.21238991314099E+004,    1.73315373513411E+000,    1.27856803298939E+004,    1.26022909915773E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62353610824458E-004,    4.80089047611050E-003,    4.80089047611050E-003,    1.90687362292906E-003 
    4.19999999999963E-006,    1.27580060216096E+004,    1.21243880511106E+004,    1.73316397138372E+000,    1.27824458749753E+004,    1.26021678249136E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62353230005570E-004,    4.80108096861226E-003,    4.80108096861226E-003,    1.90694936584338E-003 
    4.20499999999963E-006,    1.27559085375482E+004,    1.21235538103473E+004,    1.73314650486008E+000,    1.27814971809713E+004,    1.26007379798187E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62348808861865E-004,    4.80096053990588E-003,    4.80096053990588E-003,    1.90690182565690E-003 
    4.20999999999964E-006,    1.27548399115874E+004,    1.21254872647448E+004,    1.73318698216976E+000,    1.27814987221900E+004,    1.26007571278709E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62348868071001E-004,    4.80082323836192E-003,    4.80082323836192E-003,    1.90684438125819E-003 
    4.21499999999964E-006,    1.27540576900579E+004,    1.21272634407953E+004,    1.73322415602713E+000,    1.27813502293532E+004,    1.26008190882854E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62349059663000E-004,    4.80074188239928E-003,    4.80074188239928E-003,    1.90681212563443E-003 
    4.21999999999964E-006,    1.27544295697096E+004,    1.21282190528787E+004,    1.73324415190197E+000,    1.27788101650435E+004,    1.26004748783153E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62347995298952E-004,    4.80079883361663E-003,    4.80079883361663E-003,    1.90683244204716E-003 
    4.22499999999964E-006,    1.27530298454355E+004,    1.21286780540406E+004,    1.73325375529028E+000,    1.27748971217421E+004,    1.25988064087161E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62342835753881E-004,    4.80065598787488E-003,    4.80065598787488E-003,    1.90677626468858E-003 
    4.22999999999965E-006,    1.27515969830758E+004,    1.21313764976362E+004,    1.73331019915819E+000,    1.27755736570534E+004,    1.25990596552526E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62343618922296E-004,    4.80051055993552E-003,    4.80051055993552E-003,    1.90671484979350E-003 
    4.23499999999965E-006,    1.27501632643085E+004,    1.21285806124720E+004,    1.73325171664022E+000,    1.27739722131831E+004,    1.25972295342304E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337958978537E-004,    4.80041557462528E-003,    4.80041557462528E-003,    1.90667960173147E-003 
    4.23999999999965E-006,    1.27483976246975E+004,    1.21317414749942E+004,    1.73331783163091E+000,    1.27721173770703E+004,    1.25967009988941E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336324281660E-004,    4.80024744908144E-003,    4.80024744908144E-003,    1.90661060706963E-003 
    4.24499999999965E-006,    1.27484229164168E+004,    1.21343381950239E+004,    1.73337212213291E+000,    1.27719207883178E+004,    1.25973185998227E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338234442680E-004,    4.80017365618399E-003,    4.80017365618399E-003,    1.90657814981427E-003 
    4.24999999999966E-006,    1.27472825106572E+004,    1.21332099304622E+004,    1.73334853583431E+000,    1.27709174043191E+004,    1.25962236407591E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334847824973E-004,    4.80012867275565E-003,    4.80012867275565E-003,    1.90656048599645E-003 
    4.25499999999966E-006,    1.27473975048852E+004,    1.21357057866014E+004,    1.73340070596748E+000,    1.27714448400619E+004,    1.25970704665645E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337467006666E-004,    4.80012922684811E-003,    4.80012922684811E-003,    1.90656015401192E-003 
    4.25999999999966E-006,    1.27481880420278E+004,    1.21356741610689E+004,    1.73340004503584E+000,    1.27692504823313E+004,    1.25967628034540E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336515438498E-004,    4.80016150678442E-003,    4.80016150678442E-003,    1.90657146513281E-003 
    4.26499999999966E-006,    1.27455845903260E+004,    1.21382896744641E+004,    1.73345469475072E+000,    1.27672885861657E+004,    1.25956897329200E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62333196411095E-004,    4.79995855849251E-003,    4.79995855849251E-003,    1.90648889116067E-003 
    4.26999999999967E-006,    1.27451669705315E+004,    1.21396025568553E+004,    1.73348211828208E+000,    1.27664436166670E+004,    1.25955888217205E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332884279797E-004,    4.79995454206674E-003,    4.79995454206674E-003,    1.90648539466873E-003 
    4.27499999999967E-006,    1.27456493359366E+004,    1.21434651213624E+004,    1.73356276702488E+000,    1.27646193947396E+004,    1.25962508599030E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334932014243E-004,    4.79991689660031E-003,    4.79991689660031E-003,    1.90646737752047E-003 
    4.27999999999967E-006,    1.27444687512493E+004,    1.21412718636359E+004,    1.73351697868986E+000,    1.27641720937955E+004,    1.25950304466809E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331157119746E-004,    4.79985555439398E-003,    4.79985555439398E-003,    1.90644414352472E-003 
    4.28499999999967E-006,    1.27421620295497E+004,    1.21461284780712E+004,    1.73361834845041E+000,    1.27631078812011E+004,    1.25949301927379E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330847009096E-004,    4.79961866712970E-003,    4.79961866712970E-003,    1.90634514583492E-003 
    4.28999999999968E-006,    1.27408279036442E+004,    1.21482935182260E+004,    1.73366351349539E+000,    1.27615871193991E+004,    1.25944385257067E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329326132203E-004,    4.79946784884699E-003,    4.79946784884699E-003,    1.90628518910236E-003 
    4.29499999999968E-006,    1.27401413641775E+004,    1.21504294925284E+004,    1.73370805722584E+000,    1.27609216013758E+004,    1.25944819829588E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329460560627E-004,    4.79946714693035E-003,    4.79946714693035E-003,    1.90628138514239E-003 
    4.29999999999968E-006,    1.27371400003107E+004,    1.21507611279575E+004,    1.73371497183707E+000,    1.27635296817671E+004,    1.25940043803318E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62327983149918E-004,    4.79912718211965E-003,    4.79912718211965E-003,    1.90614495891431E-003 
    4.30499999999968E-006,    1.27353748104033E+004,    1.21526646104797E+004,    1.73375465259179E+000,    1.27593387212655E+004,    1.25924606788147E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62323207589376E-004,    4.79902206134380E-003,    4.79902206134380E-003,    1.90610170168323E-003 
    4.30999999999969E-006,    1.27355628838431E+004,    1.21554193966995E+004,    1.73381205907476E+000,    1.27626482613747E+004,    1.25942329787921E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62328690299192E-004,    4.79898549085009E-003,    4.79898549085009E-003,    1.90608482786906E-003 
    4.31499999999969E-006,    1.27351761137637E+004,    1.21558159895186E+004,    1.73382032156598E+000,    1.27655099759535E+004,    1.25950121967791E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331100668351E-004,    4.79889529045539E-003,    4.79889529045539E-003,    1.90604816364853E-003 
    4.31999999999969E-006,    1.27345185411703E+004,    1.21578810045895E+004,    1.73386333517907E+000,    1.27649381304213E+004,    1.25950783035049E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331305152272E-004,    4.79890906930080E-003,    4.79890906930080E-003,    1.90605187431708E-003 
    4.32499999999969E-006,    1.27340213702847E+004,    1.21586895729932E+004,    1.73388017362610E+000,    1.27610314247529E+004,    1.25939035981658E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62327671386034E-004,    4.79882950429950E-003,    4.79882950429950E-003,    1.90601936124801E-003 
    4.32999999999970E-006,    1.27342481370259E+004,    1.21616434913849E+004,    1.73394167094996E+000,    1.27642610094016E+004,    1.25957204578615E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62333291446908E-004,    4.79892591910658E-003,    4.79892591910658E-003,    1.90605610174985E-003 
    4.33499999999970E-006,    1.27357904100150E+004,    1.21602109788824E+004,    1.73391185116068E+000,    1.27634885573503E+004,    1.25958111939087E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62333572103010E-004,    4.79903484620627E-003,    4.79903484620627E-003,    1.90609992671231E-003 
    4.33999999999970E-006,    1.27343790677017E+004,    1.21591947142112E+004,    1.73389069211948E+000,    1.27626744232015E+004,    1.25946803216452E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330074086824E-004,    4.79889015563611E-003,    4.79889015563611E-003,    1.90604288227867E-003 
    4.34499999999970E-006,    1.27339801104668E+004,    1.21583545214774E+004,    1.73387319643205E+000,    1.27642387708020E+004,    1.25947519973275E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330295801263E-004,    4.79885352503077E-003,    4.79885352503077E-003,    1.90602934619714E-003 
    4.34999999999971E-006,    1.27335565212281E+004,    1.21638614882319E+004,    1.73398782856356E+000,    1.27647540721053E+004,    1.25961269364093E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334548715675E-004,    4.79882893037619E-003,    4.79882893037619E-003,    1.90601514645975E-003 
    4.35499999999971E-006,    1.27330234612277E+004,    1.21647683440079E+004,    1.73400669608037E+000,    1.27681161785478E+004,    1.25971203080227E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337621159152E-004,    4.79878255622385E-003,    4.79878255622385E-003,    1.90599453205047E-003 
    4.35999999999971E-006,    1.27330503868247E+004,    1.21672598424110E+004,    1.73405851901309E+000,    1.27659191348796E+004,    1.25971180341694E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337614126460E-004,    4.79875626832532E-003,    4.79875626832532E-003,    1.90598223128535E-003 
    4.36499999999971E-006,    1.27332950022800E+004,    1.21690350844130E+004,    1.73409543159131E+000,    1.27620453877487E+004,    1.25965313071079E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62335799434111E-004,    4.79883357942374E-003,    4.79883357942374E-003,    1.90601058343686E-003 
    4.36999999999972E-006,    1.27338600711156E+004,    1.21731060768898E+004,    1.73418004108465E+000,    1.27643558156392E+004,    1.25985122054309E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62341925911131E-004,    4.79882672910783E-003,    4.79882672910783E-003,    1.90600528822062E-003 
    4.37499999999972E-006,    1.27334600714638E+004,    1.21758770425899E+004,    1.73423760074700E+000,    1.27611577922316E+004,    1.25980941894262E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62340633141741E-004,    4.79885414031493E-003,    4.79885414031493E-003,    1.90601204601581E-003 
    4.37999999999972E-006,    1.27330348373929E+004,    1.21759368721112E+004,    1.73423884327666E+000,    1.27625526050503E+004,    1.25983343290358E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62341375809005E-004,    4.79882025156228E-003,    4.79882025156228E-003,    1.90599924895842E-003 
    4.38499999999972E-006,    1.27327273871906E+004,    1.21769172210082E+004,    1.73425920135051E+000,    1.27611058441364E+004,    1.25980188834204E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62340400244564E-004,    4.79877388476597E-003,    4.79877388476597E-003,    1.90598036745924E-003 
    4.38999999999973E-006,    1.27330454762572E+004,    1.21797958681968E+004,    1.73431896179634E+000,    1.27571674464226E+004,    1.25977285495265E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339502325605E-004,    4.79876690593682E-003,    4.79876690593682E-003,    1.90597440012559E-003 
    4.39499999999973E-006,    1.27335391655102E+004,    1.21796420214792E+004,    1.73431576863114E+000,    1.27556528390859E+004,    1.25974592376562E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338669407639E-004,    4.79883980672502E-003,    4.79883980672502E-003,    1.90600217289902E-003 
    4.39999999999973E-006,    1.27315119283851E+004,    1.21826676689852E+004,    1.73437855339920E+000,    1.27538543351414E+004,    1.25967973601509E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336622319442E-004,    4.79872613562483E-003,    4.79872613562483E-003,    1.90595494168682E-003 
    4.40499999999973E-006,    1.27306180876082E+004,    1.21810591197399E+004,    1.73434517831551E+000,    1.27542650076898E+004,    1.25961089286664E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334493017022E-004,    4.79857119055100E-003,    4.79857119055100E-003,    1.90589468383216E-003 
    4.40999999999974E-006,    1.27297321220031E+004,    1.21816180951872E+004,    1.73435677720077E+000,    1.27519853414394E+004,    1.25951804687135E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331621172104E-004,    4.79847056806039E-003,    4.79847056806039E-003,    1.90585451107624E-003 
    4.41499999999974E-006,    1.27300219497866E+004,    1.21812984364856E+004,    1.73435014432364E+000,    1.27513740450712E+004,    1.25950461177556E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331205594150E-004,    4.79850861449016E-003,    4.79850861449016E-003,    1.90586945182398E-003 
    4.41999999999974E-006,    1.27280835530215E+004,    1.21822078395657E+004,    1.73436901345398E+000,    1.27525812858844E+004,    1.25947741880171E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330364443544E-004,    4.79830548689401E-003,    4.79830548689401E-003,    1.90578898210011E-003 
    4.42499999999974E-006,    1.27283047524764E+004,    1.21871522761259E+004,    1.73447155838781E+000,    1.27506347199909E+004,    1.25955617991204E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332800695103E-004,    4.79837707136562E-003,    4.79837707136562E-003,    1.90581207947343E-003 
    4.42999999999974E-006,    1.27286430976384E+004,    1.21857685202585E+004,    1.73444286800134E+000,    1.27496120487807E+004,    1.25950541647000E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331230485267E-004,    4.79838946257612E-003,    4.79838946257612E-003,    1.90581790281907E-003 
    4.43499999999975E-006,    1.27284691026279E+004,    1.21859121095964E+004,    1.73444584542798E+000,    1.27471326692734E+004,    1.25942771275311E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62328826868317E-004,    4.79834144985189E-003,    4.79834144985189E-003,    1.90579889859338E-003 
    4.43999999999975E-006,    1.27264086373248E+004,    1.21857950159117E+004,    1.73444341741249E+000,    1.27489933618198E+004,    1.25938818295821E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62327604045912E-004,    4.79813356454096E-003,    4.79813356454096E-003,    1.90571575358273E-003 
    4.44499999999975E-006,    1.27265491826769E+004,    1.21854702304327E+004,    1.73443668253759E+000,    1.27535702316315E+004,    1.25952204425455E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331744819573E-004,    4.79820346390172E-003,    4.79820346390172E-003,    1.90574502298702E-003 
    4.44999999999975E-006,    1.27264575160459E+004,    1.21855907429523E+004,    1.73443918157068E+000,    1.27536176992182E+004,    1.25952245903203E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331757649496E-004,    4.79812584631919E-003,    4.79812584631919E-003,    1.90571401676704E-003 
    4.45499999999976E-006,    1.27259385307627E+004,    1.21860343314564E+004,    1.73444837973235E+000,    1.27520321550423E+004,    1.25946362079475E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329937629415E-004,    4.79817114640101E-003,    4.79817114640101E-003,    1.90573040752822E-003 
    4.45999999999976E-006,    1.27257783961732E+004,    1.21865907398632E+004,    1.73445991640604E+000,    1.27500324910735E+004,    1.25941136155528E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62328321060704E-004,    4.79813260186157E-003,    4.79813260186157E-003,    1.90571466740719E-003 
    4.46499999999976E-006,    1.27272955928523E+004,    1.21913206254361E+004,    1.73455794635160E+000,    1.27482401400250E+004,    1.25954694876344E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332515161693E-004,    4.79825066580619E-003,    4.79825066580619E-003,    1.90575749584887E-003 
    4.46999999999976E-006,    1.27269080985530E+004,    1.21938282927907E+004,    1.73460989009992E+000,    1.27504130873416E+004,    1.25965849558568E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62335965367381E-004,    4.79824452568518E-003,    4.79824452568518E-003,    1.90575221089781E-003 
    4.47499999999977E-006,    1.27273076801623E+004,    1.21943163213494E+004,    1.73461999675176E+000,    1.27508841582739E+004,    1.25970279445139E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337335491691E-004,    4.79831059432939E-003,    4.79831059432939E-003,    1.90577792932109E-003 
    4.47999999999977E-006,    1.27273579456834E+004,    1.21934667583362E+004,    1.73460240253703E+000,    1.27517928071696E+004,    1.25971024144938E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337565817085E-004,    4.79828984312053E-003,    4.79828984312053E-003,    1.90577018673450E-003 
    4.48499999999977E-006,    1.27273132030063E+004,    1.21941205971414E+004,    1.73461594356393E+000,    1.27508634489861E+004,    1.25969740848562E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337168910541E-004,    4.79825058550794E-003,    4.79825058550794E-003,    1.90575381935684E-003 
    4.48999999999977E-006,    1.27266736584983E+004,    1.21973461953002E+004,    1.73468272565673E+000,    1.27512733014727E+004,    1.25976377475168E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339221497961E-004,    4.79823879107902E-003,    4.79823879107902E-003,    1.90574631436924E-003 
    4.49499999999978E-006,    1.27280183313043E+004,    1.21978949048629E+004,    1.73469408268494E+000,    1.27483570103829E+004,    1.25975113473207E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338830571572E-004,    4.79833747215870E-003,    4.79833747215870E-003,    1.90578376472231E-003 
    4.49999999999978E-006,    1.27245594453267E+004,    1.22002820441666E+004,    1.73474347970121E+000,    1.27517070937239E+004,    1.25975773993141E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339034855387E-004,    4.79810518103389E-003,    4.79810518103389E-003,    1.90569104921996E-003 
    4.50499999999978E-006,    1.27259271738549E+004,    1.22006128073553E+004,    1.73475032272848E+000,    1.27558028826196E+004,    1.25994877650447E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62344942830539E-004,    4.79816814172082E-003,    4.79816814172082E-003,    1.90571392238221E-003 
    4.50999999999978E-006,    1.27285080641398E+004,    1.22000803383928E+004,    1.73473930651826E+000,    1.27556660668402E+004,    1.26004602954204E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62347950205322E-004,    4.79840553185995E-003,    4.79840553185995E-003,    1.90581015581859E-003 
    4.51499999999979E-006,    1.27283330937906E+004,    1.22022837152374E+004,    1.73478488608981E+000,    1.27543319989185E+004,    1.26005510316236E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62348230781668E-004,    4.79838870956421E-003,    4.79838870956421E-003,    1.90580171017602E-003 
    4.51999999999979E-006,    1.27282377907203E+004,    1.22047546022634E+004,    1.73483598085597E+000,    1.27518801071191E+004,    1.26004139149262E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62347806786015E-004,    4.79847207134552E-003,    4.79847207134552E-003,    1.90583137646516E-003 
    4.52499999999979E-006,    1.27288735716109E+004,    1.22062460200618E+004,    1.73486681195400E+000,    1.27521014529527E+004,    1.26011452206976E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62350068107343E-004,    4.79843940630223E-003,    4.79843940630223E-003,    1.90581684837977E-003 
    4.52999999999979E-006,    1.27278466803601E+004,    1.22047221243720E+004,    1.73483530938232E+000,    1.27538545155082E+004,    1.26008176972690E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62349055361752E-004,    4.79832638379616E-003,    4.79832638379616E-003,    1.90577307641020E-003 
    4.53499999999980E-006,    1.27276189849064E+004,    1.22032170292540E+004,    1.73480418813194E+000,    1.27517287984995E+004,    1.25996991437829E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62345596496168E-004,    4.79832356104721E-003,    4.79832356104721E-003,    1.90577293501682E-003 
    4.53999999999980E-006,    1.27283983616586E+004,    1.22031768591643E+004,    1.73480335742450E+000,    1.27480742172827E+004,    1.25989507344002E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62343282084520E-004,    4.79846976628890E-003,    4.79846976628890E-003,    1.90583132323109E-003 
    4.54499999999980E-006,    1.27272908112685E+004,    1.21989658277516E+004,    1.73471624553638E+000,    1.27470815607468E+004,    1.25970830339989E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337505875983E-004,    4.79831645522953E-003,    4.79831645522953E-003,    1.90577537265306E-003 
    4.54999999999980E-006,    1.27277784767290E+004,    1.21978342220462E+004,    1.73469282673765E+000,    1.27472790218171E+004,    1.25970688171142E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337461905144E-004,    4.79826562872233E-003,    4.79826562872233E-003,    1.90575699855202E-003 
    4.55499999999981E-006,    1.27277943599081E+004,    1.21977111470238E+004,    1.73469027942757E+000,    1.27470835601009E+004,    1.25969862960267E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337206678203E-004,    4.79833245560934E-003,    4.79833245560934E-003,    1.90578380688332E-003 
    4.55999999999981E-006,    1.27262959929286E+004,    1.22022572200467E+004,    1.73478433809689E+000,    1.27456012588079E+004,    1.25970440851773E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337385412628E-004,    4.79821821577972E-003,    4.79821821577972E-003,    1.90573385433714E-003 
    4.56499999999981E-006,    1.27243703380245E+004,    1.22067468624185E+004,    1.73487716393402E+000,    1.27470366762949E+004,    1.25977636531438E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339610891800E-004,    4.79799567223186E-003,    4.79799567223186E-003,    1.90564174849899E-003 
    4.56999999999981E-006,    1.27215814336963E+004,    1.22050050238685E+004,    1.73484115815661E+000,    1.27470273401119E+004,    1.25960719844872E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334378747043E-004,    4.79775053295164E-003,    4.79775053295164E-003,    1.90554346512907E-003 
    4.57499999999982E-006,    1.27217511314112E+004,    1.22069588229260E+004,    1.73488154473224E+000,    1.27443983497692E+004,    1.25958678128979E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62333747230698E-004,    4.79775516364200E-003,    4.79775516364200E-003,    1.90554563708393E-003 
    4.57999999999982E-006,    1.27207282348368E+004,    1.22082681908219E+004,    1.73490860353681E+000,    1.27420972112083E+004,    1.25950645567666E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331262630388E-004,    4.79766183670865E-003,    4.79766183670865E-003,    1.90550603190499E-003 
    4.58499999999982E-006,    1.27209712375704E+004,    1.22108185471275E+004,    1.73496129223064E+000,    1.27422651747055E+004,    1.25958766363962E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62333774522528E-004,    4.79775224359916E-003,    4.79775224359916E-003,    1.90554003793850E-003 
    4.58999999999982E-006,    1.27211896642160E+004,    1.22162593983233E+004,    1.73507362685200E+000,    1.27413892593879E+004,    1.25971090611363E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337586374185E-004,    4.79779603402652E-003,    4.79779603402652E-003,    1.90555212999130E-003 
    4.59499999999983E-006,    1.27211504016918E+004,    1.22168944186695E+004,    1.73508673161925E+000,    1.27386906080407E+004,    1.25964530538698E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62335557399253E-004,    4.79766250660693E-003,    4.79766250660693E-003,    1.90549795866602E-003 
    4.59999999999983E-006,    1.27204663508344E+004,    1.22196242321270E+004,    1.73514305141738E+000,    1.27362741308046E+004,    1.25961308830056E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334560922644E-004,    4.79771271564192E-003,    4.79771271564192E-003,    1.90551425671876E-003 
    4.60499999999983E-006,    1.27169837231059E+004,    1.22185909379727E+004,    1.73512173595104E+000,    1.27339181061276E+004,    1.25936149970371E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62326778604409E-004,    4.79735322514170E-003,    4.79735322514170E-003,    1.90537311090661E-003 
    4.60999999999983E-006,    1.27156821628813E+004,    1.22219190129005E+004,    1.73519037741491E+000,    1.27343580677859E+004,    1.25940194910276E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62328029893830E-004,    4.79723666362677E-003,    4.79723666362677E-003,    1.90532361099776E-003 
    4.61499999999984E-006,    1.27151451357724E+004,    1.22220591781017E+004,    1.73519326753990E+000,    1.27355152098427E+004,    1.25941598494473E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62328464081043E-004,    4.79720515775425E-003,    4.79720515775425E-003,    1.90531052215630E-003 
    4.61999999999984E-006,    1.27138001910842E+004,    1.22237189376383E+004,    1.73522748603255E+000,    1.27353350864781E+004,    1.25939330192247E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62327762398598E-004,    4.79705138985107E-003,    4.79705138985107E-003,    1.90524886163637E-003 
    4.62499999999984E-006,    1.27141176078314E+004,    1.22265299244104E+004,    1.73528541872385E+000,    1.27371991498066E+004,    1.25953489642316E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332142362157E-004,    4.79704500965085E-003,    4.79704500965085E-003,    1.90524282929423E-003 
    4.62999999999984E-006,    1.27122693976737E+004,    1.22291195461191E+004,    1.73533876684088E+000,    1.27352921682827E+004,    1.25946237745197E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329899168884E-004,    4.79686664715021E-003,    4.79686664715021E-003,    1.90516942735285E-003 
    4.63499999999985E-006,    1.27112631268173E+004,    1.22309912485231E+004,    1.73537731193730E+000,    1.27348495854121E+004,    1.25945243061769E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329591480751E-004,    4.79681271494104E-003,    4.79681271494104E-003,    1.90514746211401E-003 
    4.63999999999985E-006,    1.27121558982122E+004,    1.22302083816626E+004,    1.73536119125066E+000,    1.27357102679171E+004,    1.25949766921356E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330990843656E-004,    4.79687799727368E-003,    4.79687799727368E-003,    1.90517274792417E-003 
    4.64499999999985E-006,    1.27128648653822E+004,    1.22331201987147E+004,    1.73542114107909E+000,    1.27355756075057E+004,    1.25959994851602E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334154502679E-004,    4.79695923223185E-003,    4.79695923223185E-003,    1.90520154254373E-003 
    4.64999999999985E-006,    1.27134494528815E+004,    1.22375344861824E+004,    1.73551197279992E+000,    1.27382628056851E+004,    1.25981902980810E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62340930373264E-004,    4.79701565852267E-003,    4.79701565852267E-003,    1.90521960448754E-003 
    4.65499999999986E-006,    1.27133916910940E+004,    1.22383942656481E+004,    1.73552965703421E+000,    1.27379302169038E+004,    1.25982864051352E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62341227598113E-004,    4.79707529800047E-003,    4.79707529800047E-003,    1.90524276332185E-003 
    4.65999999999986E-006,    1.27125458071033E+004,    1.22408565125071E+004,    1.73558028830864E+000,    1.27367473070951E+004,    1.25981901600835E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62340929946485E-004,    4.79694836534910E-003,    4.79694836534910E-003,    1.90519083335261E-003 
    4.66499999999986E-006,    1.27106433190738E+004,    1.22429264700812E+004,    1.73562283796248E+000,    1.27346731683707E+004,    1.25972580591520E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338047201242E-004,    4.79678252002645E-003,    4.79678252002645E-003,    1.90512236125388E-003 
    4.66999999999986E-006,    1.27096246263891E+004,    1.22408428381236E+004,    1.73558000717519E+000,    1.27311334158245E+004,    1.25952186331785E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331739222827E-004,    4.79664688748596E-003,    4.79664688748596E-003,    1.90506970386315E-003 
    4.67499999999987E-006,    1.27103218376536E+004,    1.22460510548718E+004,    1.73568704046350E+000,    1.27294219580754E+004,    1.25963574364744E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62335261656039E-004,    4.79670652788771E-003,    4.79670652788771E-003,    1.90508908547417E-003 
    4.67999999999987E-006,    1.27112913822713E+004,    1.22477543595211E+004,    1.73572202606794E+000,    1.27291951684578E+004,    1.25971590227503E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337740897936E-004,    4.79679681295120E-003,    4.79679681295120E-003,    1.90512366325342E-003 
    4.68499999999987E-006,    1.27116811451571E+004,    1.22469749249545E+004,    1.73570601775363E+000,    1.27296357694779E+004,    1.25972634238046E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338063793178E-004,    4.79687294603496E-003,    4.79687294603496E-003,    1.90515332150606E-003 
    4.68999999999987E-006,    1.27115667715922E+004,    1.22480671587417E+004,    1.73572844990959E+000,    1.27289857827203E+004,    1.25972997776042E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338176229006E-004,    4.79687576562519E-003,    4.79687576562519E-003,    1.90515382728187E-003 
    4.69499999999988E-006,    1.27115705104516E+004,    1.22484115796231E+004,    1.73573552279319E+000,    1.27290420599794E+004,    1.25974065401947E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338506425262E-004,    4.79691027170289E-003,    4.79691027170289E-003,    1.90516797904196E-003 
    4.69999999999988E-006,    1.27126268293641E+004,    1.22485961823273E+004,    1.73573931356188E+000,    1.27278431172752E+004,    1.25975683888783E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339006988203E-004,    4.79696837199566E-003,    4.79696837199566E-003,    1.90519037228747E-003 
    4.70499999999988E-006,    1.27113454926257E+004,    1.22485004624115E+004,    1.73573734799176E+000,    1.27279404473406E+004,    1.25970020353240E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337255357892E-004,    4.79683349988951E-003,    4.79683349988951E-003,    1.90513710636415E-003 
    4.70999999999988E-006,    1.27108862047524E+004,    1.22456228779643E+004,    1.73567824432494E+000,    1.27275753969846E+004,    1.25959506300942E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334003390748E-004,    4.79675982766673E-003,    4.79675982766673E-003,    1.90511012739614E-003 
    4.71499999999989E-006,    1.27107676474370E+004,    1.22460168690985E+004,    1.73568633819860E+000,    1.27306076350475E+004,    1.25968992808151E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336937550147E-004,    4.79679173625027E-003,    4.79679173625027E-003,    1.90512313267366E-003 
    4.71999999999989E-006,    1.27100410346749E+004,    1.22459630265021E+004,    1.73568523212377E+000,    1.27320776408244E+004,    1.25969983216026E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337243871818E-004,    4.79673026044717E-003,    4.79673026044717E-003,    1.90509825480625E-003 
    4.72499999999989E-006,    1.27122882597386E+004,    1.22478415330857E+004,    1.73572381635044E+000,    1.27322800065415E+004,    1.25985413526265E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62342016051445E-004,    4.79690535109580E-003,    4.79690535109580E-003,    1.90516655794223E-003 
    4.72999999999989E-006,    1.27129356395248E+004,    1.22515609310771E+004,    1.73580017904901E+000,    1.27294985194541E+004,    1.25989583062807E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62343305500635E-004,    4.79699925311085E-003,    4.79699925311085E-003,    1.90519931500165E-003 
    4.73499999999990E-006,    1.27101262576952E+004,    1.22509532822530E+004,    1.73578770646265E+000,    1.27285508795877E+004,    1.25972697373808E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338083319962E-004,    4.79674605017456E-003,    4.79674605017456E-003,    1.90510002939192E-003 
    4.73999999999990E-006,    1.27105203817315E+004,    1.22517609166812E+004,    1.73580428369217E+000,    1.27266989267163E+004,    1.25971026631528E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337566586152E-004,    4.79675007199562E-003,    4.79675007199562E-003,    1.90510037626687E-003 
    4.74499999999990E-006,    1.27086153008095E+004,    1.22533590907431E+004,    1.73583708115356E+000,    1.27250219316288E+004,    1.25961664187931E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334670836019E-004,    4.79668616273749E-003,    4.79668616273749E-003,    1.90507334959407E-003 
    4.74999999999990E-006,    1.27092339260846E+004,    1.22544897759188E+004,    1.73586027997962E+000,    1.27248100738789E+004,    1.25966692378753E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336226046950E-004,    4.79668841388928E-003,    4.79668841388928E-003,    1.90507316822237E-003 
    4.75499999999991E-006,    1.27080097192727E+004,    1.22514327351545E+004,    1.73579754780011E+000,    1.27270691843880E+004,    1.25960101715087E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334187556198E-004,    4.79653737603170E-003,    4.79653737603170E-003,    1.90501536814519E-003 
    4.75999999999991E-006,    1.27084887055617E+004,    1.22528522903799E+004,    1.73582668156072E+000,    1.27268173226626E+004,    1.25965130494145E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62335742963729E-004,    4.79657235580427E-003,    4.79657235580427E-003,    1.90502890089858E-003 
    4.76499999999991E-006,    1.27084404061902E+004,    1.22539513545730E+004,    1.73584923343000E+000,    1.27271001898395E+004,    1.25968576081633E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336808660921E-004,    4.79660995780299E-003,    4.79660995780299E-003,    1.90504252554243E-003 
    4.76999999999991E-006,    1.27067598280060E+004,    1.22550017032367E+004,    1.73587078210835E+000,    1.27284664596801E+004,    1.25967843712341E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336582145846E-004,    4.79641698418713E-003,    4.79641698418713E-003,    1.90496483097534E-003 
    4.77499999999992E-006,    1.27076074608946E+004,    1.22567126837097E+004,    1.73590587662669E+000,    1.27281005967390E+004,    1.25974924095041E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338772001056E-004,    4.79649698437147E-003,    4.79649698437147E-003,    1.90499542699379E-003 
    4.77999999999992E-006,    1.27090754475584E+004,    1.22554991014707E+004,    1.73588098537664E+000,    1.27256649536958E+004,    1.25971115420273E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337594047219E-004,    4.79664072672652E-003,    4.79664072672652E-003,    1.90505205445634E-003 
    4.78499999999992E-006,    1.27081149641885E+004,    1.22540667306015E+004,    1.73585160062591E+000,    1.27250934996952E+004,    1.25961464520037E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334609078103E-004,    4.79656152919361E-003,    4.79656152919361E-003,    1.90502330844088E-003 
    4.78999999999992E-006,    1.27079777225978E+004,    1.22541513396801E+004,    1.73585333654248E+000,    1.27238106010153E+004,    1.25957261270855E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62333308982456E-004,    4.79648226175537E-003,    4.79648226175537E-003,    1.90499099251812E-003 
    4.79499999999993E-006,    1.27068088322325E+004,    1.22555726001571E+004,    1.73588249300895E+000,    1.27253828078036E+004,    1.25960371367489E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334270961215E-004,    4.79654725499392E-003,    4.79654725499392E-003,    1.90501667279884E-003 
    4.79999999999993E-006,    1.27073668932527E+004,    1.22563528823741E+004,    1.73589849738834E+000,    1.27270123758374E+004,    1.25969698053358E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337155674499E-004,    4.79649968683178E-003,    4.79649968683178E-003,    1.90499689410173E-003 
    4.80499999999993E-006,    1.27053783604983E+004,    1.22590689090727E+004,    1.73595419076265E+000,    1.27232916829958E+004,    1.25956765874967E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62333155750721E-004,    4.79631944269383E-003,    4.79631944269383E-003,    1.90492307033610E-003 
    4.80999999999993E-006,    1.27062963501279E+004,    1.22600500269621E+004,    1.73597430327438E+000,    1.27266863063838E+004,    1.25973451866595E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338316670782E-004,    4.79635507491776E-003,    4.79635507491776E-003,    1.90493548202240E-003 
    4.81499999999994E-006,    1.27045105596733E+004,    1.22610542188870E+004,    1.73599488562915E+000,    1.27295078401051E+004,    1.25976453688643E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339245068920E-004,    4.79625037040865E-003,    4.79625037040865E-003,    1.90489368986527E-003 
    4.81999999999994E-006,    1.27022854378255E+004,    1.22594158899036E+004,    1.73596130407583E+000,    1.27243219269070E+004,    1.25946940507811E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330116555244E-004,    4.79601755735978E-003,    4.79601755735978E-003,    1.90480165686679E-003 
    4.82499999999994E-006,    1.27013181068212E+004,    1.22642274584795E+004,    1.73605990469164E+000,    1.27238210753463E+004,    1.25953496887324E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332144603170E-004,    4.79590387538799E-003,    4.79590387538799E-003,    1.90475232977088E-003 
    4.82999999999994E-006,    1.27022373276860E+004,    1.22631728467515E+004,    1.73603829944735E+000,    1.27242498139820E+004,    1.25956156384512E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332967227575E-004,    4.79593980777653E-003,    4.79593980777653E-003,    1.90476772965590E-003 
    4.83499999999995E-006,    1.27029937449284E+004,    1.22660119204246E+004,    1.73609645393655E+000,    1.27248276319604E+004,    1.25968529218596E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336794166645E-004,    4.79609907374097E-003,    4.79609907374097E-003,    1.90482843434954E-003 
    4.83999999999995E-006,    1.27009801479561E+004,    1.22685561403819E+004,    1.73614854704078E+000,    1.27246176673559E+004,    1.25965469887490E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62335847936807E-004,    4.79592290090901E-003,    4.79592290090901E-003,    1.90475562541608E-003 
    4.84499999999995E-006,    1.27011575197990E+004,    1.22703781977072E+004,    1.73618584120168E+000,    1.27259907260183E+004,    1.25975014503674E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338799962473E-004,    4.79588297671021E-003,    4.79588297671021E-003,    1.90473746087005E-003 
    4.84999999999995E-006,    1.26999494809262E+004,    1.22728019046462E+004,    1.73623543372535E+000,    1.27239793104711E+004,    1.25969885459795E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337213637030E-004,    4.79582577873909E-003,    4.79582577873909E-003,    1.90471316364186E-003 
    4.85499999999996E-006,    1.27024033715887E+004,    1.22748247893783E+004,    1.73627681061214E+000,    1.27232990875528E+004,    1.25983988354369E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62341575302758E-004,    4.79610995940340E-003,    4.79610995940340E-003,    1.90482453794066E-003 
    4.85999999999996E-006,    1.26998763583017E+004,    1.22737838631636E+004,    1.73625552071205E+000,    1.27231484327344E+004,    1.25969614234361E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337129750282E-004,    4.79583494381031E-003,    4.79583494381031E-003,    1.90471558063913E-003 
    4.86499999999996E-006,    1.26978909440166E+004,    1.22762750763285E+004,    1.73630646738661E+000,    1.27247659483566E+004,    1.25971971361527E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337858776639E-004,    4.79563129015891E-003,    4.79563129015891E-003,    1.90463205393909E-003 
    4.86999999999996E-006,    1.26993159819905E+004,    1.22776014417437E+004,    1.73633358427668E+000,    1.27209143844211E+004,    1.25970288393295E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337338259239E-004,    4.79574766127019E-003,    4.79574766127019E-003,    1.90467652591194E-003 
    4.87499999999997E-006,    1.26986859946910E+004,    1.22787944853674E+004,    1.73635797071538E+000,    1.27233463642455E+004,    1.25977766854031E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339651197070E-004,    4.79569394704923E-003,    4.79569394704923E-003,    1.90465345752339E-003 
    4.87999999999997E-006,    1.26959175607508E+004,    1.22782851345454E+004,    1.73634755986744E+000,    1.27213949572662E+004,    1.25958336139027E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62333641450164E-004,    4.79546450572274E-003,    4.79546450572274E-003,    1.90456375024903E-003 
    4.88499999999997E-006,    1.26962388353732E+004,    1.22794217727564E+004,    1.73637079099419E+000,    1.27201614659407E+004,    1.25959023585741E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62333854083326E-004,    4.79544720447082E-003,    4.79544720447082E-003,    1.90455557244126E-003 
    4.88999999999997E-006,    1.26954575148252E+004,    1.22816822259769E+004,    1.73641697902547E+000,    1.27196731770654E+004,    1.25959899321825E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334124954726E-004,    4.79536976161516E-003,    4.79536976161516E-003,    1.90452219395471E-003 
    4.89499999999998E-006,    1.26968881554157E+004,    1.22838725958313E+004,    1.73646171963683E+000,    1.27200450523461E+004,    1.25972999824411E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338176862530E-004,    4.79551940577772E-003,    4.79551940577772E-003,    1.90458060609466E-003 
    4.89999999999998E-006,    1.26973845348770E+004,    1.22819326274641E+004,    1.73642209450682E+000,    1.27174925110379E+004,    1.25962649925802E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334975726796E-004,    4.79556719486243E-003,    4.79556719486243E-003,    1.90460033613162E-003 
    4.90499999999998E-006,    1.26980194841590E+004,    1.22829615803337E+004,    1.73644311302641E+000,    1.27167007184074E+004,    1.25965769337445E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62335940555367E-004,    4.79564241072257E-003,    4.79564241072257E-003,    1.90462938656804E-003 
    4.90999999999998E-006,    1.26966517451464E+004,    1.22850169189599E+004,    1.73648508761649E+000,    1.27174779344602E+004,    1.25967264354584E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336402955119E-004,    4.79552279520016E-003,    4.79552279520016E-003,    1.90458046481097E-003 
    4.91499999999999E-006,    1.26967871031255E+004,    1.22823676251150E+004,    1.73643098065390E+000,    1.27130285615288E+004,    1.25947853301138E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330398909268E-004,    4.79555211588778E-003,    4.79555211588778E-003,    1.90459323228175E-003 
    4.91999999999999E-006,    1.26962493863253E+004,    1.22821582451305E+004,    1.73642670350694E+000,    1.27119386294334E+004,    1.25941684969597E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62328490831290E-004,    4.79544804421394E-003,    4.79544804421394E-003,    1.90455427962647E-003 
    4.92499999999999E-006,    1.26961316014567E+004,    1.22804524375273E+004,    1.73639185265719E+000,    1.27106729992976E+004,    1.25933022036076E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62325810966843E-004,    4.79547000723746E-003,    4.79547000723746E-003,    1.90456388585292E-003 
    4.92999999999999E-006,    1.26974582460423E+004,    1.22807532615316E+004,    1.73639799937105E+000,    1.27106418847244E+004,    1.25939610322296E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62327849055268E-004,    4.79551333395109E-003,    4.79551333395109E-003,    1.90458064451673E-003 
    4.93500000000000E-006,    1.26974976577527E+004,    1.22847554083420E+004,    1.73647974772814E+000,    1.27098781137698E+004,    1.25947796698700E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330381400502E-004,    4.79556527057469E-003,    4.79556527057469E-003,    1.90459617553315E-003 
    4.94000000000000E-006,    1.26989678021345E+004,    1.22876320212527E+004,    1.73653847454837E+000,    1.27113180048110E+004,    1.25966006878202E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336014025564E-004,    4.79571909068342E-003,    4.79571909068342E-003,    1.90465560947319E-003 
    4.94500000000000E-006,    1.26999849457644E+004,    1.22859749360124E+004,    1.73650464790007E+000,    1.27128222415223E+004,    1.25970746457007E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337479932153E-004,    4.79583000787514E-003,    4.79583000787514E-003,    1.90470136287560E-003 
    4.95000000000000E-006,    1.27003139685323E+004,    1.22838102092449E+004,    1.73646044553474E+000,    1.27111317925107E+004,    1.25961633302060E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334661282926E-004,    4.79585327964576E-003,    4.79585327964576E-003,    1.90471165587869E-003 
    4.95500000000001E-006,    1.27012211964251E+004,    1.22837076559419E+004,    1.73645835109343E+000,    1.27099424133977E+004,    1.25961878980293E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334737271899E-004,    4.79594326503914E-003,    4.79594326503914E-003,    1.90474795980998E-003 
    4.96000000000001E-006,    1.27002674201031E+004,    1.22865278678142E+004,    1.73651593604956E+000,    1.27094307565091E+004,    1.25963355568435E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62335193982419E-004,    4.79588554773507E-003,    4.79588554773507E-003,    1.90472299186614E-003 
    4.96500000000001E-006,    1.27010247516997E+004,    1.22892873944451E+004,    1.73657225759786E+000,    1.27047154340214E+004,    1.25959816703933E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334099400486E-004,    4.79592178465765E-003,    4.79592178465765E-003,    1.90473457193929E-003 
    4.97000000000001E-006,    1.27005939259591E+004,    1.22876132198899E+004,    1.73653809079831E+000,    1.27052082782915E+004,    1.25955061178524E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332628464696E-004,    4.79593230994193E-003,    4.79593230994193E-003,    1.90473932401467E-003 
    4.97500000000002E-006,    1.27006009496178E+004,    1.22904479486660E+004,    1.73659593717030E+000,    1.27056602262767E+004,    1.25963715304420E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62335305248583E-004,    4.79583612229197E-003,    4.79583612229197E-003,    1.90469918872934E-003 
    4.98000000000002E-006,    1.27005517787492E+004,    1.22938543980180E+004,    1.73666541673768E+000,    1.27063672813403E+004,    1.25974345496694E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338593052854E-004,    4.79589040916423E-003,    4.79589040916423E-003,    1.90471838825408E-003 
    4.98500000000002E-006,    1.27002702334806E+004,    1.22954413925372E+004,    1.73669777335053E+000,    1.27043555517784E+004,    1.25971195900292E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337618938505E-004,    4.79584058633526E-003,    4.79584058633526E-003,    1.90469594084792E-003 
    4.99000000000002E-006,    1.27000425286565E+004,    1.22943449394123E+004,    1.73667541904215E+000,    1.27073328910603E+004,    1.25976204490581E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339167998031E-004,    4.79585317523301E-003,    4.79585317523301E-003,    1.90470131243697E-003 
    4.99500000000003E-006,    1.26981914671810E+004,    1.22956379506435E+004,    1.73670178034507E+000,    1.27083444576842E+004,    1.25974285938965E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338574632875E-004,    4.79569654443448E-003,    4.79569654443448E-003,    1.90463941067420E-003 
    5.00000000000003E-006,    1.26969871484913E+004,    1.22973488590879E+004,    1.73673665344681E+000,    1.27101385601243E+004,    1.25978644313045E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339922570694E-004,    4.79557813805539E-003,    4.79557813805539E-003,    1.90458999117581E-003 
    5.00500000000003E-006,    1.26977258825193E+004,    1.22990862570335E+004,    1.73677205704880E+000,    1.27092788585599E+004,    1.25983845058737E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62341530986939E-004,    4.79562598339685E-003,    4.79562598339685E-003,    1.90460681660098E-003 
    5.01000000000003E-006,    1.26974325435280E+004,    1.23036250128939E+004,    1.73686450015040E+000,    1.27089826856065E+004,    1.25993320049646E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62344461154193E-004,    4.79563120788986E-003,    4.79563120788986E-003,    1.90460519802910E-003 
    5.01500000000004E-006,    1.26976210823331E+004,    1.23046240320012E+004,    1.73688483897258E+000,    1.27088647700170E+004,    1.25996376287202E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62345406268424E-004,    4.79565182935192E-003,    4.79565182935192E-003,    1.90461213052669E-003 
    5.02000000000004E-006,    1.26994955195269E+004,    1.23043069781443E+004,    1.73687838447886E+000,    1.27082686285389E+004,    1.26002138969229E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62347188279094E-004,    4.79584290827283E-003,    4.79584290827283E-003,    1.90468891619107E-003 
    5.02500000000004E-006,    1.27000175836010E+004,    1.23047112004288E+004,    1.73688661346768E+000,    1.27108867099807E+004,    1.26013274689327E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62350631634234E-004,    4.79588650393625E-003,    4.79588650393625E-003,    1.90470552149325E-003 
    5.03000000000004E-006,    1.26990365893196E+004,    1.23073723974895E+004,    1.73694077619236E+000,    1.27122642535589E+004,    1.26019833126757E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62352659507067E-004,    4.79575311973459E-003,    4.79575311973459E-003,    1.90464909450229E-003 
    5.03500000000005E-006,    1.26993034176267E+004,    1.23078150750353E+004,    1.73694978374741E+000,    1.27123606706015E+004,    1.26022444952593E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62353467062870E-004,    4.79583276155170E-003,    4.79583276155170E-003,    1.90468092439905E-003 
    5.04000000000005E-006,    1.26990535900394E+004,    1.23082235688082E+004,    1.73695809518877E+000,    1.27088423349945E+004,    1.26011937147077E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62350218055511E-004,    4.79575143311021E-003,    4.79575143311021E-003,    1.90464750796811E-003 
    5.04500000000005E-006,    1.26983615572883E+004,    1.23088063985387E+004,    1.73696995285931E+000,    1.27122511205162E+004,    1.26020472670638E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62352857250131E-004,    4.79578933056971E-003,    4.79578933056971E-003,    1.90466381986563E-003 
    5.05000000000005E-006,    1.26973116368804E+004,    1.23100233322165E+004,    1.73699470793622E+000,    1.27090676932123E+004,    1.26009473600586E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62349456298572E-004,    4.79562289670126E-003,    4.79562289670126E-003,    1.90459505214246E-003 
    5.05500000000006E-006,    1.26979128173599E+004,    1.23115444971747E+004,    1.73702564520232E+000,    1.27121693539394E+004,    1.26025267165286E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62354339654319E-004,    4.79569146234312E-003,    4.79569146234312E-003,    1.90462214070492E-003 
    5.06000000000006E-006,    1.26997719432762E+004,    1.23141091075463E+004,    1.73707778749540E+000,    1.27124579985369E+004,    1.26040992710556E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62359201516435E-004,    4.79583384484415E-003,    4.79583384484415E-003,    1.90467491088500E-003 
    5.06500000000006E-006,    1.27001674294318E+004,    1.23140321949709E+004,    1.73707622404991E+000,    1.27087622108101E+004,    1.26031584673007E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62356292891691E-004,    4.79588179381132E-003,    4.79588179381132E-003,    1.90469360342183E-003 
    5.07000000000006E-006,    1.26984074185329E+004,    1.23144723057367E+004,    1.73708517018013E+000,    1.27051453344033E+004,    1.26014141131935E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62350899543412E-004,    4.79577163454746E-003,    4.79577163454746E-003,    1.90465002617124E-003 
    5.07500000000007E-006,    1.26974648994395E+004,    1.23146910791697E+004,    1.73708961696106E+000,    1.27065789749215E+004,    1.26014762285684E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62351091606964E-004,    4.79565194750509E-003,    4.79565194750509E-003,    1.90460206931706E-003 
    5.08000000000007E-006,    1.26983190665083E+004,    1.23143740285930E+004,    1.73708317255360E+000,    1.27070188142051E+004,    1.26019056851505E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62352419486473E-004,    4.79570134245381E-003,    4.79570134245381E-003,    1.90462154087301E-003 
    5.08500000000007E-006,    1.26969290457192E+004,    1.23145457999423E+004,    1.73708666403745E+000,    1.27065612199703E+004,    1.26011950110465E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62350222063910E-004,    4.79563245600506E-003,    4.79563245600506E-003,    1.90459491458608E-003 
    5.09000000000007E-006,    1.26960234402308E+004,    1.23146457862368E+004,    1.73708869635086E+000,    1.27070587500158E+004,    1.26009651411511E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62349511280136E-004,    4.79553597900581E-003,    4.79553597900581E-003,    1.90455508816202E-003 
    5.09500000000008E-006,    1.26968720177388E+004,    1.23152815962771E+004,    1.73710161904135E+000,    1.27071242809330E+004,    1.26015258512615E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62351245042060E-004,    4.79557074583173E-003,    4.79557074583173E-003,    1.90456976600766E-003 
    5.10000000000008E-006,    1.26967172145588E+004,    1.23148517408785E+004,    1.73709288246960E+000,    1.27088676944116E+004,    1.26018640118743E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62352290634234E-004,    4.79559420454168E-003,    4.79559420454168E-003,    1.90457845006081E-003 
    5.10500000000008E-006,    1.26969454411353E+004,    1.23166395278904E+004,    1.73712921444054E+000,    1.27089474859603E+004,    1.26024487493831E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62354098591533E-004,    4.79556936244367E-003,    4.79556936244367E-003,    1.90456725831269E-003 
    5.11000000000008E-006,    1.26951669265445E+004,    1.23155695907417E+004,    1.73710747204450E+000,    1.27083272242682E+004,    1.26011977007943E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62350230380857E-004,    4.79547778049363E-003,    4.79547778049363E-003,    1.90453181618146E-003 
    5.11500000000009E-006,    1.26934974224522E+004,    1.23160481570238E+004,    1.73711719752436E+000,    1.27092188182546E+004,    1.26008419438162E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62349130335955E-004,    4.79525402754081E-003,    4.79525402754081E-003,    1.90444213207482E-003 
    5.12000000000009E-006,    1.26944189589209E+004,    1.23134186033192E+004,    1.73706375056048E+000,    1.27072095586858E+004,    1.25999800860390E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62346465266468E-004,    4.79529476642300E-003,    4.79529476642300E-003,    1.90446132957823E-003 
    5.12500000000009E-006,    1.26929331713572E+004,    1.23142133668055E+004,    1.73707990680281E+000,    1.27081122738801E+004,    1.25997906873093E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62345879581925E-004,    4.79517293208055E-003,    4.79517293208055E-003,    1.90441238089623E-003 
    5.13000000000009E-006,    1.26929088818101E+004,    1.23123683181041E+004,    1.73704239694027E+000,    1.27098340839549E+004,    1.25998168910415E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62345960613073E-004,    4.79522418245208E-003,    4.79522418245208E-003,    1.90443471426132E-003 
    5.13500000000010E-006,    1.26933838752354E+004,    1.23136348132353E+004,    1.73706814595074E+000,    1.27105808537265E+004,    1.26005755454801E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62348306583654E-004,    4.79519457803234E-003,    4.79519457803234E-003,    1.90442204928248E-003 
    5.14000000000010E-006,    1.26939184385869E+004,    1.23139279356929E+004,    1.73707410468289E+000,    1.27131424922267E+004,    1.26016493696018E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62351626963079E-004,    4.79531270255785E-003,    4.79531270255785E-003,    1.90446749676621E-003 
    5.14500000000010E-006,    1.26960958942839E+004,    1.23125657273725E+004,    1.73704641078320E+000,    1.27139182902030E+004,    1.26024992542172E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62354254745078E-004,    4.79549674505749E-003,    4.79549674505749E-003,    1.90454305669523E-003 
    5.15000000000010E-006,    1.26956391809010E+004,    1.23133980932853E+004,    1.73706333359881E+000,    1.27101528086717E+004,    1.26013919264357E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62350830940778E-004,    4.79544841823984E-003,    4.79544841823984E-003,    1.90452232322919E-003 
    5.15500000000011E-006,    1.26938315277177E+004,    1.23182051207079E+004,    1.73716102268412E+000,    1.27093622623501E+004,    1.26015876163742E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62351436021300E-004,    4.79527844802590E-003,    4.79527844802590E-003,    1.90445073523012E-003 
    5.16000000000011E-006,    1.26945895925248E+004,    1.23197296912094E+004,    1.73719199009507E+000,    1.27095060253752E+004,    1.26023596615409E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62353823143824E-004,    4.79534481048066E-003,    4.79534481048066E-003,    1.90447557918081E-003 
    5.16500000000011E-006,    1.26945520194818E+004,    1.23171907330716E+004,    1.73714041418543E+000,    1.27074001842736E+004,    1.26010652917208E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62349820958262E-004,    4.79537212156298E-003,    4.79537212156298E-003,    1.90448800767434E-003 
    5.17000000000011E-006,    1.26946006983692E+004,    1.23191058481864E+004,    1.73717931933857E+000,    1.27054904700368E+004,    1.26010122223863E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62349656861455E-004,    4.79536182330546E-003,    4.79536182330546E-003,    1.90448322648547E-003 
    5.17500000000012E-006,    1.26934429723765E+004,    1.23188785299445E+004,    1.73717470201817E+000,    1.27058046228012E+004,    1.26005315368705E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62348170499723E-004,    4.79522642793137E-003,    4.79522642793137E-003,    1.90442862825702E-003 
    5.18000000000012E-006,    1.26928907337274E+004,    1.23209124281197E+004,    1.73721600909289E+000,    1.27036999222897E+004,    1.26001835547429E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62347094452647E-004,    4.79519358001507E-003,    4.79519358001507E-003,    1.90441298309452E-003 
    5.18500000000012E-006,    1.26900569294247E+004,    1.23212628051087E+004,    1.73722312370090E+000,    1.27000782868634E+004,    1.25979366367798E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62340145881033E-004,    4.79496082598141E-003,    4.79496082598141E-003,    1.90432083837570E-003 
    5.19000000000012E-006,    1.26897138143540E+004,    1.23227788250681E+004,    1.73725390293689E+000,    1.27003757364743E+004,    1.25982618063256E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62341151522930E-004,    4.79490879254532E-003,    4.79490879254532E-003,    1.90429956078372E-003 
    5.19500000000013E-006,    1.26876970978345E+004,    1.23223934109725E+004,    1.73724607868796E+000,    1.27003689724051E+004,    1.25972627213438E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338061620589E-004,    4.79477137055006E-003,    4.79477137055006E-003,    1.90424311879034E-003 
    5.20000000000013E-006,    1.26879468713186E+004,    1.23234966690978E+004,    1.73726847456992E+000,    1.27010034926928E+004,    1.25978458746889E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339865180372E-004,    4.79471142572241E-003,    4.79471142572241E-003,    1.90422027052152E-003 
    5.20500000000013E-006,    1.26863476128507E+004,    1.23232753339115E+004,    1.73726398182282E+000,    1.27036652743289E+004,    1.25978670261242E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339930595726E-004,    4.79459216516095E-003,    4.79459216516095E-003,    1.90417214753885E-003 
    5.21000000000013E-006,    1.26860895327158E+004,    1.23234556494531E+004,    1.73726764194890E+000,    1.27056165970560E+004,    1.25983777162953E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62341509989375E-004,    4.79454645786844E-003,    4.79454645786844E-003,    1.90415421943971E-003 
    5.21500000000014E-006,    1.26857289805110E+004,    1.23257339462723E+004,    1.73731387908165E+000,    1.27053943144905E+004,    1.25987367886756E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62342620450847E-004,    4.79454738388395E-003,    4.79454738388395E-003,    1.90415244211333E-003 
    5.22000000000014E-006,    1.26865120919853E+004,    1.23277481750066E+004,    1.73735474353672E+000,    1.27060584032581E+004,    1.25998003790556E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62345909552225E-004,    4.79467580204359E-003,    4.79467580204359E-003,    1.90420175111438E-003 
    5.22500000000014E-006,    1.26877900793637E+004,    1.23280472752286E+004,    1.73736081056812E+000,    1.27043649510179E+004,    1.25999436179494E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62346352495395E-004,    4.79471646717416E-003,    4.79471646717416E-003,    1.90421714900595E-003 
    5.23000000000014E-006,    1.26860688099129E+004,    1.23295983220542E+004,    1.73739226794525E+000,    1.27054946517525E+004,    1.25999112340153E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62346252353639E-004,    4.79455666283427E-003,    4.79455666283427E-003,    1.90415293074591E-003 
    5.23500000000015E-006,    1.26835597138072E+004,    1.23313536084418E+004,    1.73742785851659E+000,    1.27043438036556E+004,    1.25989035910728E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62343136293077E-004,    4.79438579677499E-003,    4.79438579677499E-003,    1.90408246550517E-003 
    5.24000000000015E-006,    1.26843843182708E+004,    1.23330251440607E+004,    1.73746174199348E+000,    1.27035773845396E+004,    1.25994729655599E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62344897064438E-004,    4.79438616330948E-003,    4.79438616330948E-003,    1.90408082063239E-003 
    5.24500000000015E-006,    1.26857874605189E+004,    1.23363536791361E+004,    1.73752918830890E+000,    1.27033910424264E+004,    1.26008981465385E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62349304123345E-004,    4.79457901955224E-003,    4.79457901955224E-003,    1.90415425158144E-003 
    5.25000000000015E-006,    1.26863625263698E+004,    1.23367211418782E+004,    1.73753663211051E+000,    1.27039237245746E+004,    1.26014068001897E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62350876931226E-004,    4.79463759764053E-003,    4.79463759764053E-003,    1.90417739737475E-003 
    5.25500000000016E-006,    1.26873203947973E+004,    1.23358768319299E+004,    1.73751952804579E+000,    1.27055776195519E+004,    1.26021071940653E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62353042540070E-004,    4.79466611647220E-003,    4.79466611647220E-003,    1.90418893924895E-003 
    5.26000000000016E-006,    1.26859021620361E+004,    1.23366621769361E+004,    1.73753543766858E+000,    1.27082332450146E+004,    1.26024659130389E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62354151659094E-004,    4.79460591498840E-003,    4.79460591498840E-003,    1.90416420542009E-003 
    5.26500000000016E-006,    1.26849162040315E+004,    1.23338275826918E+004,    1.73747800502128E+000,    1.27069863490457E+004,    1.26009280311661E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62349396530932E-004,    4.79447583012328E-003,    4.79447583012328E-003,    1.90411630315623E-003 
    5.27000000000016E-006,    1.26875308390059E+004,    1.23343146856935E+004,    1.73748787615985E+000,    1.27066443288679E+004,    1.26021159462598E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62353069601164E-004,    4.79467925163990E-003,    4.79467925163990E-003,    1.90419658023728E-003 
    5.27500000000017E-006,    1.26884283470996E+004,    1.23311339841737E+004,    1.73742340589360E+000,    1.27061968160407E+004,    1.26015650737380E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62351366318999E-004,    4.79479213602507E-003,    4.79479213602507E-003,    1.90424346113018E-003 
    5.28000000000017E-006,    1.26868727543869E+004,    1.23330191620881E+004,    1.73746162074927E+000,    1.27059109892916E+004,    1.26012721827416E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62350460685330E-004,    4.79466869199548E-003,    4.79466869199548E-003,    1.90419295075724E-003 
    5.28500000000017E-006,    1.26850029880677E+004,    1.23329166139722E+004,    1.73745954225930E+000,    1.27051080936823E+004,    1.26001749285361E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62347067777988E-004,    4.79453392698023E-003,    4.79453392698023E-003,    1.90414036710724E-003 
    5.29000000000017E-006,    1.26849487075673E+004,    1.23322893610963E+004,    1.73744682810960E+000,    1.27045793928331E+004,    1.25998325638665E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62346009078894E-004,    4.79446417206291E-003,    4.79446417206291E-003,    1.90411177814074E-003 
    5.29500000000018E-006,    1.26840214678564E+004,    1.23360913277453E+004,    1.73752387352133E+000,    1.27062622453738E+004,    1.26008966611412E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62349299530278E-004,    4.79444819797298E-003,    4.79444819797298E-003,    1.90410235908485E-003 
    5.30000000000018E-006,    1.26828648870446E+004,    1.23370057117680E+004,    1.73754239643763E+000,    1.27073696057866E+004,    1.26009454703968E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62349450455476E-004,    4.79430538906514E-003,    4.79430538906514E-003,    1.90404629838422E-003 
    5.30500000000018E-006,    1.26829117557876E+004,    1.23357777023742E+004,    1.73751751972939E+000,    1.27072812893952E+004,    1.26006244102391E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62348457683403E-004,    4.79431256076821E-003,    4.79431256076821E-003,    1.90404817390629E-003 
    5.31000000000018E-006,    1.26832474026187E+004,    1.23338472377301E+004,    1.73747840334482E+000,    1.27026466780576E+004,    1.25989017979695E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62343130747870E-004,    4.79432884379194E-003,    4.79432884379194E-003,    1.90405780104933E-003 
    5.31500000000019E-006,    1.26818172110673E+004,    1.23348197343393E+004,    1.73749811018476E+000,    1.27013122906525E+004,    1.25981188869029E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62340709522837E-004,    4.79417502712793E-003,    4.79417502712793E-003,    1.90399601960808E-003 
    5.32000000000019E-006,    1.26818764456493E+004,    1.23367296875222E+004,    1.73753680521713E+000,    1.27011058549095E+004,    1.25985750265769E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62342120190957E-004,    4.79415769107008E-003,    4.79415769107008E-003,    1.90398615176210E-003 
    5.32500000000019E-006,    1.26811601463475E+004,    1.23358050484592E+004,    1.73751807375078E+000,    1.27040899364366E+004,    1.25989041674843E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62343138075641E-004,    4.79412466160169E-003,    4.79412466160169E-003,    1.90397367530029E-003 
    5.33000000000019E-006,    1.26830929720265E+004,    1.23373073728519E+004,    1.73754850669294E+000,    1.27066878386620E+004,    1.26009222065529E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62349378520399E-004,    4.79427072475739E-003,    4.79427072475739E-003,    1.90403099074601E-003 
    5.33500000000020E-006,    1.26829565824791E+004,    1.23398992615675E+004,    1.73760099465032E+000,    1.27076913567703E+004,    1.26018257476479E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62352172322365E-004,    4.79431335979451E-003,    4.79431335979451E-003,    1.90404518570444E-003 
    5.34000000000020E-006,    1.26819095410543E+004,    1.23443617720140E+004,    1.73769131523462E+000,    1.27060975381785E+004,    1.26020338377444E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62352815727559E-004,    4.79415104806359E-003,    4.79415104806359E-003,    1.90397755966267E-003 
    5.34500000000020E-006,    1.26831087713937E+004,    1.23473099916441E+004,    1.73775095276323E+000,    1.27058270449349E+004,    1.26032456084278E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62356562307455E-004,    4.79432304309118E-003,    4.79432304309118E-003,    1.90404259069712E-003 
    5.35000000000020E-006,    1.26806243040569E+004,    1.23482730748051E+004,    1.73777042845505E+000,    1.27078244272758E+004,    1.26029799412559E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62355740935140E-004,    4.79402730370076E-003,    4.79402730370076E-003,    1.90392319327104E-003 
    5.35500000000021E-006,    1.26788151803483E+004,    1.23475193576290E+004,    1.73775518685641E+000,    1.27097779250124E+004,    1.26025604737379E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62354444026225E-004,    4.79393154254486E-003,    4.79393154254486E-003,    1.90388553744820E-003 
    5.36000000000021E-006,    1.26776591253268E+004,    1.23503915126154E+004,    1.73781325784331E+000,    1.27096464120131E+004,    1.26027452914843E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62355015449442E-004,    4.79377176914272E-003,    4.79377176914272E-003,    1.90382055506822E-003 
    5.36500000000021E-006,    1.26759656792241E+004,    1.23504803860665E+004,    1.73781505433186E+000,    1.27079640821385E+004,    1.26015147730269E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62351210787812E-004,    4.79362755492259E-003,    4.79362755492259E-003,    1.90376262893098E-003 
    5.37000000000021E-006,    1.26783514354312E+004,    1.23489832091665E+004,    1.73778478710895E+000,    1.27067759025923E+004,    1.26018393212978E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62352214291725E-004,    4.79378640530909E-003,    4.79378640530909E-003,    1.90382717583795E-003 
    5.37500000000022E-006,    1.26777553327137E+004,    1.23491831747062E+004,    1.73778883005506E+000,    1.27063897083884E+004,    1.26015106940555E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62351198175499E-004,    4.79382893362357E-003,    4.79382893362357E-003,    1.90384417795702E-003 
    5.38000000000022E-006,    1.26788768331081E+004,    1.23485892598426E+004,    1.73777682179321E+000,    1.27069654983292E+004,    1.26020282267206E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62352798378632E-004,    4.79391773823735E-003,    4.79391773823735E-003,    1.90388052587610E-003 
    5.38500000000022E-006,    1.26791064335288E+004,    1.23514503025321E+004,    1.73783465863340E+000,    1.27089415747353E+004,    1.26034527667394E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62357202776787E-004,    4.79395626986633E-003,    4.79395626986633E-003,    1.90389181078138E-003 
    5.39000000000022E-006,    1.26784547888759E+004,    1.23520536157276E+004,    1.73784685154190E+000,    1.27071398607112E+004,    1.26027829728405E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62355131952634E-004,    4.79389896281973E-003,    4.79389896281973E-003,    1.90386881138029E-003 
    5.39500000000023E-006,    1.26755249580348E+004,    1.23537370797694E+004,    1.73788086822442E+000,    1.27060226721530E+004,    1.26015798143358E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62351411897245E-004,    4.79364644722019E-003,    4.79364644722019E-003,    1.90376706838224E-003 
    5.40000000000023E-006,    1.26760702428229E+004,    1.23550069395714E+004,    1.73790652164338E+000,    1.27041243726341E+004,    1.26015857204647E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62351430159112E-004,    4.79361658498687E-003,    4.79361658498687E-003,    1.90375331118112E-003 
    5.40500000000023E-006,    1.26730844217911E+004,    1.23527902384188E+004,    1.73786173708992E+000,    1.27058595989265E+004,    1.26002012622984E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62347149209347E-004,    4.79342068622156E-003,    4.79342068622156E-003,    1.90367784561082E-003 
    5.41000000000023E-006,    1.26720203539548E+004,    1.23520920705214E+004,    1.73784762867166E+000,    1.27062697554404E+004,    1.25996696816624E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62345505388282E-004,    4.79327911910749E-003,    4.79327911910749E-003,    1.90362271272178E-003 
    5.41500000000024E-006,    1.26728404959288E+004,    1.23508794619429E+004,    1.73782312095162E+000,    1.27034837227614E+004,    1.25988960087706E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62343112844656E-004,    4.79329574712381E-003,    4.79329574712381E-003,    1.90363048411875E-003 
    5.42000000000024E-006,    1.26727636373534E+004,    1.23546437564169E+004,    1.73789918521140E+000,    1.27031158509989E+004,    1.25997207138754E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62345663198851E-004,    4.79328758137432E-003,    4.79328758137432E-003,    1.90362360826038E-003 
    5.42500000000024E-006,    1.26732110617687E+004,    1.23545189922907E+004,    1.73789666483605E+000,    1.26995862101994E+004,    1.25988401396960E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62342940068093E-004,    4.79336714136035E-003,    4.79336714136035E-003,    1.90365480509983E-003 
    5.43000000000024E-006,    1.26725071472266E+004,    1.23538045891808E+004,    1.73788223216029E+000,    1.27004127535103E+004,    1.25985883277454E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62342161325877E-004,    4.79329517388925E-003,    4.79329517388925E-003,    1.90362732471476E-003 
    5.43500000000025E-006,    1.26730218518896E+004,    1.23494771410660E+004,    1.73779477330407E+000,    1.27021108512157E+004,    1.25982086042757E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62340986987929E-004,    4.79330604195403E-003,    4.79330604195403E-003,    1.90363521811106E-003 
    5.44000000000025E-006,    1.26734111654622E+004,    1.23488063165382E+004,    1.73778121055221E+000,    1.27009531589396E+004,    1.25978657886603E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339926768606E-004,    4.79334869263473E-003,    4.79334869263473E-003,    1.90365293107402E-003 
    5.44500000000025E-006,    1.26730207503566E+004,    1.23487311157985E+004,    1.73777969005398E+000,    1.26997797106827E+004,    1.25973242978990E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338252065773E-004,    4.79336530077833E-003,    4.79336530077833E-003,    1.90366216506635E-003 
    5.45000000000025E-006,    1.26720062288002E+004,    1.23486148964621E+004,    1.73777734015825E+000,    1.26932328362884E+004,    1.25948993598528E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330751634854E-004,    4.79330311272431E-003,    4.79330311272431E-003,    1.90363592707883E-003 
    5.45500000000026E-006,    1.26725971532780E+004,    1.23517177771242E+004,    1.73784006441184E+000,    1.26920024525098E+004,    1.25955952606388E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332904196255E-004,    4.79327935575256E-003,    4.79327935575256E-003,    1.90362409994725E-003 
    5.46000000000026E-006,    1.26729840895449E+004,    1.23524381636051E+004,    1.73785462263144E+000,    1.26936317025665E+004,    1.25964364312763E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62335505985935E-004,    4.79335266155418E-003,    4.79335266155418E-003,    1.90365201006751E-003 
    5.46500000000026E-006,    1.26721556772250E+004,    1.23500402914943E+004,    1.73780615801680E+000,    1.26945992950820E+004,    1.25957380936488E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62333345996366E-004,    4.79326812337059E-003,    4.79326812337059E-003,    1.90361992872572E-003 
    5.47000000000026E-006,    1.26735679532920E+004,    1.23461529233135E+004,    1.73772755044108E+000,    1.26949600102826E+004,    1.25954742636761E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332529934752E-004,    4.79333682353083E-003,    4.79333682353083E-003,    1.90365245648760E-003 
    5.47500000000027E-006,    1.26720666962644E+004,    1.23462913613982E+004,    1.73773035064440E+000,    1.26955515183343E+004,    1.25950170050878E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331115541628E-004,    4.79323296434850E-003,    4.79323296434850E-003,    1.90361023991762E-003 
    5.48000000000027E-006,    1.26735504309187E+004,    1.23477748695246E+004,    1.73776035399225E+000,    1.26942085980420E+004,    1.25956605249156E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62333106067183E-004,    4.79343564799919E-003,    4.79343564799919E-003,    1.90368875541468E-003 
    5.48500000000027E-006,    1.26744321982586E+004,    1.23476654865132E+004,    1.73775814199925E+000,    1.26943871885411E+004,    1.25960780154312E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334397401037E-004,    4.79345735969459E-003,    4.79345735969459E-003,    1.90369731277846E-003 
    5.49000000000027E-006,    1.26723153686335E+004,    1.23483465664706E+004,    1.73777191450210E+000,    1.26915356990381E+004,    1.25944642286097E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329405640281E-004,    4.79324483980017E-003,    4.79324483980017E-003,    1.90361217799345E-003 
    5.49500000000028E-006,    1.26714969405614E+004,    1.23506974423441E+004,    1.73781944180571E+000,    1.26925241359549E+004,    1.25949978270740E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331056219307E-004,    4.79314224788571E-003,    4.79314224788571E-003,    1.90357007443065E-003 
    5.50000000000028E-006,    1.26712425228238E+004,    1.23542327183790E+004,    1.73789088159902E+000,    1.26941197363570E+004,    1.25962674259674E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334983253291E-004,    4.79315571616411E-003,    4.79315571616411E-003,    1.90357244282544E-003 
    5.50500000000028E-006,    1.26702932499310E+004,    1.23551282854418E+004,    1.73790897278283E+000,    1.26948866879270E+004,    1.25963027662788E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62335092561153E-004,    4.79307740198114E-003,    4.79307740198114E-003,    1.90353899334019E-003 
    5.51000000000028E-006,    1.26712867037884E+004,    1.23543728644236E+004,    1.73789371282767E+000,    1.26911952479785E+004,    1.25954550711838E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332470569284E-004,    4.79321846326940E-003,    4.79321846326940E-003,    1.90359695746589E-003 
    5.51500000000029E-006,    1.26744588859473E+004,    1.23541993909629E+004,    1.73789020830999E+000,    1.26887526082458E+004,    1.25960977996827E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334458594611E-004,    4.79343118226870E-003,    4.79343118226870E-003,    1.90368155882764E-003 
    5.52000000000029E-006,    1.26743468270921E+004,    1.23562263794398E+004,    1.73793115177545E+000,    1.26922882421498E+004,    1.25976187344134E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339162695048E-004,    4.79351225612390E-003,    4.79351225612390E-003,    1.90371121766712E-003 
    5.52500000000029E-006,    1.26755691856438E+004,    1.23566160529685E+004,    1.73793902139114E+000,    1.26887366849074E+004,    1.25972090082857E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337895495207E-004,    4.79365697717308E-003,    4.79365697717308E-003,    1.90376845008830E-003 
    5.53000000000029E-006,    1.26759018345339E+004,    1.23559358332869E+004,    1.73792528377063E+000,    1.26918979992590E+004,    1.25981205217422E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62340714578849E-004,    4.79365034003105E-003,    4.79365034003105E-003,    1.90376682887516E-003 
    5.53500000000030E-006,    1.26765275380218E+004,    1.23576919271084E+004,    1.73796074665979E+000,    1.26891535986225E+004,    1.25980361850608E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62340453753049E-004,    4.79368940264727E-003,    4.79368940264727E-003,    1.90377944175304E-003 
    5.54000000000030E-006,    1.26742731242703E+004,    1.23601043078214E+004,    1.73800944712143E+000,    1.26870311824906E+004,    1.25970229721856E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337320112927E-004,    4.79350752742712E-003,    4.79350752742712E-003,    1.90370577161898E-003 
    5.54500000000030E-006,    1.26739317133239E+004,    1.23598513627598E+004,    1.73800434158541E+000,    1.26829275929793E+004,    1.25955878555857E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332881291409E-004,    4.79346817666630E-003,    4.79346817666630E-003,    1.90369135015664E-003 
    5.55000000000030E-006,    1.26718772146077E+004,    1.23606178886412E+004,    1.73801981281457E+000,    1.26827046158314E+004,    1.25948041148792E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330457015920E-004,    4.79324082207450E-003,    4.79324082207450E-003,    1.90359842400269E-003 
    5.55500000000031E-006,    1.26730357906678E+004,    1.23612750324283E+004,    1.73803307487127E+000,    1.26812199548897E+004,    1.25950483164325E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331212395183E-004,    4.79331661272069E-003,    4.79331661272069E-003,    1.90362804732120E-003 
    5.56000000000031E-006,    1.26726829288731E+004,    1.23651580681782E+004,    1.73811141248538E+000,    1.26795913761518E+004,    1.25954067392164E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332321070423E-004,    4.79333698855973E-003,    4.79333698855973E-003,    1.90363365547855E-003 
    5.56500000000031E-006,    1.26714016663025E+004,    1.23658716085161E+004,    1.73812580259439E+000,    1.26803191277359E+004,    1.25952358645536E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331792523008E-004,    4.79321550039048E-003,    4.79321550039048E-003,    1.90358400764661E-003 
    5.57000000000031E-006,    1.26696617320823E+004,    1.23673704688142E+004,    1.73815602526885E+000,    1.26776127569922E+004,    1.25940435171130E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62328104216807E-004,    4.79303267834313E-003,    4.79303267834313E-003,    1.90351016481196E-003 
    5.57500000000032E-006,    1.26688130236144E+004,    1.23706783787847E+004,    1.73822270058200E+000,    1.26795305184377E+004,    1.25950859534504E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331328815331E-004,    4.79297040598933E-003,    4.79297040598933E-003,    1.90348254412439E-003 
    5.58000000000032E-006,    1.26688445547090E+004,    1.23718755813933E+004,    1.73824682344010E+000,    1.26825680377991E+004,    1.25963096029400E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62335113706972E-004,    4.79298068935992E-003,    4.79298068935992E-003,    1.90348534638044E-003 
    5.58500000000032E-006,    1.26677674373656E+004,    1.23727506236385E+004,    1.73826445216968E+000,    1.26814777559218E+004,    1.25957315880119E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62333325873712E-004,    4.79285806544617E-003,    4.79285806544617E-003,    1.90343536110294E-003 
    5.59000000000032E-006,    1.26687364526880E+004,    1.23717533830493E+004,    1.73824436142578E+000,    1.26802983125414E+004,    1.25955563481856E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332783834580E-004,    4.79298854239623E-003,    4.79298854239623E-003,    1.90348773512797E-003 
    5.59500000000033E-006,    1.26699212752586E+004,    1.23714397690486E+004,    1.73823804261674E+000,    1.26818096446970E+004,    1.25964517470074E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62335553357158E-004,    4.79315865165521E-003,    4.79315865165521E-003,    1.90355610580143E-003 
    5.60000000000033E-006,    1.26700393514751E+004,    1.23730437284361E+004,    1.73827035657232E+000,    1.26800627867978E+004,    1.25963985222034E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62335388733811E-004,    4.79312269686148E-003,    4.79312269686148E-003,    1.90354092731056E-003 
    5.60500000000033E-006,    1.26689828418660E+004,    1.23723481384837E+004,    1.73825634393888E+000,    1.26802415698353E+004,    1.25958022334299E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62333544387378E-004,    4.79307046400103E-003,    4.79307046400103E-003,    1.90352085015145E-003 
    5.61000000000033E-006,    1.26690642786637E+004,    1.23722464490022E+004,    1.73825429528268E+000,    1.26824071245952E+004,    1.25964550902861E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62335563697840E-004,    4.79303714605660E-003,    4.79303714605660E-003,    1.90350742469475E-003 
    5.61500000000034E-006,    1.26695870077688E+004,    1.23718533635142E+004,    1.73824637580460E+000,    1.26824391992229E+004,    1.25965962001102E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336000145304E-004,    4.79307736051803E-003,    4.79307736051803E-003,    1.90352264546867E-003 
    5.62000000000034E-006,    1.26693692739468E+004,    1.23722900302100E+004,    1.73825517328214E+000,    1.26807541729071E+004,    1.25961114762402E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334500896771E-004,    4.79302126469465E-003,    4.79302126469465E-003,    1.90350009729883E-003 
    5.62500000000034E-006,    1.26707559574968E+004,    1.23725198996846E+004,    1.73825980420100E+000,    1.26805407356421E+004,    1.25967246482771E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336397427501E-004,    4.79316174609397E-003,    4.79316174609397E-003,    1.90355577128545E-003 
    5.63000000000034E-006,    1.26709295462965E+004,    1.23739956775292E+004,    1.73828953112513E+000,    1.26817944360893E+004,    1.25975537654481E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338961761300E-004,    4.79319827800453E-003,    4.79319827800453E-003,    1.90356973653710E-003 
    5.63500000000035E-006,    1.26709103198569E+004,    1.23700733679216E+004,    1.73821050831711E+000,    1.26805781143830E+004,    1.25961749933974E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334697357521E-004,    4.79316732579321E-003,    4.79316732579321E-003,    1.90355990110355E-003 
    5.64000000000035E-006,    1.26693923478132E+004,    1.23692017414499E+004,    1.73819294118436E+000,    1.26811617992128E+004,    1.25954481472626E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332449152464E-004,    4.79304148010996E-003,    4.79304148010996E-003,    1.90351163516760E-003 
    5.64500000000035E-006,    1.26676767146056E+004,    1.23696734452831E+004,    1.73820244839721E+000,    1.26817600873789E+004,    1.25949832521323E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331011135376E-004,    4.79293962000871E-003,    4.79293962000871E-003,    1.90347037534698E-003 
    5.65000000000035E-006,    1.26678359615176E+004,    1.23641898742973E+004,    1.73809188420489E+000,    1.26813624801773E+004,    1.25935253449286E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62326501264300E-004,    4.79290637076428E-003,    4.79290637076428E-003,    1.90346128375258E-003 
    5.65500000000036E-006,    1.26671554262459E+004,    1.23681190435736E+004,    1.73817111675240E+000,    1.26821328519376E+004,    1.25944618802750E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329398376065E-004,    4.79284587325956E-003,    4.79284587325956E-003,    1.90343556859286E-003 
    5.66000000000036E-006,    1.26666644633229E+004,    1.23688120728951E+004,    1.73818508687676E+000,    1.26792158675815E+004,    1.25935557896573E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62326595445682E-004,    4.79272148980101E-003,    4.79272148980101E-003,    1.90338553139063E-003 
    5.66500000000036E-006,    1.26679717824442E+004,    1.23714474598564E+004,    1.73823819757757E+000,    1.26787420877338E+004,    1.25946752798612E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330058491034E-004,    4.79291543609788E-003,    4.79291543609788E-003,    1.90345883767017E-003 
    5.67000000000036E-006,    1.26678785622747E+004,    1.23712705712631E+004,    1.73823463343176E+000,    1.26793712243186E+004,    1.25947749995111E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330366953730E-004,    4.79291661651051E-003,    4.79291661651051E-003,    1.90346022170235E-003 
    5.67500000000037E-006,    1.26669181413256E+004,    1.23679054092824E+004,    1.73816681000031E+000,    1.26817966657517E+004,    1.25942014853613E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62328592877607E-004,    4.79283398795836E-003,    4.79283398795836E-003,    1.90343068733233E-003 
    5.68000000000037E-006,    1.26662372819720E+004,    1.23641642380822E+004,    1.73809136708797E+000,    1.26779422110803E+004,    1.25917917655386E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62321138116033E-004,    4.79275165660707E-003,    4.79275165660707E-003,    1.90340058944632E-003 
    5.68500000000037E-006,    1.26670212362941E+004,    1.23642172195919E+004,    1.73809243579398E+000,    1.26782172464418E+004,    1.25922360718778E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62322512713295E-004,    4.79281318297813E-003,    4.79281318297813E-003,    1.90342627782342E-003 
    5.69000000000037E-006,    1.26672279852008E+004,    1.23663706591768E+004,    1.73813586611011E+000,    1.26773942986762E+004,    1.25926378771976E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62323755788941E-004,    4.79277327458971E-003,    4.79277327458971E-003,    1.90340921409667E-003 
    5.69500000000038E-006,    1.26674977966954E+004,    1.23700203867264E+004,    1.73820944057858E+000,    1.26779497733628E+004,    1.25938619007785E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62327542396989E-004,    4.79282268234322E-003,    4.79282268234322E-003,    1.90342359169608E-003 
    5.70000000000038E-006,    1.26668317725111E+004,    1.23735137213700E+004,    1.73827982371494E+000,    1.26767512505281E+004,    1.25941084800661E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62328305174519E-004,    4.79281109967540E-003,    4.79281109967540E-003,    1.90341704111617E-003 
    5.70500000000038E-006,    1.26668000652158E+004,    1.23718977992721E+004,    1.73824727107406E+000,    1.26731331104893E+004,    1.25926046627096E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62323653033552E-004,    4.79277832454428E-003,    4.79277832454428E-003,    1.90340427172231E-003 
    5.71000000000038E-006,    1.26641441366325E+004,    1.23710005383734E+004,    1.73822919232554E+000,    1.26753908950777E+004,    1.25918614597978E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62321353738932E-004,    4.79252544794121E-003,    4.79252544794121E-003,    1.90330526170945E-003 
    5.71500000000039E-006,    1.26630005356917E+004,    1.23700007324113E+004,    1.73820904447980E+000,    1.26744556893426E+004,    1.25908174678201E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62318123699638E-004,    4.79238077617089E-003,    4.79238077617089E-003,    1.90324864694541E-003 
    5.72000000000039E-006,    1.26638654470806E+004,    1.23703322921074E+004,    1.73821572633279E+000,    1.26706892931499E+004,    1.25901699356568E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62316120177433E-004,    4.79247050940702E-003,    4.79247050940702E-003,    1.90328386643149E-003 
    5.72500000000039E-006,    1.26624251113598E+004,    1.23689966527556E+004,    1.73818880739724E+000,    1.26719048198720E+004,    1.25895457873263E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62314188932765E-004,    4.79233589213863E-003,    4.79233589213863E-003,    1.90323235140160E-003 
    5.73000000000039E-006,    1.26612179317758E+004,    1.23714517325273E+004,    1.73823828366685E+000,    1.26738487431861E+004,    1.25902170176073E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62316265855822E-004,    4.79217960956285E-003,    4.79217960956285E-003,    1.90316796121956E-003 
    5.73500000000040E-006,    1.26599161724727E+004,    1.23711355548273E+004,    1.73823191290704E+000,    1.26720790434571E+004,    1.25890308201095E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62312595462370E-004,    4.79209717762532E-003,    4.79209717762532E-003,    1.90313415303080E-003 
    5.74000000000040E-006,    1.26590409950896E+004,    1.23757055945568E+004,    1.73832396594360E+000,    1.26716059128163E+004,    1.25896767312081E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62314594106384E-004,    4.79208805210040E-003,    4.79208805210040E-003,    1.90312698315564E-003 
    5.74500000000040E-006,    1.26570026093649E+004,    1.23757936111954E+004,    1.73832573820424E+000,    1.26686713377582E+004,    1.25879208521701E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62309160704295E-004,    4.79189339824535E-003,    4.79189339824535E-003,    1.90305016196437E-003 
    5.75000000000040E-006,    1.26565141809893E+004,    1.23765430341015E+004,    1.73834082725275E+000,    1.26698563031779E+004,    1.25882479649424E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62310172967576E-004,    4.79175191927626E-003,    4.79175191927626E-003,    1.90299275887178E-003 
    5.75500000000041E-006,    1.26577340145158E+004,    1.23793723781777E+004,    1.73839777825267E+000,    1.26742080512113E+004,    1.25908108093846E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62318103098244E-004,    4.79188884352140E-003,    4.79188884352140E-003,    1.90304518754873E-003 
    5.76000000000041E-006,    1.26590514263236E+004,    1.23790544939552E+004,    1.73839138089194E+000,    1.26727139598354E+004,    1.25908720700184E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62318292640125E-004,    4.79198580120501E-003,    4.79198580120501E-003,    1.90308262337148E-003 
    5.76500000000041E-006,    1.26583129599776E+004,    1.23816701995355E+004,    1.73844401219733E+000,    1.26731924873506E+004,    1.25913584976647E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62319797634133E-004,    4.79204284832680E-003,    4.79204284832680E-003,    1.90310383614853E-003 
    5.77000000000041E-006,    1.26570330889751E+004,    1.23818932306296E+004,    1.73844849888755E+000,    1.26744488789104E+004,    1.25912189933524E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62319366016075E-004,    4.79186411598273E-003,    4.79186411598273E-003,    1.90303193021654E-003 
    5.77500000000042E-006,    1.26553359864999E+004,    1.23833561766351E+004,    1.73847792499284E+000,    1.26721650842045E+004,    1.25901621141547E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62316095976530E-004,    4.79166930998983E-003,    4.79166930998983E-003,    1.90295304989637E-003 
    5.78000000000042E-006,    1.26581201592420E+004,    1.23808848904194E+004,    1.73842821300398E+000,    1.26735340306654E+004,    1.25911719250464E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62319220388712E-004,    4.79185488349524E-003,    4.79185488349524E-003,    1.90303004191056E-003 
    5.78500000000042E-006,    1.26579004485889E+004,    1.23854377946813E+004,    1.73851978385541E+000,    1.26731258643847E+004,    1.25921247446056E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62322168291862E-004,    4.79189454548003E-003,    4.79189454548003E-003,    1.90304027431158E-003 
    5.79000000000042E-006,    1.26578945107882E+004,    1.23894933483220E+004,    1.73860129783107E+000,    1.26727425544720E+004,    1.25930521937073E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62325037539217E-004,    4.79200679534948E-003,    4.79200679534948E-003,    1.90308168015472E-003 
    5.79500000000043E-006,    1.26562838829893E+004,    1.23938129305249E+004,    1.73868806286233E+000,    1.26721544329395E+004,    1.25932725062886E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62325719096184E-004,    4.79186968973890E-003,    4.79186968973890E-003,    1.90302275092918E-003 
    5.80000000000043E-006,    1.26551487362204E+004,    1.23936471546211E+004,    1.73868473407490E+000,    1.26712519640222E+004,    1.25924566280523E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62323195057443E-004,    4.79168944700976E-003,    4.79168944700976E-003,    1.90295099554572E-003 
    5.80500000000043E-006,    1.26541519599415E+004,    1.23938548017543E+004,    1.73868890362508E+000,    1.26727046730056E+004,    1.25924974807989E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62323321444350E-004,    4.79160586087677E-003,    4.79160586087677E-003,    1.90291772985781E-003 
    5.81000000000043E-006,    1.26527923671759E+004,    1.23938650559329E+004,    1.73868910952533E+000,    1.26749742697903E+004,    1.25925684446307E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62323540985744E-004,    4.79144293174932E-003,    4.79144293174932E-003,    1.90285307226039E-003 
    5.81500000000044E-006,    1.26501736421281E+004,    1.23927687127721E+004,    1.73866709351176E+000,    1.26730836209823E+004,    1.25905592529475E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62317324769204E-004,    4.79125533133306E-003,    4.79125533133306E-003,    1.90277957267110E-003 
    5.82000000000044E-006,    1.26516511699542E+004,    1.23949118360758E+004,    1.73871012679481E+000,    1.26738148592173E+004,    1.25919857601548E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62321738302119E-004,    4.79130923024554E-003,    4.79130923024554E-003,    1.90279856519968E-003 
    5.82500000000044E-006,    1.26517565330734E+004,    1.23982341807684E+004,    1.73877681055165E+000,    1.26761903534341E+004,    1.25935929883468E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62326710520343E-004,    4.79134108280201E-003,    4.79134108280201E-003,    1.90280885225340E-003 
    5.83000000000044E-006,    1.26516753286096E+004,    1.23963346007875E+004,    1.73873868768148E+000,    1.26741525800437E+004,    1.25924630163907E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62323214821186E-004,    4.79132011900048E-003,    4.79132011900048E-003,    1.90280163493132E-003 
    5.83500000000045E-006,    1.26511509654221E+004,    1.23970327374417E+004,    1.73875269994954E+000,    1.26709447188663E+004,    1.25914572407775E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62320103137263E-004,    4.79124758688039E-003,    4.79124758688039E-003,    1.90277163537652E-003 
    5.84000000000045E-006,    1.26507026536835E+004,    1.23988203752071E+004,    1.73878857270830E+000,    1.26725079769240E+004,    1.25921818414119E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62322344936773E-004,    4.79129235944964E-003,    4.79129235944964E-003,    1.90278779252951E-003 
    5.84500000000045E-006,    1.26516860314105E+004,    1.23997757175900E+004,    1.73880773965808E+000,    1.26727496095026E+004,    1.25929372938769E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324682082566E-004,    4.79140612899954E-003,    4.79140612899954E-003,    1.90283316534345E-003 
    5.85000000000045E-006,    1.26543707082472E+004,    1.23998098979801E+004,    1.73880842536422E+000,    1.26720311586744E+004,    1.25939280372147E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62327746987012E-004,    4.79160647513035E-003,    4.79160647513035E-003,    1.90291256446613E-003 
    5.85500000000046E-006,    1.26573291571996E+004,    1.23979205751459E+004,    1.73877051753248E+000,    1.26730344647415E+004,    1.25950564654238E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331237601952E-004,    4.79185317981458E-003,    4.79185317981458E-003,    1.90301070635188E-003 
    5.86000000000046E-006,    1.26563281005336E+004,    1.23997304285707E+004,    1.73880683109185E+000,    1.26752891207617E+004,    1.25957459003567E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62333370143366E-004,    4.79181277900046E-003,    4.79181277900046E-003,    1.90299461279189E-003 
    5.86500000000046E-006,    1.26567364784324E+004,    1.24002183535528E+004,    1.73881661927295E+000,    1.26754612429390E+004,    1.25961044012063E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334479013402E-004,    4.79180803341359E-003,    4.79180803341359E-003,    1.90299250642025E-003 
    5.87000000000046E-006,    1.26562228924921E+004,    1.24009780121110E+004,    1.73883185719888E+000,    1.26738982645183E+004,    1.25956074632905E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332941940710E-004,    4.79180274670597E-003,    4.79180274670597E-003,    1.90298894463487E-003 
    5.87500000000047E-006,    1.26579805600918E+004,    1.24002115174772E+004,    1.73881648214064E+000,    1.26757860593637E+004,    1.25967528857021E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336484763688E-004,    4.79196058385156E-003,    4.79196058385156E-003,    1.90305260365801E-003 
    5.88000000000047E-006,    1.26561571065284E+004,    1.24000833410595E+004,    1.73881391088325E+000,    1.26740831851547E+004,    1.25954027254502E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332308655153E-004,    4.79179677033423E-003,    4.79179677033423E-003,    1.90298778101047E-003 
    5.88500000000047E-006,    1.26581221241192E+004,    1.24003097860534E+004,    1.73881845340356E+000,    1.26730302077705E+004,    1.25960233027109E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334228171768E-004,    4.79198436538010E-003,    4.79198436538010E-003,    1.90306128750698E-003 
    5.89000000000047E-006,    1.26574424883740E+004,    1.24002662060775E+004,    1.73881757919500E+000,    1.26740934306896E+004,    1.25960250733581E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334233648480E-004,    4.79190273118514E-003,    4.79190273118514E-003,    1.90302993562844E-003 
    5.89500000000048E-006,    1.26571533627446E+004,    1.24026639564245E+004,    1.73886566907502E+000,    1.26733509624507E+004,    1.25962933141071E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62335063325534E-004,    4.79188648427099E-003,    4.79188648427099E-003,    1.90302141347589E-003 
    5.90000000000048E-006,    1.26554262738973E+004,    1.24027801694093E+004,    1.73886799942277E+000,    1.26722536543482E+004,    1.25952287057886E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331770379485E-004,    4.79177102988125E-003,    4.79177102988125E-003,    1.90297390752568E-003 
    5.90500000000048E-006,    1.26566322619241E+004,    1.24015095164048E+004,    1.73884251754325E+000,    1.26721744738264E+004,    1.25954149457125E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332346454519E-004,    4.79189368778672E-003,    4.79189368778672E-003,    1.90302367820980E-003 
    5.91000000000048E-006,    1.26570083542467E+004,    1.24006379175750E+004,    1.73882503549104E+000,    1.26707598729599E+004,    1.25949381425978E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330871600080E-004,    4.79190708077763E-003,    4.79190708077763E-003,    1.90303071387577E-003 
    5.91500000000049E-006,    1.26550654662051E+004,    1.23990792918818E+004,    1.73879376760789E+000,    1.26729344973393E+004,    1.25943173388167E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62328951257060E-004,    4.79168476108730E-003,    4.79168476108730E-003,    1.90294330657895E-003 
    5.92000000000049E-006,    1.26552396069368E+004,    1.23980496063535E+004,    1.73877310679521E+000,    1.26723601613352E+004,    1.25939593203016E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62327843759518E-004,    4.79168148288137E-003,    4.79168148288137E-003,    1.90294375957257E-003 
    5.92500000000049E-006,    1.26549545946768E+004,    1.23974582843897E+004,    1.73876124034680E+000,    1.26700298972834E+004,    1.25929886066037E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324840825055E-004,    4.79166813386017E-003,    4.79166813386017E-003,    1.90293939025295E-003 
    5.93000000000049E-006,    1.26547092149004E+004,    1.23952177520226E+004,    1.73871626834347E+000,    1.26710662967988E+004,    1.25926101670193E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62323670062204E-004,    4.79162515279356E-003,    4.79162515279356E-003,    1.90292351819663E-003 
    5.93500000000050E-006,    1.26547913049153E+004,    1.23899761512227E+004,    1.73861099847626E+000,    1.26687306911610E+004,    1.25906042244651E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62317463914347E-004,    4.79167088416608E-003,    4.79167088416608E-003,    1.90294645691966E-003 
    5.94000000000050E-006,    1.26531432493081E+004,    1.23888114422328E+004,    1.73858759551092E+000,    1.26707765123625E+004,    1.25901779069782E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62316144841887E-004,    4.79151697825662E-003,    4.79151697825662E-003,    1.90288797435835E-003 
    5.94500000000050E-006,    1.26542344174462E+004,    1.23872758700366E+004,    1.73855673425161E+000,    1.26716264562898E+004,    1.25905206995672E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62317205481944E-004,    4.79156579529610E-003,    4.79156579529610E-003,    1.90290809186651E-003 
    5.95000000000050E-006,    1.26542411688304E+004,    1.23879996486580E+004,    1.73857128134392E+000,    1.26725355014624E+004,    1.25909798070653E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62318625979449E-004,    4.79159248857923E-003,    4.79159248857923E-003,    1.90291849890030E-003 
    5.95500000000051E-006,    1.26534933593067E+004,    1.23894480588344E+004,    1.73860038782194E+000,    1.26744017449597E+004,    1.25915736034993E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62320463151689E-004,    4.79147504398331E-003,    4.79147504398331E-003,    1.90287083407278E-003 
    5.96000000000051E-006,    1.26515605615736E+004,    1.23917168032691E+004,    1.73864596630496E+000,    1.26740138442946E+004,    1.25911820020176E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62319251566472E-004,    4.79137316499021E-003,    4.79137316499021E-003,    1.90282697301065E-003 
    5.96500000000051E-006,    1.26507068785971E+004,    1.23918894156275E+004,    1.73864943339301E+000,    1.26719137795847E+004,    1.25902230921355E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62316284651264E-004,    4.79121810662560E-003,    4.79121810662560E-003,    1.90276623759748E-003 
    5.97000000000051E-006,    1.26502666418334E+004,    1.23918278904333E+004,    1.73864819760983E+000,    1.26708082666413E+004,    1.25896831527230E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62314613976100E-004,    4.79116628480705E-003,    4.79116628480705E-003,    1.90274384669066E-003 
    5.97500000000052E-006,    1.26504318051125E+004,    1.23939282900287E+004,    1.73869037923632E+000,    1.26705082885018E+004,    1.25902083485803E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62316239032626E-004,    4.79119467324292E-003,    4.79119467324292E-003,    1.90275524626675E-003 
    5.98000000000052E-006,    1.26524842117714E+004,    1.23995262007046E+004,    1.73880273389363E+000,    1.26659963110290E+004,    1.25912240890182E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62319381781827E-004,    4.79138438780942E-003,    4.79138438780942E-003,    1.90282407528317E-003 
    5.98500000000052E-006,    1.26514594182158E+004,    1.24002405707961E+004,    1.73881706495192E+000,    1.26687271103893E+004,    1.25917622590992E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62321046827553E-004,    4.79127790446863E-003,    4.79127790446863E-003,    1.90278046615276E-003 
    5.99000000000052E-006,    1.26521979325359E+004,    1.23963636542188E+004,    1.73873927084144E+000,    1.26685904786649E+004,    1.25910523684001E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62318850483605E-004,    4.79140874808495E-003,    4.79140874808495E-003,    1.90283609995473E-003 
    5.99500000000053E-006,    1.26508333372944E+004,    1.23924439967154E+004,    1.73866057207550E+000,    1.26721647846470E+004,    1.25904966487707E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62317131066704E-004,    4.79125444254454E-003,    4.79125444254454E-003,    1.90277881905276E-003 
    6.00000000000053E-006,    1.26496304589344E+004,    1.23915219734421E+004,    1.73864205284707E+000,    1.26713269219662E+004,    1.25894751134166E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62313970248412E-004,    4.79111368376824E-003,    4.79111368376824E-003,    1.90272373163663E-003 
    6.00500000000053E-006,    1.26512489508843E+004,    1.23939146177921E+004,    1.73869010470526E+000,    1.26717979172485E+004,    1.25909513678961E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62318537988633E-004,    4.79129569728110E-003,    4.79129569728110E-003,    1.90279380486663E-003 
    6.01000000000053E-006,    1.26519456693159E+004,    1.23961918971507E+004,    1.73873582329887E+000,    1.26730486120721E+004,    1.25922189830874E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62322459844588E-004,    4.79134037475500E-003,    4.79134037475500E-003,    1.90280959280447E-003 
    6.01500000000054E-006,    1.26534653688666E+004,    1.23991433801578E+004,    1.73879505344210E+000,    1.26738039906339E+004,    1.25938795572742E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62327597016626E-004,    4.79154862425022E-003,    4.79154862425022E-003,    1.90289100425408E-003 
    6.02000000000054E-006,    1.26543850850819E+004,    1.24001269210433E+004,    1.73881478511647E+000,    1.26710817667854E+004,    1.25937342875021E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62327147628881E-004,    4.79160175368584E-003,    4.79160175368584E-003,    1.90290959832797E-003 
    6.02500000000054E-006,    1.26535464950824E+004,    1.24012369282247E+004,    1.73883705036969E+000,    1.26697916541924E+004,    1.25932638525792E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62325692325320E-004,    4.79152754055170E-003,    4.79152754055170E-003,    1.90287985508183E-003 
    6.03000000000054E-006,    1.26540254480299E+004,    1.24019188257869E+004,    1.73885072644107E+000,    1.26674241306455E+004,    1.25929499865448E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324721349005E-004,    4.79157882800272E-003,    4.79157882800272E-003,    1.90289765402629E-003 
    6.03500000000055E-006,    1.26541830465263E+004,    1.24032193860078E+004,    1.73887680638920E+000,    1.26652116962765E+004,    1.25926983806204E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62323942967354E-004,    4.79163612935608E-003,    4.79163612935608E-003,    1.90292048501924E-003 
    6.04000000000055E-006,    1.26540804868229E+004,    1.24052009853381E+004,    1.73891653312703E+000,    1.26666095007595E+004,    1.25935777858307E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62326663491180E-004,    4.79159401510319E-003,    4.79159401510319E-003,    1.90290106259652E-003 
    6.04500000000055E-006,    1.26524844593197E+004,    1.24034090865029E+004,    1.73888060999180E+000,    1.26693803700731E+004,    1.25932282507858E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62325582188497E-004,    4.79145698308435E-003,    4.79145698308435E-003,    1.90284924289079E-003 
    6.05000000000055E-006,    1.26535443319100E+004,    1.24058572450495E+004,    1.73892968704243E+000,    1.26653839321188E+004,    1.25931443504702E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62325322635630E-004,    4.79152809267389E-003,    4.79152809267389E-003,    1.90287491164483E-003 
    6.05500000000056E-006,    1.26535754834541E+004,    1.24039875873374E+004,    1.73889220857930E+000,    1.26623613267232E+004,    1.25917797537577E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62321100953411E-004,    4.79155304689095E-003,    4.79155304689095E-003,    1.90288588618208E-003 
    6.06000000000056E-006,    1.26550426428521E+004,    1.24033270538602E+004,    1.73887896520432E+000,    1.26606523344929E+004,    1.25917556240716E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62321026299754E-004,    4.79172471606259E-003,    4.79172471606259E-003,    1.90295516619438E-003 
    6.06500000000056E-006,    1.26543820629099E+004,    1.24055624409355E+004,    1.73892377822166E+000,    1.26642082469395E+004,    1.25930924560420E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62325162095080E-004,    4.79162471652030E-003,    4.79162471652030E-003,    1.90291424321741E-003 
    6.07000000000056E-006,    1.26522097760848E+004,    1.24059033882941E+004,    1.73893061187702E+000,    1.26652929353229E+004,    1.25925351151757E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62323437874250E-004,    4.79151861138788E-003,    4.79151861138788E-003,    1.90287088501453E-003 
    6.07500000000057E-006,    1.26543958422708E+004,    1.24065229038721E+004,    1.73894302800054E+000,    1.26672630567272E+004,    1.25942525100803E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62328750717065E-004,    4.79166077904473E-003,    4.79166077904473E-003,    1.90292657061041E-003 
    6.08000000000057E-006,    1.26534069899770E+004,    1.24104305429108E+004,    1.73902131644508E+000,    1.26672152577390E+004,    1.25948043135981E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330457630614E-004,    4.79152148398876E-003,    4.79152148398876E-003,    1.90286911829666E-003 
    6.08500000000057E-006,    1.26531383742171E+004,    1.24099750939709E+004,    1.73901219406622E+000,    1.26670713582364E+004,    1.25945247480529E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329592847622E-004,    4.79151289026564E-003,    4.79151289026564E-003,    1.90286570296223E-003 
    6.09000000000057E-006,    1.26538824873263E+004,    1.24075910332744E+004,    1.73896443232509E+000,    1.26693417885522E+004,    1.25949159383675E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330802916593E-004,    4.79160645414260E-003,    4.79160645414260E-003,    1.90290461239664E-003 
    6.09500000000058E-006,    1.26537140047444E+004,    1.24106313505385E+004,    1.73902533830362E+000,    1.26669651448903E+004,    1.25949184675882E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330810740138E-004,    4.79161924143828E-003,    4.79161924143828E-003,    1.90290715749417E-003 
    6.10000000000058E-006,    1.26542522199747E+004,    1.24117276740232E+004,    1.73904729374500E+000,    1.26657970232680E+004,    1.25950937022585E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331352784184E-004,    4.79165209660977E-003,    4.79165209660977E-003,    1.90291941534325E-003 
    6.10500000000058E-006,    1.26554781970634E+004,    1.24092162967759E+004,    1.73899699438409E+000,    1.26662206970431E+004,    1.25951185167117E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331429540944E-004,    4.79175079069882E-003,    4.79175079069882E-003,    1.90295949281788E-003 
    6.11000000000058E-006,    1.26564000268254E+004,    1.24104758314425E+004,    1.73902222351340E+000,    1.26653944908855E+004,    1.25956080158537E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332943649863E-004,    4.79186551949726E-003,    4.79186551949726E-003,    1.90300447750802E-003 
    6.11500000000059E-006,    1.26564691184896E+004,    1.24118601214397E+004,    1.73904994594389E+000,    1.26640007414556E+004,    1.25955816016354E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332861947074E-004,    4.79190433411303E-003,    4.79190433411303E-003,    1.90301966656206E-003 
    6.12000000000059E-006,    1.26570298393423E+004,    1.24109218806517E+004,    1.73903115694247E+000,    1.26665679816314E+004,    1.25963515142191E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62335243338534E-004,    4.79190066964971E-003,    4.79190066964971E-003,    1.90301733513240E-003 
    6.12500000000059E-006,    1.26577973099689E+004,    1.24105484639905E+004,    1.73902367823241E+000,    1.26643991725541E+004,    1.25959533556662E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334011821133E-004,    4.79195928056257E-003,    4.79195928056257E-003,    1.90304151824040E-003 
    6.13000000000059E-006,    1.26566398103652E+004,    1.24122719900681E+004,    1.73905819308095E+000,    1.26628800836249E+004,    1.25954310625439E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332396306598E-004,    4.79188847832790E-003,    4.79188847832790E-003,    1.90301246372946E-003 
    6.13500000000060E-006,    1.26591601205494E+004,    1.24142262274875E+004,    1.73909731707271E+000,    1.26636586475111E+004,    1.25972873202703E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338137700718E-004,    4.79211571794765E-003,    4.79211571794765E-003,    1.90310074705021E-003 
    6.14000000000060E-006,    1.26579092642764E+004,    1.24140843809124E+004,    1.73909447768674E+000,    1.26641701976068E+004,    1.25968457723069E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336772053775E-004,    4.79197756549465E-003,    4.79197756549465E-003,    1.90304607374794E-003 
    6.14500000000060E-006,    1.26580664105675E+004,    1.24147466162555E+004,    1.73910773332471E+000,    1.26655552157319E+004,    1.25974973053117E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338787142722E-004,    4.79198579098570E-003,    4.79198579098570E-003,    1.90304876117522E-003 
    6.15000000000060E-006,    1.26577900189800E+004,    1.24141245422940E+004,    1.73909528161557E+000,    1.26642065727330E+004,    1.25968138261649E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336673247353E-004,    4.79203122671962E-003,    4.79203122671962E-003,    1.90306698907884E-003 
    6.15500000000061E-006,    1.26569232686511E+004,    1.24132538089962E+004,    1.73907785063879E+000,    1.26646025720166E+004,    1.25963212749535E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62335149808536E-004,    4.79195873582341E-003,    4.79195873582341E-003,    1.90303866217841E-003 
    6.16000000000061E-006,    1.26574018502326E+004,    1.24136272246453E+004,    1.73908532623128E+000,    1.26644863154686E+004,    1.25965959805993E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62335999466368E-004,    4.79197016919143E-003,    4.79197016919143E-003,    1.90304346209570E-003 
    6.16500000000061E-006,    1.26576167526843E+004,    1.24131606686872E+004,    1.73907598595030E+000,    1.26632013890218E+004,    1.25961901663857E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334744287984E-004,    4.79198238414998E-003,    4.79198238414998E-003,    1.90304864617405E-003 
    6.17000000000061E-006,    1.26582140856910E+004,    1.24152840946823E+004,    1.73911849077717E+000,    1.26618935902107E+004,    1.25966147784735E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336057607218E-004,    4.79205072299079E-003,    4.79205072299079E-003,    1.90307412186363E-003 
    6.17500000000062E-006,    1.26585487243284E+004,    1.24150303091975E+004,    1.73911341145516E+000,    1.26638699252597E+004,    1.25972849178570E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338130270484E-004,    4.79203504760378E-003,    4.79203504760378E-003,    1.90306692079197E-003 
    6.18000000000062E-006,    1.26576700701268E+004,    1.24137084019418E+004,    1.73908695130316E+000,    1.26663707609535E+004,    1.25972955453514E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338163139415E-004,    4.79204587279673E-003,    4.79204587279673E-003,    1.90307285769912E-003 
    6.18500000000062E-006,    1.26579341598044E+004,    1.24131264887552E+004,    1.73907530165424E+000,    1.26628082291634E+004,    1.25962059824153E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334793207345E-004,    4.79203424472861E-003,    4.79203424472861E-003,    1.90306907757632E-003 
    6.19000000000062E-006,    1.26579217492924E+004,    1.24133512217884E+004,    1.73907980083484E+000,    1.26602902943762E+004,    1.25955110661540E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332643770549E-004,    4.79196601006521E-003,    4.79196601006521E-003,    1.90304203660238E-003 
    6.19500000000063E-006,    1.26583863101202E+004,    1.24146047697553E+004,    1.73910489416643E+000,    1.26609034738871E+004,    1.25962226624250E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334844798967E-004,    4.79205290896252E-003,    4.79205290896252E-003,    1.90307531641643E-003 
    6.20000000000063E-006,    1.26578770150275E+004,    1.24143834549939E+004,    1.73910046427141E+000,    1.26609351665249E+004,    1.25959483551835E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62333996354289E-004,    4.79198792519913E-003,    4.79198792519913E-003,    1.90304896582649E-003 
    6.20500000000063E-006,    1.26568662897732E+004,    1.24133315683318E+004,    1.73907940737661E+000,    1.26673693181369E+004,    1.25971370392361E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337672906294E-004,    4.79186248963395E-003,    4.79186248963395E-003,    1.90300162147104E-003 
    6.21000000000063E-006,    1.26568863899558E+004,    1.24162804370743E+004,    1.73913842989879E+000,    1.26667569477979E+004,    1.25977236427320E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339487150170E-004,    4.79188615599262E-003,    4.79188615599262E-003,    1.90300775069061E-003 
    6.21500000000064E-006,    1.26570174871296E+004,    1.24149380235513E+004,    1.73911156437974E+000,    1.26643816856586E+004,    1.25967313806201E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336418250134E-004,    4.79193855056964E-003,    4.79193855056964E-003,    1.90302851928299E-003 
    6.22000000000064E-006,    1.26556088993865E+004,    1.24168572214513E+004,    1.73914997130197E+000,    1.26640101133220E+004,    1.25964883058910E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62335666432812E-004,    4.79181898526148E-003,    4.79181898526148E-003,    1.90298067834451E-003 
    6.22500000000064E-006,    1.26560240938981E+004,    1.24166658145243E+004,    1.73914614137964E+000,    1.26672190828830E+004,    1.25975761775379E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339031076718E-004,    4.79183712801744E-003,    4.79183712801744E-003,    1.90298746431155E-003 
    6.23000000000064E-006,    1.26563073407815E+004,    1.24180646223364E+004,    1.73917412798578E+000,    1.26651436598020E+004,    1.25974465773517E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338630251976E-004,    4.79189871641632E-003,    4.79189871641632E-003,    1.90301090601304E-003 
    6.23500000000065E-006,    1.26552433629737E+004,    1.24208289069095E+004,    1.73922941671247E+000,    1.26661438762819E+004,    1.25979816988855E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62340285244405E-004,    4.79184740287925E-003,    4.79184740287925E-003,    1.90298777345423E-003 
    6.24000000000065E-006,    1.26547099913719E+004,    1.24196556890741E+004,    1.73920595392426E+000,    1.26660256447522E+004,    1.25974070185986E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338507904869E-004,    4.79168974701757E-003,    4.79168974701757E-003,    1.90292570982190E-003 
    6.24500000000065E-006,    1.26527697731453E+004,    1.24232992394533E+004,    1.73927880629164E+000,    1.26628033344713E+004,    1.25965254591524E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62335781346604E-004,    4.79149219197575E-003,    4.79149219197575E-003,    1.90284338059927E-003 
    6.25000000000065E-006,    1.26531586332624E+004,    1.24242349051501E+004,    1.73929750826602E+000,    1.26622923217252E+004,    1.25967879073081E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336593082620E-004,    4.79159304166976E-003,    4.79159304166976E-003,    1.90288302650949E-003 
    6.25500000000066E-006,    1.26545903039507E+004,    1.24228463598516E+004,    1.73926975322667E+000,    1.26638112273847E+004,    1.25975183362627E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338852186821E-004,    4.79166808225817E-003,    4.79166808225817E-003,    1.90291398133983E-003 
    6.26000000000066E-006,    1.26545190864471E+004,    1.24258960300402E+004,    1.73933070403831E+000,    1.26647763883603E+004,    1.25985585594459E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62342069265002E-004,    4.79171265552569E-003,    4.79171265552569E-003,    1.90292804687537E-003 
    6.26500000000066E-006,    1.26541516680123E+004,    1.24275785143231E+004,    1.73936431805815E+000,    1.26678886737803E+004,    1.25997519902209E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62345759916695E-004,    4.79169388991981E-003,    4.79169388991981E-003,    1.90292009512505E-003 
    6.27000000000066E-006,    1.26539856824361E+004,    1.24284731607311E+004,    1.73938218849914E+000,    1.26686662430717E+004,    1.26001393012522E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62346957608255E-004,    4.79170820433433E-003,    4.79170820433433E-003,    1.90292490596623E-003 
    6.27500000000066E-006,    1.26549650215716E+004,    1.24282407407287E+004,    1.73937754617612E+000,    1.26675018864032E+004,    1.26001698433704E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62347052053219E-004,    4.79177267647755E-003,    4.79177267647755E-003,    1.90294935001690E-003 
    6.28000000000067E-006,    1.26561611824453E+004,    1.24257567485831E+004,    1.73932792097399E+000,    1.26671859106862E+004,    1.25999687233616E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62346430129438E-004,    4.79183983843111E-003,    4.79183983843111E-003,    1.90298011702190E-003 
    6.28500000000067E-006,    1.26564349678599E+004,    1.24252414924746E+004,    1.73931762482472E+000,    1.26679065851893E+004,    1.26001717565184E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62347057969213E-004,    4.79185050061093E-003,    4.79185050061093E-003,    1.90298439512089E-003 
    6.29000000000067E-006,    1.26560770983366E+004,    1.24267462446445E+004,    1.73934769138840E+000,    1.26642720984900E+004,    1.25993214436142E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62344428493847E-004,    4.79184599059321E-003,    4.79184599059321E-003,    1.90298082859428E-003 
    6.29500000000067E-006,    1.26560493143571E+004,    1.24256285754467E+004,    1.73932535981915E+000,    1.26665921003357E+004,    1.25997096894858E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62345629107382E-004,    4.79188253049030E-003,    4.79188253049030E-003,    1.90299672971902E-003 
    6.30000000000068E-006,    1.26554023612083E+004,    1.24301658944894E+004,    1.73941599393849E+000,    1.26655428575285E+004,    1.26002790507727E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62347389752313E-004,    4.79183379799910E-003,    4.79183379799910E-003,    1.90297210748261E-003 
    6.30500000000068E-006,    1.26544049667646E+004,    1.24309767992495E+004,    1.73943218534763E+000,    1.26659088315828E+004,    1.26001525600340E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62346998608221E-004,    4.79169917412885E-003,    4.79169917412885E-003,    1.90291817854878E-003 
    6.31000000000068E-006,    1.26546190287953E+004,    1.24306700397810E+004,    1.73942606048948E+000,    1.26649783327201E+004,    1.25998926920788E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62346195015795E-004,    4.79177557814884E-003,    4.79177557814884E-003,    1.90294901731396E-003 
    6.31500000000068E-006,    1.26546474201527E+004,    1.24332548485216E+004,    1.73947766062521E+000,    1.26647044986323E+004,    1.26004899180433E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62348041805172E-004,    4.79171771312206E-003,    4.79171771312206E-003,    1.90292287113985E-003 
    6.32000000000069E-006,    1.26536383098693E+004,    1.24342682626257E+004,    1.73949788569004E+000,    1.26640224001373E+004,    1.26000993728523E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62346834137962E-004,    4.79161275870024E-003,    4.79161275870024E-003,    1.90288198288652E-003 
    6.32500000000069E-006,    1.26533683349232E+004,    1.24321406045126E+004,    1.73945541964545E+000,    1.26631715339734E+004,    1.25991785890465E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62343986722569E-004,    4.79165912389626E-003,    4.79165912389626E-003,    1.90290055437433E-003 
    6.33000000000069E-006,    1.26521298771364E+004,    1.24330301199599E+004,    1.73947317521311E+000,    1.26619309250677E+004,    1.25984882874983E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62341851942663E-004,    4.79151312780635E-003,    4.79151312780635E-003,    1.90284313613142E-003 
    6.33500000000069E-006,    1.26520012132537E+004,    1.24344434310645E+004,    1.73950138127115E+000,    1.26620618767583E+004,    1.25988339661023E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62342920976059E-004,    4.79145614649305E-003,    4.79145614649305E-003,    1.90281982336124E-003 
    6.34000000000070E-006,    1.26506756424749E+004,    1.24341759787532E+004,    1.73949604407772E+000,    1.26603389191843E+004,    1.25976637031797E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339301772417E-004,    4.79127760693035E-003,    4.79127760693035E-003,    1.90274768742216E-003 
    6.34500000000070E-006,    1.26501868838613E+004,    1.24325353751545E+004,    1.73946329993797E+000,    1.26601211621482E+004,    1.25969588686570E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337121848651E-004,    4.79127479095215E-003,    4.79127479095215E-003,    1.90274886838194E-003 
    6.35000000000070E-006,    1.26482011935519E+004,    1.24318671702111E+004,    1.73944996115356E+000,    1.26616043767297E+004,    1.25963429789861E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62335216939090E-004,    4.79118617247083E-003,    4.79118617247083E-003,    1.90271405301602E-003 
    6.35500000000070E-006,    1.26482568901896E+004,    1.24325131586290E+004,    1.73946285647101E+000,    1.26612833510521E+004,    1.25964389199331E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62335513683300E-004,    4.79112722936487E-003,    4.79112722936487E-003,    1.90269033942320E-003 
    6.36000000000071E-006,    1.26487195445957E+004,    1.24299129672640E+004,    1.73941094330681E+000,    1.26620667843549E+004,    1.25962075255874E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334797980411E-004,    4.79114976245597E-003,    4.79114976245597E-003,    1.90270113852620E-003 
    6.36500000000071E-006,    1.26492644661940E+004,    1.24326644018889E+004,    1.73946587542761E+000,    1.26612127828627E+004,    1.25969054523405E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336956638013E-004,    4.79121215654909E-003,    4.79121215654909E-003,    1.90272484620886E-003 
    6.37000000000071E-006,    1.26493171805050E+004,    1.24324849607305E+004,    1.73946229360693E+000,    1.26623568192096E+004,    1.25972221946393E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337936278413E-004,    4.79121290041856E-003,    4.79121290041856E-003,    1.90272404212090E-003 
    6.37500000000071E-006,    1.26483147086245E+004,    1.24338982726036E+004,    1.73949050203103E+000,    1.26627132059375E+004,    1.25972458096910E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338009315772E-004,    4.79107690933733E-003,    4.79107690933733E-003,    1.90266912529679E-003 
    6.38000000000072E-006,    1.26473889594031E+004,    1.24309503102734E+004,    1.73943165647155E+000,    1.26626624622589E+004,    1.25960592256953E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334339283477E-004,    4.79103245229066E-003,    4.79103245229066E-003,    1.90265305351745E-003 
    6.38500000000072E-006,    1.26467330670372E+004,    1.24266180716347E+004,    1.73934513062368E+000,    1.26632425720290E+004,    1.25948234335837E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330516774131E-004,    4.79105173207903E-003,    4.79105173207903E-003,    1.90266567752294E-003 
    6.39000000000072E-006,    1.26460878050881E+004,    1.24246245519761E+004,    1.73930529569084E+000,    1.26650634883834E+004,    1.25945630815280E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329711425820E-004,    4.79089739539095E-003,    4.79089739539095E-003,    1.90260699806550E-003 
    6.39500000000072E-006,    1.26487012232743E+004,    1.24227882545289E+004,    1.73926859165565E+000,    1.26661207435858E+004,    1.25955672243108E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332817475989E-004,    4.79114710163760E-003,    4.79114710163760E-003,    1.90270720851784E-003 
    6.40000000000073E-006,    1.26484750593603E+004,    1.24232180629354E+004,    1.73927718361888E+000,    1.26627439829694E+004,    1.25945751384612E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329748721871E-004,    4.79107231507447E-003,    4.79107231507447E-003,    1.90267681205776E-003 
    6.40500000000073E-006,    1.26490458307008E+004,    1.24238555120408E+004,    1.73928992532445E+000,    1.26624399072537E+004,    1.25949031682745E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330763415316E-004,    4.79112577776767E-003,    4.79112577776767E-003,    1.90269804533203E-003 
    6.41000000000073E-006,    1.26502267195046E+004,    1.24221790029326E+004,    1.73925641161605E+000,    1.26612213241296E+004,    1.25946353870088E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329935089993E-004,    4.79127908421384E-003,    4.79127908421384E-003,    1.90276005457801E-003 
    6.41500000000073E-006,    1.26490431001659E+004,    1.24203597908380E+004,    1.73922003552361E+000,    1.26618191938322E+004,    1.25938173612705E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62327404615610E-004,    4.79117942666920E-003,    4.79117942666920E-003,    1.90272212911942E-003 
    6.42000000000074E-006,    1.26494009556045E+004,    1.24181082015335E+004,    1.73917499979904E+000,    1.26616801412501E+004,    1.25933554894703E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62325975809840E-004,    4.79114624440110E-003,    4.79114624440110E-003,    1.90271183439062E-003 
    6.42500000000074E-006,    1.26483824848340E+004,    1.24192446779837E+004,    1.73919773325554E+000,    1.26625501091929E+004,    1.25934529931925E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62326277442051E-004,    4.79105452761048E-003,    4.79105452761048E-003,    1.90267415503025E-003 
    6.43000000000074E-006,    1.26487304639645E+004,    1.24208947027701E+004,    1.73923073241699E+000,    1.26613564582793E+004,    1.25936786362538E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62326975472347E-004,    4.79112466633903E-003,    4.79112466633903E-003,    1.90270030600602E-003 
    6.43500000000074E-006,    1.26476634156025E+004,    1.24213168215684E+004,    1.73923917311330E+000,    1.26631262679262E+004,    1.25938375831785E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62327467171407E-004,    4.79101771800348E-003,    4.79101771800348E-003,    1.90265748357233E-003 
    6.44000000000075E-006,    1.26475544349269E+004,    1.24265180966760E+004,    1.73934313319213E+000,    1.26620118768052E+004,    1.25947980837010E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330438359768E-004,    4.79100530612677E-003,    4.79100530612677E-003,    1.90264860798422E-003 
    6.44500000000075E-006,    1.26459259166743E+004,    1.24277665012176E+004,    1.73936807327385E+000,    1.26585500007944E+004,    1.25933673755710E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62326012580129E-004,    4.79087831443076E-003,    4.79087831443076E-003,    1.90259502292763E-003 
    6.45000000000075E-006,    1.26467469229372E+004,    1.24236914501112E+004,    1.73928664607739E+000,    1.26591462318328E+004,    1.25928600938852E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324443253585E-004,    4.79085635847940E-003,    4.79085635847940E-003,    1.90259035208876E-003 
    6.45500000000075E-006,    1.26470602356463E+004,    1.24240810971499E+004,    1.73929443415390E+000,    1.26568023071142E+004,    1.25924043313551E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62323033265717E-004,    4.79095755228704E-003,    4.79095755228704E-003,    1.90262948807968E-003 
    6.46000000000076E-006,    1.26481642625043E+004,    1.24253457400010E+004,    1.73931970802531E+000,    1.26584597255145E+004,    1.25937134073170E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62327083036322E-004,    4.79105328134222E-003,    4.79105328134222E-003,    1.90266866761648E-003 
    6.46500000000076E-006,    1.26466204780759E+004,    1.24281689639517E+004,    1.73937611248396E+000,    1.26594130779731E+004,    1.25940363605412E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62328082078475E-004,    4.79091672040699E-003,    4.79091672040699E-003,    1.90261045686636E-003 
    6.47000000000076E-006,    1.26463498886030E+004,    1.24279621784482E+004,    1.73937198199660E+000,    1.26616860412929E+004,    1.25945371737375E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329631284430E-004,    4.79088090095326E-003,    4.79088090095326E-003,    1.90259626829925E-003 
    6.47500000000076E-006,    1.26462074502359E+004,    1.24276665263736E+004,    1.73936607619539E+000,    1.26624542684966E+004,    1.25946255909372E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329904787641E-004,    4.79094190085968E-003,    4.79094190085968E-003,    1.90262146846084E-003 
    6.48000000000077E-006,    1.26467615743902E+004,    1.24310562661719E+004,    1.73943377196289E+000,    1.26616012274307E+004,    1.25954923129779E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332585764086E-004,    4.79095506316556E-003,    4.79095506316556E-003,    1.90262345604423E-003 
    6.48500000000077E-006,    1.26477809521328E+004,    1.24294823072484E+004,    1.73940234313022E+000,    1.26608790826965E+004,    1.25953263136815E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332072299822E-004,    4.79105948921382E-003,    4.79105948921382E-003,    1.90266598504700E-003 
    6.49000000000077E-006,    1.26485831335466E+004,    1.24296848200172E+004,    1.73940638733188E+000,    1.26595440832458E+004,    1.25953393900019E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332112747308E-004,    4.79111733764016E-003,    4.79111733764016E-003,    1.90268879881553E-003 
    6.49500000000077E-006,    1.26492097804894E+004,    1.24299078403606E+004,    1.73941084092712E+000,    1.26582544318536E+004,    1.25952930690817E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331969467961E-004,    4.79115805098315E-003,    4.79115805098315E-003,    1.90270435907519E-003 
    6.50000000000078E-006,    1.26495058277645E+004,    1.24357080608373E+004,    1.73952661486668E+000,    1.26598961654008E+004,    1.25974062886483E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338505647280E-004,    4.79120229760563E-003,    4.79120229760563E-003,    1.90271705756587E-003 
    6.50500000000078E-006,    1.26502027788059E+004,    1.24373871107407E+004,    1.73956010999471E+000,    1.26580590627927E+004,    1.25976039336010E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339116919681E-004,    4.79128543466530E-003,    4.79128543466530E-003,    1.90274894915075E-003 
    6.51000000000078E-006,    1.26493341325510E+004,    1.24379784090711E+004,    1.73957190367487E+000,    1.26564022350225E+004,    1.25968779412148E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336871548999E-004,    4.79120448775420E-003,    4.79120448775420E-003,    1.90271580998897E-003 
    6.51500000000078E-006,    1.26483417500544E+004,    1.24431291838468E+004,    1.73967459286837E+000,    1.26533599748880E+004,    1.25968605348829E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336817712974E-004,    4.79112616229780E-003,    4.79112616229780E-003,    1.90267957682525E-003 
    6.52000000000079E-006,    1.26482702421347E+004,    1.24437896910445E+004,    1.73968775532460E+000,    1.26552663921916E+004,    1.25975646273902E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338995354790E-004,    4.79112914457763E-003,    4.79112914457763E-003,    1.90268082053868E-003 
    6.52500000000079E-006,    1.26473621453307E+004,    1.24417013589128E+004,    1.73964613491780E+000,    1.26557434896460E+004,    1.25967638948085E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336518813969E-004,    4.79100086828270E-003,    4.79100086828270E-003,    1.90263078173338E-003 
    6.53000000000079E-006,    1.26479034746405E+004,    1.24385432182785E+004,    1.73958316802385E+000,    1.26566187446659E+004,    1.25964508804185E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62335550676819E-004,    4.79105882667186E-003,    4.79105882667186E-003,    1.90265734594261E-003 
    6.53500000000079E-006,    1.26464837064446E+004,    1.24393378812237E+004,    1.73959901484592E+000,    1.26557460582540E+004,    1.25957646697316E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62333428199047E-004,    4.79093648372616E-003,    4.79093648372616E-003,    1.90260788399125E-003 
    6.54000000000080E-006,    1.26481751615921E+004,    1.24385526175208E+004,    1.73958335547069E+000,    1.26583509863943E+004,    1.25970882885862E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337522127678E-004,    4.79102921245077E-003,    4.79102921245077E-003,    1.90264566951779E-003 
    6.54500000000080E-006,    1.26491597571429E+004,    1.24404034121642E+004,    1.73962026017992E+000,    1.26549008855574E+004,    1.25969795901957E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337185937888E-004,    4.79116909750131E-003,    4.79116909750131E-003,    1.90270045416993E-003 
    6.55000000000080E-006,    1.26498111220343E+004,    1.24353491795777E+004,    1.73951945448038E+000,    1.26521969978674E+004,    1.25951649455568E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331573155635E-004,    4.79121304636167E-003,    4.79121304636167E-003,    1.90272068306567E-003 
    6.55500000000080E-006,    1.26491887321465E+004,    1.24381527223850E+004,    1.73957538021980E+000,    1.26487054341808E+004,    1.25945740684493E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329745411974E-004,    4.79120509019847E-003,    4.79120509019847E-003,    1.90271543356893E-003 
    6.56000000000081E-006,    1.26507010606648E+004,    1.24377895696131E+004,    1.73956813731267E+000,    1.26464050802478E+004,    1.25944710472553E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329426732719E-004,    4.79138560372985E-003,    4.79138560372985E-003,    1.90278699404416E-003 
    6.56500000000081E-006,    1.26475319269468E+004,    1.24382415879848E+004,    1.73957715254018E+000,    1.26447218334317E+004,    1.25926773165509E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62323877801877E-004,    4.79107469803922E-003,    4.79107469803922E-003,    1.90266337079135E-003 
    6.57000000000081E-006,    1.26477944330888E+004,    1.24365497223361E+004,    1.73954340612678E+000,    1.26458486239923E+004,    1.25926926347200E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62323925191389E-004,    4.79107807424296E-003,    4.79107807424296E-003,    1.90266670225287E-003 
    6.57500000000081E-006,    1.26469146654242E+004,    1.24386320838431E+004,    1.73958494023777E+000,    1.26439044619832E+004,    1.25922606099623E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62322588628274E-004,    4.79099700872740E-003,    4.79099700872740E-003,    1.90263240194781E-003 
    6.58000000000082E-006,    1.26482243627692E+004,    1.24399428500122E+004,    1.73961107757983E+000,    1.26441835323561E+004,    1.25932641457167E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62325693232161E-004,    4.79105838541188E-003,    4.79105838541188E-003,    1.90265548665813E-003 
    6.58500000000082E-006,    1.26485259675862E+004,    1.24403965763642E+004,    1.73962012389377E+000,    1.26457179069828E+004,    1.25939706377914E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62327878769504E-004,    4.79113241358263E-003,    4.79113241358263E-003,    1.90268425822069E-003 
    6.59000000000082E-006,    1.26456055219321E+004,    1.24421533755235E+004,    1.73965514472346E+000,    1.26438005479911E+004,    1.25925543622794E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62323497419132E-004,    4.79091680719980E-003,    4.79091680719980E-003,    1.90259714488763E-003 
    6.59500000000082E-006,    1.26459486317818E+004,    1.24438059260152E+004,    1.73968807883515E+000,    1.26411806583264E+004,    1.25923554686960E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62322882097508E-004,    4.79091289539680E-003,    4.79091289539680E-003,    1.90259438501606E-003 
    6.60000000000083E-006,    1.26449263800799E+004,    1.24455618647452E+004,    1.73972306428951E+000,    1.26404905790318E+004,    1.25921481510293E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62322240706242E-004,    4.79083823712408E-003,    4.79083823712408E-003,    1.90256234487288E-003 
    6.60500000000083E-006,    1.26454775114762E+004,    1.24442699042849E+004,    1.73969732408497E+000,    1.26418096821682E+004,    1.25924519856629E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62323180695176E-004,    4.79087602463676E-003,    4.79087602463676E-003,    1.90257856622305E-003 
    6.61000000000083E-006,    1.26445140388337E+004,    1.24443938026813E+004,    1.73969979277860E+000,    1.26429940154882E+004,    1.25924064983120E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62323039969701E-004,    4.79081014482525E-003,    4.79081014482525E-003,    1.90255317036455E-003 
    6.61500000000083E-006,    1.26445177039395E+004,    1.24428437899173E+004,    1.73966890518394E+000,    1.26450792282623E+004,    1.25926275008026E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62323723687595E-004,    4.79079519784904E-003,    4.79079519784904E-003,    1.90254782899213E-003 
    6.62000000000084E-006,    1.26453846197489E+004,    1.24437008259366E+004,    1.73968598451570E+000,    1.26444801523022E+004,    1.25930564541485E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62325050719364E-004,    4.79081746244404E-003,    4.79081746244404E-003,    1.90255619674875E-003 
    6.62500000000084E-006,    1.26451763863550E+004,    1.24425267803972E+004,    1.73966258713409E+000,    1.26433438928365E+004,    1.25923240483909E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62322784891116E-004,    4.79076682091654E-003,    4.79076682091654E-003,    1.90253812739862E-003 
    6.63000000000084E-006,    1.26441240919862E+004,    1.24404991133650E+004,    1.73962216817108E+000,    1.26417856951793E+004,    1.25908707624284E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62318288594417E-004,    4.79074816377808E-003,    4.79074816377808E-003,    1.90253184402332E-003 
    6.63500000000084E-006,    1.26429763201556E+004,    1.24399531037173E+004,    1.73961128202327E+000,    1.26432478916145E+004,    1.25906530747703E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62317615060312E-004,    4.79061211260411E-003,    4.79061211260411E-003,    1.90247891911649E-003 
    6.64000000000085E-006,    1.26409114581050E+004,    1.24376776330853E+004,    1.73956590471149E+000,    1.26454689282113E+004,    1.25898067286097E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62314996348186E-004,    4.79039450439655E-003,    4.79039450439655E-003,    1.90239346807723E-003 
    6.64500000000085E-006,    1.26394053620818E+004,    1.24352321159010E+004,    1.73951711874506E+000,    1.26463222922034E+004,    1.25887594492272E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62311755735653E-004,    4.79024669061920E-003,    4.79024669061920E-003,    1.90233839209245E-003 
    6.65000000000085E-006,    1.26389819343081E+004,    1.24362634720579E+004,    1.73953769563762E+000,    1.26449581251074E+004,    1.25884318757621E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62310742078028E-004,    4.79020249130623E-003,    4.79020249130623E-003,    1.90231903905468E-003 
    6.65500000000085E-006,    1.26392002703503E+004,    1.24367274538110E+004,    1.73954695161741E+000,    1.26470070680141E+004,    1.25892566498243E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62313294256573E-004,    4.79017375107807E-003,    4.79017375107807E-003,    1.90230773117293E-003 
    6.66000000000086E-006,    1.26402424767439E+004,    1.24370265211257E+004,    1.73955291736842E+000,    1.26454426960496E+004,    1.25893333921137E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62313531721235E-004,    4.79029878803982E-003,    4.79029878803982E-003,    1.90235628169877E-003 
    6.66500000000086E-006,    1.26414487712005E+004,    1.24384808414826E+004,    1.73958192405153E+000,    1.26461640621551E+004,    1.25904591454844E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62317015028084E-004,    4.79041714970519E-003,    4.79041714970519E-003,    1.90240274332596E-003 
    6.67000000000086E-006,    1.26431055361923E+004,    1.24388286134296E+004,    1.73958885947100E+000,    1.26458685714514E+004,    1.25911985436648E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62319302745651E-004,    4.79056072891452E-003,    4.79056072891452E-003,    1.90245868654502E-003 
    6.67500000000086E-006,    1.26442519118405E+004,    1.24400300065019E+004,    1.73961281533882E+000,    1.26418300718577E+004,    1.25908199516475E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62318131384671E-004,    4.79074516884449E-003,    4.79074516884449E-003,    1.90253142596938E-003 
    6.68000000000087E-006,    1.26433339553859E+004,    1.24410160705812E+004,    1.73963247424482E+000,    1.26416113976455E+004,    1.25906005341844E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62317452496365E-004,    4.79065495276544E-003,    4.79065495276544E-003,    1.90249369917164E-003 
    6.68500000000087E-006,    1.26447996390431E+004,    1.24423857923025E+004,    1.73965977712077E+000,    1.26420440188650E+004,    1.25917342797089E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62320960263382E-004,    4.79075399920993E-003,    4.79075399920993E-003,    1.90253246405395E-003 
    6.69000000000087E-006,    1.26445616368236E+004,    1.24458019709702E+004,    1.73972784745468E+000,    1.26424758902007E+004,    1.25926368073939E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62323752479301E-004,    4.79081380733872E-003,    4.79081380733872E-003,    1.90255292753957E-003 
    6.69500000000087E-006,    1.26457498481086E+004,    1.24439862196215E+004,    1.73969167145070E+000,    1.26426917432883E+004,    1.25927618582820E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324139346385E-004,    4.79082320642660E-003,    4.79082320642660E-003,    1.90255734264696E-003 
    6.70000000000088E-006,    1.26455467831408E+004,    1.24421986626199E+004,    1.73965604737267E+000,    1.26437815801165E+004,    1.25925342568156E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62323435218735E-004,    4.79082680780548E-003,    4.79082680780548E-003,    1.90256153821979E-003 
    6.70500000000088E-006,    1.26449362326495E+004,    1.24412219989190E+004,    1.73963657941130E+000,    1.26420334509313E+004,    1.25914920607069E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62320210866848E-004,    4.79078369855152E-003,    4.79078369855152E-003,    1.90254561844474E-003 
    6.71000000000088E-006,    1.26447349243418E+004,    1.24413339350520E+004,    1.73963881079582E+000,    1.26422568719485E+004,    1.25914975966478E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62320227994508E-004,    4.79075088086954E-003,    4.79075088086954E-003,    1.90253194317026E-003 
    6.71500000000088E-006,    1.26470291378957E+004,    1.24432778620892E+004,    1.73967755581468E+000,    1.26408978985885E+004,    1.25926164457355E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62323689486626E-004,    4.79101761371478E-003,    4.79101761371478E-003,    1.90263571739322E-003 
    6.72000000000089E-006,    1.26455816348828E+004,    1.24448005311028E+004,    1.73970789657335E+000,    1.26422859352926E+004,    1.25927763981618E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324184327890E-004,    4.79090061252153E-003,    4.79090061252153E-003,    1.90258830679029E-003 
    6.72500000000089E-006,    1.26448518698477E+004,    1.24441981286540E+004,    1.73969589392368E+000,    1.26468843766244E+004,    1.25936609138266E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62326920648088E-004,    4.79081753203859E-003,    4.79081753203859E-003,    1.90255548076426E-003 
    6.73000000000089E-006,    1.26446130939675E+004,    1.24458498213145E+004,    1.73972880066224E+000,    1.26484637220474E+004,    1.25944489191486E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329358282773E-004,    4.79071966631046E-003,    4.79071966631046E-003,    1.90251536373904E-003 
    6.73500000000089E-006,    1.26456868858306E+004,    1.24439699846539E+004,    1.73969134794912E+000,    1.26493695798391E+004,    1.25947112933356E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330169891694E-004,    4.79091974783536E-003,    4.79091974783536E-003,    1.90259599741399E-003 
    6.74000000000090E-006,    1.26454781032574E+004,    1.24430061397664E+004,    1.73967214072364E+000,    1.26493080209265E+004,    1.25943517292098E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329057639337E-004,    4.79090253677167E-003,    4.79090253677167E-003,    1.90259077596686E-003 
    6.74500000000090E-006,    1.26444001437359E+004,    1.24401966291825E+004,    1.73961613746032E+000,    1.26514393637744E+004,    1.25937804523161E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62327290438795E-004,    4.79075227650593E-003,    4.79075227650593E-003,    1.90253420076039E-003 
    6.75000000000090E-006,    1.26434445762221E+004,    1.24405136394378E+004,    1.73962245777439E+000,    1.26484648289074E+004,    1.25925540832033E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62323496555753E-004,    4.79067897683044E-003,    4.79067897683044E-003,    1.90250384924929E-003 
    6.75500000000090E-006,    1.26427363669209E+004,    1.24418124405179E+004,    1.73964834910577E+000,    1.26495262843120E+004,    1.25928884928660E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324531109937E-004,    4.79061239195799E-003,    4.79061239195799E-003,    1.90247665037202E-003 
    6.76000000000091E-006,    1.26408356687541E+004,    1.24405614900338E+004,    1.73962341175730E+000,    1.26511580996302E+004,    1.25922043479375E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62322414566826E-004,    4.79039271438392E-003,    4.79039271438392E-003,    1.90239022055793E-003 
    6.76500000000091E-006,    1.26395105252649E+004,    1.24421943902530E+004,    1.73965596221736E+000,    1.26497533213969E+004,    1.25916183776151E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62320601677575E-004,    4.79025548462590E-003,    4.79025548462590E-003,    1.90233363104110E-003 
    6.77000000000091E-006,    1.26396001546394E+004,    1.24435410396142E+004,    1.73968280040416E+000,    1.26516319918598E+004,    1.25925627783682E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62323523456015E-004,    4.79031174455760E-003,    4.79031174455760E-003,    1.90235494116926E-003 
    6.77500000000091E-006,    1.26404784344567E+004,    1.24458575115482E+004,    1.73972895385565E+000,    1.26517350144751E+004,    1.25935812229016E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62326674123803E-004,    4.79034876435942E-003,    4.79034876435942E-003,    1.90236849614488E-003 
    6.78000000000092E-006,    1.26414108458430E+004,    1.24479586520782E+004,    1.73977080291836E+000,    1.26529244292164E+004,    1.25948906716570E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330724759942E-004,    4.79050559347750E-003,    4.79050559347750E-003,    1.90242866242044E-003 
    6.78500000000092E-006,    1.26418671755684E+004,    1.24498495893576E+004,    1.73980845382048E+000,    1.26515157368029E+004,    1.25951630741893E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331567367089E-004,    4.79059504908231E-003,    4.79059504908231E-003,    1.90246241709549E-003 
    6.79000000000092E-006,    1.26410950317700E+004,    1.24497701239219E+004,    1.73980687178409E+000,    1.26487708792116E+004,    1.25939843799999E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62327921280182E-004,    4.79044968012471E-003,    4.79044968012471E-003,    1.90240342745215E-003 
    6.79500000000092E-006,    1.26402668961658E+004,    1.24511774302222E+004,    1.73983488627998E+000,    1.26493145191279E+004,    1.25941397715703E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62328401972009E-004,    4.79036196944972E-003,    4.79036196944972E-003,    1.90236806759463E-003 
    6.80000000000093E-006,    1.26391499464720E+004,    1.24501016570952E+004,    1.73981347198012E+000,    1.26495817509144E+004,    1.25934446531270E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62326251641748E-004,    4.79026639976556E-003,    4.79026639976556E-003,    1.90233091660801E-003 
    6.80500000000093E-006,    1.26407150779697E+004,    1.24518823643335E+004,    1.73984891676494E+000,    1.26501898801923E+004,    1.25947806969995E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330384577710E-004,    4.79041433627057E-003,    4.79041433627057E-003,    1.90238890324407E-003 
    6.81000000000093E-006,    1.26409427375326E+004,    1.24519695197892E+004,    1.73985065133752E+000,    1.26508515727576E+004,    1.25951008455517E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331374880030E-004,    4.79040695888828E-003,    4.79040695888828E-003,    1.90238552558350E-003 
    6.81500000000093E-006,    1.26405834181939E+004,    1.24525411568565E+004,    1.73986202751722E+000,    1.26520471280366E+004,    1.25954430029833E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332433240362E-004,    4.79037960764816E-003,    4.79037960764816E-003,    1.90237394335649E-003 
    6.82000000000094E-006,    1.26398654842031E+004,    1.24531059578852E+004,    1.73987326667766E+000,    1.26490140230965E+004,    1.25943689567139E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329110930331E-004,    4.79028491177136E-003,    4.79028491177136E-003,    1.90233671936246E-003 
    6.82500000000094E-006,    1.26411089714824E+004,    1.24537493692615E+004,    1.73988606895055E+000,    1.26500228401671E+004,    1.25953876312006E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332261966013E-004,    4.79036395942154E-003,    4.79036395942154E-003,    1.90236547706240E-003 
    6.83000000000094E-006,    1.26396218627996E+004,    1.24549268195608E+004,    1.73990949400341E+000,    1.26505341084284E+004,    1.25951808850334E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331622459871E-004,    4.79030855973677E-003,    4.79030855973677E-003,    1.90234363455972E-003 
    6.83500000000094E-006,    1.26400288645280E+004,    1.24535895845357E+004,    1.73988288975255E+000,    1.26517340553502E+004,    1.25953734696917E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332218161964E-004,    4.79036695082684E-003,    4.79036695082684E-003,    1.90236759667171E-003 
    6.84000000000095E-006,    1.26416057755882E+004,    1.24548430822117E+004,    1.73990782821071E+000,    1.26517401518605E+004,    1.25964002434883E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62335394057722E-004,    4.79049630249988E-003,    4.79049630249988E-003,    1.90241858253982E-003 
    6.84500000000095E-006,    1.26422322374294E+004,    1.24544320855313E+004,    1.73989965191751E+000,    1.26529068759585E+004,    1.25969193755721E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336999701049E-004,    4.79054441138715E-003,    4.79054441138715E-003,    1.90243716262155E-003 
    6.85000000000095E-006,    1.26415936593046E+004,    1.24534639783431E+004,    1.73988039054211E+000,    1.26536242800885E+004,    1.25965985134498E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336007300347E-004,    4.79047645012444E-003,    4.79047645012444E-003,    1.90241193421044E-003 
    6.85500000000095E-006,    1.26416492219084E+004,    1.24554377881307E+004,    1.73991965827416E+000,    1.26506562398377E+004,    1.25962512180923E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334933122127E-004,    4.79053967882155E-003,    4.79053967882155E-003,    1.90243409987255E-003 
    6.86000000000096E-006,    1.26412549488052E+004,    1.24547986501464E+004,    1.73990694431201E+000,    1.26492734317896E+004,    1.25955006608860E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332611585460E-004,    4.79047911474865E-003,    4.79047911474865E-003,    1.90241128529367E-003 
    6.86500000000096E-006,    1.26402925545919E+004,    1.24539518771396E+004,    1.73989009808936E+000,    1.26523790018786E+004,    1.25957755965065E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62333461996698E-004,    4.79037066552071E-003,    4.79037066552071E-003,    1.90236875004917E-003 
    6.87000000000096E-006,    1.26395214306416E+004,    1.24555924457908E+004,    1.73992273459349E+000,    1.26493270793869E+004,    1.25949495658544E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330906935162E-004,    4.79034149636010E-003,    4.79034149636010E-003,    1.90235503830758E-003 
    6.87500000000096E-006,    1.26388284064913E+004,    1.24562948134285E+004,    1.73993670458270E+000,    1.26521101779577E+004,    1.25956479779186E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62333067257745E-004,    4.79022313572642E-003,    4.79022313572642E-003,    1.90230714280648E-003 
    6.88000000000097E-006,    1.26386019447151E+004,    1.24564554521867E+004,    1.73993989945363E+000,    1.26517396550306E+004,    1.25954786329941E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332543449747E-004,    4.79018738541242E-003,    4.79018738541242E-003,    1.90229366206171E-003 
    6.88500000000097E-006,    1.26386890566256E+004,    1.24540458681240E+004,    1.73989196811120E+000,    1.26550723022875E+004,    1.25958852979479E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62333801313429E-004,    4.79020777156162E-003,    4.79020777156162E-003,    1.90230414991587E-003 
    6.89000000000097E-006,    1.26387788803412E+004,    1.24555890279422E+004,    1.73992266660932E+000,    1.26481983975510E+004,    1.25942832448723E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62328845791591E-004,    4.79023165476125E-003,    4.79023165476125E-003,    1.90231223798672E-003 
    6.89500000000097E-006,    1.26389043850182E+004,    1.24574585893862E+004,    1.73995984861999E+000,    1.26480928570564E+004,    1.25947896630165E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330412312181E-004,    4.79018096707421E-003,    4.79018096707421E-003,    1.90228942773195E-003 
    6.90000000000098E-006,    1.26377015180282E+004,    1.24598955079674E+004,    1.74000829836063E+000,    1.26465117186467E+004,    1.25944132134963E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329247832553E-004,    4.79012961657175E-003,    4.79012961657175E-003,    1.90226778199250E-003 
    6.90500000000098E-006,    1.26406339248764E+004,    1.24550532800340E+004,    1.73991200964974E+000,    1.26470849452102E+004,    1.25946404532096E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329950761349E-004,    4.79039722053031E-003,    4.79039722053031E-003,    1.90237853358090E-003 
    6.91000000000098E-006,    1.26404463121152E+004,    1.24553369615773E+004,    1.73991765267857E+000,    1.26484897876372E+004,    1.25950469331612E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331208116394E-004,    4.79034477235615E-003,    4.79034477235615E-003,    1.90235758668657E-003 
    6.91500000000098E-006,    1.26381833029933E+004,    1.24585292279026E+004,    1.73998113680156E+000,    1.26497505792467E+004,    1.25952365731100E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331794714717E-004,    4.79018466795206E-003,    4.79018466795206E-003,    1.90229090894892E-003 
    6.92000000000099E-006,    1.26371669316847E+004,    1.24552762947483E+004,    1.73991644590693E+000,    1.26487686611057E+004,    1.25936543667925E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62326900394849E-004,    4.79004160484472E-003,    4.79004160484472E-003,    1.90223735884269E-003 
    6.92500000000099E-006,    1.26352789210053E+004,    1.24545175318409E+004,    1.73990135181308E+000,    1.26519093913607E+004,    1.25935504104573E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62326578805031E-004,    4.78984787183064E-003,    4.78984787183064E-003,    1.90216066321598E-003 
    6.93000000000099E-006,    1.26358042125728E+004,    1.24547285841934E+004,    1.73990555045950E+000,    1.26534457000690E+004,    1.25942945039006E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62328880620049E-004,    4.78993074026861E-003,    4.78993074026861E-003,    1.90219271399265E-003 
    6.93500000000099E-006,    1.26366715661408E+004,    1.24556522581395E+004,    1.73992392431065E+000,    1.26520133054818E+004,    1.25944935906526E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329496467210E-004,    4.78996525579576E-003,    4.78996525579576E-003,    1.90220561298866E-003 
    6.94000000000100E-006,    1.26367131803228E+004,    1.24546499736061E+004,    1.73990398660711E+000,    1.26536045373540E+004,    1.25947259671992E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330215282360E-004,    4.78999766971469E-003,    4.78999766971469E-003,    1.90222053577020E-003 
    6.94500000000100E-006,    1.26366451474080E+004,    1.24572125047145E+004,    1.73995495507154E+000,    1.26519969857965E+004,    1.25948791354902E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330689075472E-004,    4.78999320211056E-003,    4.78999320211056E-003,    1.90221587450577E-003 
    6.95000000000100E-006,    1.26356044139422E+004,    1.24589761102046E+004,    1.73999002141584E+000,    1.26520201393994E+004,    1.25948773454723E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330683538463E-004,    4.78991920308937E-003,    4.78991920308937E-003,    1.90218471545407E-003 
    6.95500000000100E-006,    1.26355538696048E+004,    1.24570245233273E+004,    1.73995121681963E+000,    1.26510318839499E+004,    1.25940585656172E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62328150768224E-004,    4.78983968615281E-003,    4.78983968615281E-003,    1.90215501344825E-003 
    6.96000000000101E-006,    1.26347261878175E+004,    1.24584865049198E+004,    1.73998028738013E+000,    1.26495209412497E+004,    1.25936186392167E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62326789871513E-004,    4.78988467153535E-003,    4.78988467153535E-003,    1.90217116583859E-003 
    6.96500000000101E-006,    1.26350341276240E+004,    1.24549909042626E+004,    1.73991076883031E+000,    1.26499708893793E+004,    1.25929882268116E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324839650121E-004,    4.78990548542647E-003,    4.78990548542647E-003,    1.90218465310367E-003 
    6.97000000000101E-006,    1.26375962714690E+004,    1.24549370731140E+004,    1.73990969797657E+000,    1.26505685569974E+004,    1.25942921394161E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62328873305801E-004,    4.79010217118063E-003,    4.79010217118063E-003,    1.90226157079192E-003 
    6.97500000000101E-006,    1.26362349762113E+004,    1.24558658736405E+004,    1.73992817321129E+000,    1.26540056700601E+004,    1.25949455309397E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330894454132E-004,    4.78998001724970E-003,    4.78998001724970E-003,    1.90221221802613E-003 
    6.98000000000102E-006,    1.26372873150937E+004,    1.24589017722444E+004,    1.73998854352037E+000,    1.26507202166240E+004,    1.25952215169108E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331748142807E-004,    4.79007401653887E-003,    4.79007401653887E-003,    1.90224570032931E-003 
    6.98500000000102E-006,    1.26376099420665E+004,    1.24639473420375E+004,    1.74008881527789E+000,    1.26525964378225E+004,    1.25972224391877E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337937034760E-004,    4.79015913578413E-003,    4.79015913578413E-003,    1.90227634713679E-003 
    6.99000000000102E-006,    1.26357713112410E+004,    1.24644181466716E+004,    1.74009816774980E+000,    1.26533626536426E+004,    1.25967527930597E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336484477153E-004,    4.79001048591553E-003,    4.79001048591553E-003,    1.90221546043642E-003 
    6.99500000000102E-006,    1.26383237529080E+004,    1.24632731767624E+004,    1.74007542190431E+000,    1.26522813371127E+004,    1.25972728715139E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338093013284E-004,    4.79010703762956E-003,    4.79010703762956E-003,    1.90225565700497E-003 
    7.00000000000103E-006,    1.26378711724062E+004,    1.24619709855272E+004,    1.74004954788903E+000,    1.26533350043909E+004,    1.25970484195869E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337398818376E-004,    4.79013037565634E-003,    4.79013037565634E-003,    1.90226578969923E-003 
    7.00500000000103E-006,    1.26386580542936E+004,    1.24631535529657E+004,    1.74007304524202E+000,    1.26530219944708E+004,    1.25976106101683E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339137568709E-004,    4.79020770801675E-003,    4.79020770801675E-003,    1.90229518421384E-003 
    7.01000000000103E-006,    1.26388351718789E+004,    1.24652922534222E+004,    1.74011552998434E+000,    1.26505758667366E+004,    1.25975149101458E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338841590602E-004,    4.79024691805981E-003,    4.79024691805981E-003,    1.90230869295873E-003 
    7.01500000000103E-006,    1.26385066747132E+004,    1.24644941931338E+004,    1.74009967833974E+000,    1.26461846883639E+004,    1.25958599707118E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62333722974138E-004,    4.79026120925261E-003,    4.79026120925261E-003,    1.90231465501931E-003 
    7.02000000000104E-006,    1.26389547620363E+004,    1.24634748282728E+004,    1.74007942817908E+000,    1.26460300270469E+004,    1.25957507470270E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62333385134641E-004,    4.79021615531686E-003,    4.79021615531686E-003,    1.90229796357831E-003 
    7.02500000000104E-006,    1.26392345192650E+004,    1.24616573998534E+004,    1.74004331630015E+000,    1.26443783874093E+004,    1.25949166819079E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330805216559E-004,    4.79027703787675E-003,    4.79027703787675E-003,    1.90232439252912E-003 
    7.03000000000104E-006,    1.26405001770737E+004,    1.24573056409330E+004,    1.73995680716543E+000,    1.26439756605373E+004,    1.25942388103933E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62328708338610E-004,    4.79045371278066E-003,    4.79045371278066E-003,    1.90239796660540E-003 
    7.03500000000104E-006,    1.26407122979986E+004,    1.24569476218394E+004,    1.73994968750363E+000,    1.26443182796484E+004,    1.25943426154270E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329029447038E-004,    4.79043929053720E-003,    4.79043929053720E-003,    1.90239283968717E-003 
    7.04000000000105E-006,    1.26393225143975E+004,    1.24572569366729E+004,    1.73995583864256E+000,    1.26418250066231E+004,    1.25930638907521E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62325073725314E-004,    4.79029894579015E-003,    4.79029894579015E-003,    1.90233711874465E-003 
    7.04500000000105E-006,    1.26396925609158E+004,    1.24581267773245E+004,    1.73997313503055E+000,    1.26413946056158E+004,    1.25933250917837E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62325881772847E-004,    4.79031947980425E-003,    4.79031947980425E-003,    1.90234380675128E-003 
    7.05000000000105E-006,    1.26392765620692E+004,    1.24588154718468E+004,    1.73998682778146E+000,    1.26395509369937E+004,    1.25927703628622E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324165656705E-004,    4.79028538835089E-003,    4.79028538835089E-003,    1.90233000757298E-003 
    7.05500000000105E-006,    1.26404325038192E+004,    1.24606474311663E+004,    1.74002324412987E+000,    1.26385542968051E+004,    1.25934613572927E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62326303316694E-004,    4.79039453534225E-003,    4.79039453534225E-003,    1.90237245021313E-003 
    7.06000000000106E-006,    1.26403918262108E+004,    1.24624785327043E+004,    1.74005963325817E+000,    1.26347686378776E+004,    1.25927919332760E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324232388273E-004,    4.79034866188538E-003,    4.79034866188538E-003,    1.90235184796123E-003 
    7.06500000000106E-006,    1.26408019629586E+004,    1.24628220240833E+004,    1.74006645826413E+000,    1.26382146691636E+004,    1.25940855824272E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62328234342590E-004,    4.79047840478161E-003,    4.79047840478161E-003,    1.90240310538679E-003 
    7.07000000000106E-006,    1.26424510896848E+004,    1.24613301427671E+004,    1.74003681271445E+000,    1.26377728635973E+004,    1.25943039391005E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62328909806694E-004,    4.79056683198841E-003,    4.79056683198841E-003,    1.90243937996122E-003 
    7.07500000000106E-006,    1.26418600463743E+004,    1.24622204868647E+004,    1.74005450577812E+000,    1.26365503499062E+004,    1.25939076125179E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62327683804239E-004,    4.79053452033620E-003,    4.79053452033620E-003,    1.90242627043722E-003 
    7.08000000000107E-006,    1.26414272358483E+004,    1.24645215356810E+004,    1.74010022146889E+000,    1.26378960817925E+004,    1.25947074622834E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330158041092E-004,    4.79049959062601E-003,    4.79049959062601E-003,    1.90241087686226E-003 
    7.08500000000107E-006,    1.26402566294193E+004,    1.24640695291046E+004,    1.74009124257237E+000,    1.26365859815302E+004,    1.25936811581397E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62326983273786E-004,    4.79035317305771E-003,    4.79035317305771E-003,    1.90235295070895E-003 
    7.09000000000107E-006,    1.26394597076516E+004,    1.24630612717407E+004,    1.74007121178698E+000,    1.26359108610890E+004,    1.25928662039051E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324462155827E-004,    4.79033342177780E-003,    4.79033342177780E-003,    1.90234473476954E-003 
    7.09500000000107E-006,    1.26377732548417E+004,    1.24607192056239E+004,    1.74002467068126E+000,    1.26312361439042E+004,    1.25901246702668E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62315980119354E-004,    4.79018063775454E-003,    4.79018063775454E-003,    1.90228609594536E-003 
    7.10000000000108E-006,    1.26376150836679E+004,    1.24644882119518E+004,    1.74009955952993E+000,    1.26316121809695E+004,    1.25911374618099E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62319113760642E-004,    4.79011817095255E-003,    4.79011817095255E-003,    1.90225858762500E-003 
    7.10500000000108E-006,    1.26387066792938E+004,    1.24671600879927E+004,    1.74015262271085E+000,    1.26318557874310E+004,    1.25923844293431E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62322971694183E-004,    4.79020124931237E-003,    4.79020124931237E-003,    1.90228779310608E-003 
    7.11000000000108E-006,    1.26385495823929E+004,    1.24685143940661E+004,    1.74017951083383E+000,    1.26325541307053E+004,    1.25928708799596E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324476621883E-004,    4.79028443748498E-003,    4.79028443748498E-003,    1.90232094545411E-003 
    7.11500000000108E-006,    1.26399821289902E+004,    1.24687254434927E+004,    1.74018370046710E+000,    1.26335249917668E+004,    1.25938509876203E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62327508637558E-004,    4.79035664849222E-003,    4.79035664849222E-003,    1.90234971473373E-003 
    7.12000000000109E-006,    1.26381622832720E+004,    1.24695969831684E+004,    1.74020100034970E+000,    1.26353195985929E+004,    1.25937981948409E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62327345324830E-004,    4.79029295654145E-003,    4.79029295654145E-003,    1.90232232435456E-003 
    7.12500000000109E-006,    1.26380301048899E+004,    1.24695995465193E+004,    1.74020105122830E+000,    1.26326926204585E+004,    1.25929605288803E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324753963084E-004,    4.79013858387019E-003,    4.79013858387019E-003,    1.90226204440107E-003 
    7.13000000000109E-006,    1.26394573023902E+004,    1.24700259171253E+004,    1.74020951375619E+000,    1.26324732889089E+004,    1.25936406056096E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62326857824627E-004,    4.79026209281203E-003,    4.79026209281203E-003,    1.90231040678941E-003 
    7.13500000000109E-006,    1.26378205879052E+004,    1.24717279799589E+004,    1.74024329051638E+000,    1.26328670830401E+004,    1.25934678036765E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62326323258804E-004,    4.79016664605707E-003,    4.79016664605707E-003,    1.90227131597611E-003 
    7.14000000000110E-006,    1.26385797278227E+004,    1.24728062933851E+004,    1.74026468468355E+000,    1.26324901852645E+004,    1.25939718744531E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62327882595042E-004,    4.79023557520310E-003,    4.79023557520310E-003,    1.90229761726029E-003 
    7.14500000000110E-006,    1.26360362799229E+004,    1.24763830046590E+004,    1.74033562289040E+000,    1.26306270527770E+004,    1.25932092231271E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62325523324907E-004,    4.78998557857636E-003,    4.78998557857636E-003,    1.90219514731465E-003 
    7.15000000000110E-006,    1.26357842241590E+004,    1.24761625579373E+004,    1.74033125180893E+000,    1.26279401716594E+004,    1.25922429398769E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62322533961257E-004,    4.79000373735093E-003,    4.79000373735093E-003,    1.90220198042134E-003 
    7.15500000000110E-006,    1.26369990757671E+004,    1.24770170023300E+004,    1.74034819316163E+000,    1.26270149918606E+004,    1.25927294517497E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324039091314E-004,    4.79008093466073E-003,    4.79008093466073E-003,    1.90223087225893E-003 
    7.16000000000111E-006,    1.26372831228361E+004,    1.24809730704822E+004,    1.74042660270131E+000,    1.26276095429065E+004,    1.25940524268548E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62328131778429E-004,    4.79014965881867E-003,    4.79014965881867E-003,    1.90225576367128E-003 
    7.16500000000111E-006,    1.26383107806718E+004,    1.24823034337774E+004,    1.74045295997725E+000,    1.26273722977965E+004,    1.25947824872213E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330390115382E-004,    4.79017085607906E-003,    4.79017085607906E-003,    1.90226209106200E-003 
    7.17000000000111E-006,    1.26367210649228E+004,    1.24812832324079E+004,    1.74043274813442E+000,    1.26288933338578E+004,    1.25942631743345E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62328783705722E-004,    4.79015601064385E-003,    4.79015601064385E-003,    1.90225791401317E-003 
    7.17500000000111E-006,    1.26369658417684E+004,    1.24794914692275E+004,    1.74039724279843E+000,    1.26299514901159E+004,    1.25942240482644E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62328662673571E-004,    4.79016343550736E-003,    4.79016343550736E-003,    1.90226120432064E-003 
    7.18000000000112E-006,    1.26381972088880E+004,    1.24785686715053E+004,    1.74037895298286E+000,    1.26314593334970E+004,    1.25949815529775E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331005879464E-004,    4.79018931917600E-003,    4.79018931917600E-003,    1.90227394329760E-003 
    7.18500000000112E-006,    1.26384132352436E+004,    1.24763249024270E+004,    1.74033447083676E+000,    1.26340116847758E+004,    1.25952564727543E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331856268331E-004,    4.79023883210188E-003,    4.79023883210188E-003,    1.90229436429514E-003 
    7.19000000000112E-006,    1.26374515446982E+004,    1.24725918270191E+004,    1.74026042986569E+000,    1.26362030094306E+004,    1.25945161245164E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329566172115E-004,    4.79011285372608E-003,    4.79011285372608E-003,    1.90224843325876E-003 
    7.19500000000112E-006,    1.26371937461355E+004,    1.24715340201326E+004,    1.74023944190316E+000,    1.26350454741860E+004,    1.25937851794894E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62327305062188E-004,    4.79015851884569E-003,    4.79015851884569E-003,    1.90226671220288E-003 
    7.20000000000113E-006,    1.26372070667825E+004,    1.24739589425216E+004,    1.74028754981303E+000,    1.26378035373520E+004,    1.25952347124947E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331788959455E-004,    4.79011265537594E-003,    4.79011265537594E-003,    1.90224689487438E-003 
    7.20500000000113E-006,    1.26375082581630E+004,    1.24729831640207E+004,    1.74026819353163E+000,    1.26366776261706E+004,    1.25947830958861E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330391998158E-004,    4.79018830197745E-003,    4.79018830197745E-003,    1.90227792917747E-003 
    7.21000000000113E-006,    1.26382102776052E+004,    1.24713494592057E+004,    1.74023577968026E+000,    1.26368322778772E+004,    1.25947202313452E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330197539646E-004,    4.79013991883601E-003,    4.79013991883601E-003,    1.90226023259324E-003 
    7.21500000000113E-006,    1.26378968944060E+004,    1.24719561176822E+004,    1.74024781715281E+000,    1.26386757765002E+004,    1.25952841718365E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331941947057E-004,    4.79015901134865E-003,    4.79015901134865E-003,    1.90226737390173E-003 
    7.22000000000114E-006,    1.26381219778762E+004,    1.24713332246775E+004,    1.74023545753531E+000,    1.26364859622110E+004,    1.25945739838315E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329745150223E-004,    4.79019609580653E-003,    4.79019609580653E-003,    1.90228320148843E-003 
    7.22500000000114E-006,    1.26372901544329E+004,    1.24712623054223E+004,    1.74023405026117E+000,    1.26371669883875E+004,    1.25943875421387E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329168421811E-004,    4.79015228859397E-003,    4.79015228859397E-003,    1.90226496841962E-003 
    7.23000000000114E-006,    1.26381024104483E+004,    1.24698806606266E+004,    1.74020663079284E+000,    1.26372993636901E+004,    1.25944321323510E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329306355296E-004,    4.79018804198911E-003,    4.79018804198911E-003,    1.90228073536400E-003 
    7.23500000000114E-006,    1.26377458036624E+004,    1.24699592700288E+004,    1.74020819099276E+000,    1.26414306977556E+004,    1.25955195542772E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332670025601E-004,    4.79019613721581E-003,    4.79019613721581E-003,    1.90228415291127E-003 
    7.24000000000115E-006,    1.26378533585471E+004,    1.24691919736481E+004,    1.74019296128025E+000,    1.26416498314251E+004,    1.25954346309636E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332407344316E-004,    4.79016902992792E-003,    4.79016902992792E-003,    1.90227277649100E-003 
    7.24500000000115E-006,    1.26382998874840E+004,    1.24669524560495E+004,    1.74014849993672E+000,    1.26443950771451E+004,    1.25958706151231E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62333755898220E-004,    4.79027219812101E-003,    4.79027219812101E-003,    1.90231671893820E-003 
    7.25000000000115E-006,    1.26391908172090E+004,    1.24653734265422E+004,    1.74011714219485E+000,    1.26441757827936E+004,    1.25957950298998E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62333522106149E-004,    4.79029795037689E-003,    4.79029795037689E-003,    1.90232892364822E-003 
    7.25500000000115E-006,    1.26384094593914E+004,    1.24670250845117E+004,    1.74014994207429E+000,    1.26474627575255E+004,    1.25968483789765E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336780115952E-004,    4.79025620282405E-003,    4.79025620282405E-003,    1.90231086786760E-003 
    7.26000000000116E-006,    1.26400566539011E+004,    1.24673754099632E+004,    1.74015689804157E+000,    1.26466843273796E+004,    1.25974408639145E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338612581505E-004,    4.79030888562714E-003,    4.79030888562714E-003,    1.90233050732500E-003 
    7.26500000000116E-006,    1.26394810706378E+004,    1.24670071410104E+004,    1.74014958578299E+000,    1.26482977778405E+004,    1.25975684959689E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339007319410E-004,    4.79032324183922E-003,    4.79032324183922E-003,    1.90233725638222E-003 
    7.27000000000116E-006,    1.26390988434093E+004,    1.24683648650937E+004,    1.74017654238806E+000,    1.26527689166708E+004,    1.25990750968748E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62343666675339E-004,    4.79029080873117E-003,    4.79029080873117E-003,    1.90232434284501E-003 
    7.27500000000116E-006,    1.26398916169232E+004,    1.24677906736332E+004,    1.74016514292328E+000,    1.26536566067281E+004,    1.25995433350635E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62345114675552E-004,    4.79040423501498E-003,    4.79040423501498E-003,    1.90236772218789E-003 
    7.28000000000117E-006,    1.26404000503542E+004,    1.24711435370198E+004,    1.74023169346657E+000,    1.26502729653475E+004,    1.25996299802229E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62345382616340E-004,    4.79041733776849E-003,    4.79041733776849E-003,    1.90237125894914E-003 
    7.28500000000117E-006,    1.26426147271497E+004,    1.24718928885055E+004,    1.74024656259529E+000,    1.26491960237809E+004,    1.26004893394563E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62348040016052E-004,    4.79058243981178E-003,    4.79058243981178E-003,    1.90243543876551E-003 
    7.29000000000117E-006,    1.26422116714961E+004,    1.24742007508840E+004,    1.74029234606182E+000,    1.26473168495181E+004,    1.26003473503859E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62347600952227E-004,    4.79063362603406E-003,    4.79063362603406E-003,    1.90245330250428E-003 
    7.29500000000117E-006,    1.26417887636243E+004,    1.24737444763993E+004,    1.74028329574739E+000,    1.26472541394934E+004,    1.26000228760624E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62346597586679E-004,    4.79058980729164E-003,    4.79058980729164E-003,    1.90243695224196E-003 
    7.30000000000118E-006,    1.26422689416843E+004,    1.24747475964376E+004,    1.74030319204617E+000,    1.26469617536607E+004,    1.26004084645104E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62347789932031E-004,    4.79059163954036E-003,    4.79059163954036E-003,    1.90243642130052E-003 
    7.30500000000118E-006,    1.26428347987418E+004,    1.24765949068898E+004,    1.74033982441084E+000,    1.26449063281193E+004,    1.26005267174181E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62348155596934E-004,    4.79066497421245E-003,    4.79066497421245E-003,    1.90246423720067E-003 
    7.31000000000118E-006,    1.26418519022365E+004,    1.24777663494694E+004,    1.74036304890099E+000,    1.26453462995185E+004,    1.26005218379196E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62348140508466E-004,    4.79060092046717E-003,    4.79060092046717E-003,    1.90243801619231E-003 
    7.31500000000118E-006,    1.26416054889236E+004,    1.24784088907033E+004,    1.74037578587232E+000,    1.26440932758171E+004,    1.26002060413324E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62347163987443E-004,    4.79062056033764E-003,    4.79062056033764E-003,    1.90244450766318E-003 
    7.32000000000119E-006,    1.26406489527690E+004,    1.24799896087609E+004,    1.74040711483640E+000,    1.26442328966928E+004,    1.26002293204104E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62347235972735E-004,    4.79046902725179E-003,    4.79046902725179E-003,    1.90238284725350E-003 
    7.32500000000119E-006,    1.26422524243468E+004,    1.24775595741453E+004,    1.74035894976830E+000,    1.26417210151783E+004,    1.25995710929382E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62345200513931E-004,    4.79057819051761E-003,    4.79057819051761E-003,    1.90242859771671E-003 
    7.33000000000119E-006,    1.26436705939109E+004,    1.24752166871537E+004,    1.74031249514228E+000,    1.26415309513285E+004,    1.25995418203319E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62345109991395E-004,    4.79074954717154E-003,    4.79074954717154E-003,    1.90249864628017E-003 
    7.33500000000119E-006,    1.26411289980643E+004,    1.24757148287873E+004,    1.74032237365365E+000,    1.26387907168510E+004,    1.25977259490822E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339494283110E-004,    4.79050945567738E-003,    4.79050945567738E-003,    1.90240310283233E-003 
    7.34000000000120E-006,    1.26411976921686E+004,    1.24766974402117E+004,    1.74034185735559E+000,    1.26359333606872E+004,    1.25971620418603E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337750235574E-004,    4.79051788158472E-003,    4.79051788158472E-003,    1.90240513747389E-003 
    7.34500000000120E-006,    1.26406716554855E+004,    1.24779406559085E+004,    1.74036650426726E+000,    1.26375546873190E+004,    1.25977295518151E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339505425421E-004,    4.79043113427997E-003,    4.79043113427997E-003,    1.90237013742253E-003 
    7.35000000000120E-006,    1.26407660539346E+004,    1.24817155791776E+004,    1.74044131400820E+000,    1.26389223408006E+004,    1.25991507604427E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62343900663429E-004,    4.79046646719950E-003,    4.79046646719950E-003,    1.90238157815360E-003 
    7.35500000000120E-006,    1.26391008700534E+004,    1.24808731009153E+004,    1.74042462187961E+000,    1.26386521291637E+004,    1.25981122079808E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62340688867160E-004,    4.79030043700126E-003,    4.79030043700126E-003,    1.90231428002397E-003 
    7.36000000000121E-006,    1.26380554847270E+004,    1.24799092912540E+004,    1.74040552316942E+000,    1.26370051090182E+004,    1.25969097021694E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336969782274E-004,    4.79021969513416E-003,    4.79021969513416E-003,    1.90228391651408E-003 
    7.36500000000121E-006,    1.26385111516120E+004,    1.24800101153570E+004,    1.74040752121631E+000,    1.26340131911660E+004,    1.25962507518344E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334931679985E-004,    4.79025135703742E-003,    4.79025135703742E-003,    1.90229634905637E-003 
    7.37000000000121E-006,    1.26378897872305E+004,    1.24819830188845E+004,    1.74044661237713E+000,    1.26355707748370E+004,    1.25969451069337E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337079285245E-004,    4.79014827942468E-003,    4.79014827942468E-003,    1.90225406693030E-003 
    7.37500000000121E-006,    1.26382291476737E+004,    1.24827024569815E+004,    1.74046086441936E+000,    1.26353293266362E+004,    1.25972100295216E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337898653721E-004,    4.79023845472836E-003,    4.79023845472836E-003,    1.90228805579739E-003 
    7.38000000000122E-006,    1.26367566296394E+004,    1.24849351042658E+004,    1.74050508313894E+000,    1.26361589204132E+004,    1.25973765606652E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338413704531E-004,    4.79010360290173E-003,    4.79010360290173E-003,    1.90223274195451E-003 
    7.38500000000122E-006,    1.26371340442622E+004,    1.24864226786254E+004,    1.74053453696465E+000,    1.26355320974337E+004,    1.25977421786460E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339544476891E-004,    4.79019474626320E-003,    4.79019474626320E-003,    1.90226722926086E-003 
    7.39000000000122E-006,    1.26381236254885E+004,    1.24867507820390E+004,    1.74054103248196E+000,    1.26358385344093E+004,    1.25983581487865E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62341449474521E-004,    4.79021455512083E-003,    4.79021455512083E-003,    1.90227513908583E-003 
    7.39500000000122E-006,    1.26400228593424E+004,    1.24900839307649E+004,    1.74060700098901E+000,    1.26352219198933E+004,    1.25998800906480E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62346156047937E-004,    4.79040224309328E-003,    4.79040224309328E-003,    1.90234668782198E-003 
    7.40000000000123E-006,    1.26398175518178E+004,    1.24899694367318E+004,    1.74060473551849E+000,    1.26375410261386E+004,    1.26004472875020E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62347909981844E-004,    4.79045852709805E-003,    4.79045852709805E-003,    1.90236988374272E-003 
    7.40500000000123E-006,    1.26394616574708E+004,    1.24874702167574E+004,    1.74055527411381E+000,    1.26367592367088E+004,    1.25994123834422E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62344709719162E-004,    4.79034270775764E-003,    4.79034270775764E-003,    1.90232627875328E-003 
    7.41000000000123E-006,    1.26406715570380E+004,    1.24891047500381E+004,    1.74058762486072E+000,    1.26365515745928E+004,    1.26003107919779E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62347487904365E-004,    4.79051583860431E-003,    4.79051583860431E-003,    1.90239318495794E-003 
    7.41500000000123E-006,    1.26392300332151E+004,    1.24907495338797E+004,    1.74062017036280E+000,    1.26365351727245E+004,    1.26000885497371E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62346800669672E-004,    4.79034766169781E-003,    4.79034766169781E-003,    1.90232506994712E-003 
    7.42000000000124E-006,    1.26385986822833E+004,    1.24912425412969E+004,    1.74062992396273E+000,    1.26368563013887E+004,    1.26000299916413E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62346619590253E-004,    4.79026400875397E-003,    4.79026400875397E-003,    1.90229087132815E-003 
    7.42500000000124E-006,    1.26371222063813E+004,    1.24906051347813E+004,    1.74061731344968E+000,    1.26330437487145E+004,    1.25980772562473E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62340580772975E-004,    4.79020416743749E-003,    4.79020416743749E-003,    1.90226731275374E-003 
    7.43000000000124E-006,    1.26395316069688E+004,    1.24923601378158E+004,    1.74065203164915E+000,    1.26333347100761E+004,    1.25996885607314E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62345563769437E-004,    4.79036859315643E-003,    4.79036859315643E-003,    1.90233177510035E-003 
    7.43500000000124E-006,    1.26374394683269E+004,    1.24914176998541E+004,    1.74063338910253E+000,    1.26337880129774E+004,    1.25986488589961E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62342348523157E-004,    4.79024473120254E-003,    4.79024473120254E-003,    1.90228319708346E-003 
    7.44000000000125E-006,    1.26364550367798E+004,    1.24907888377727E+004,    1.74062094797318E+000,    1.26372384008116E+004,    1.25990722924771E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62343658002774E-004,    4.79005863618865E-003,    4.79005863618865E-003,    1.90220850871896E-003 
    7.44500000000125E-006,    1.26363972341911E+004,    1.24895285491423E+004,    1.74059601139520E+000,    1.26375449462558E+004,    1.25988124831042E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62342854539150E-004,    4.79007216819906E-003,    4.79007216819906E-003,    1.90221682993817E-003 
    7.45000000000125E-006,    1.26352785155422E+004,    1.24922242832589E+004,    1.74064934444897E+000,    1.26367270319109E+004,    1.25987671632480E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62342714385657E-004,    4.78999823407169E-003,    4.78999823407169E-003,    1.90218387583763E-003 
    7.45500000000125E-006,    1.26355668887262E+004,    1.24927771001166E+004,    1.74066027880746E+000,    1.26357027732711E+004,    1.25987341848229E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62342612398300E-004,    4.79006173027198E-003,    4.79006173027198E-003,    1.90220873454658E-003 
    7.46000000000126E-006,    1.26360622421221E+004,    1.24915159595188E+004,    1.74063533292073E+000,    1.26320002757538E+004,    1.25975308149420E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338890780588E-004,    4.79003037229478E-003,    4.79003037229478E-003,    1.90219767082002E-003 
    7.46500000000126E-006,    1.26357458912600E+004,    1.24918867828650E+004,    1.74064266845805E+000,    1.26317698010778E+004,    1.25974172784866E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338539636626E-004,    4.79000484793007E-003,    4.79000484793007E-003,    1.90218794457922E-003 
    7.47000000000126E-006,    1.26345331045952E+004,    1.24928369102688E+004,    1.74066146175829E+000,    1.26335334808253E+004,    1.25976458712440E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62339246622657E-004,    4.78986616278591E-003,    4.78986616278591E-003,    1.90213144542337E-003 
    7.47500000000126E-006,    1.26362220249280E+004,    1.24923088719471E+004,    1.74065101761791E+000,    1.26311786038976E+004,    1.25975626406097E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338989210137E-004,    4.79005299437798E-003,    4.79005299437798E-003,    1.90220464705289E-003 
    7.48000000000127E-006,    1.26349446368884E+004,    1.24903838367150E+004,    1.74061293498090E+000,    1.26323760827412E+004,    1.25968529218702E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62336794166678E-004,    4.78993541702516E-003,    4.78993541702516E-003,    1.90216092310035E-003 
    7.48500000000127E-006,    1.26355817822089E+004,    1.24880691756768E+004,    1.74056712966674E+000,    1.26283160843734E+004,    1.25953348735151E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332098776979E-004,    4.78997080752823E-003,    4.78997080752823E-003,    1.90217706821824E-003 
    7.49000000000127E-006,    1.26348961044351E+004,    1.24852768791535E+004,    1.74051185083837E+000,    1.26277748002461E+004,    1.25941489550833E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62328430380356E-004,    4.78993240513357E-003,    4.78993240513357E-003,    1.90216570147162E-003 
    7.49500000000127E-006,    1.26348900192604E+004,    1.24860535621580E+004,    1.74052722911729E+000,    1.26292884278223E+004,    1.25947956646259E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330430876878E-004,    4.78985842411120E-003,    4.78985842411120E-003,    1.90213495305158E-003 
    7.50000000000128E-006,    1.26331233081365E+004,    1.24892867444327E+004,    1.74059122640292E+000,    1.26292743898417E+004,    1.25948390555033E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330565097090E-004,    4.78975647042384E-003,    4.78975647042384E-003,    1.90209138338387E-003 
    7.50500000000128E-006,    1.26300575930646E+004,    1.24915868773581E+004,    1.74063673583221E+000,    1.26258004219875E+004,    1.25930371205886E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324990908824E-004,    4.78951129793540E-003,    4.78951129793540E-003,    1.90199192585199E-003 
    7.51000000000128E-006,    1.26296181233200E+004,    1.24887980082373E+004,    1.74058155442852E+000,    1.26233686851839E+004,    1.25914006833265E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62319928153350E-004,    4.78945588336246E-003,    4.78945588336246E-003,    1.90197109962013E-003 
    7.51500000000128E-006,    1.26284321587977E+004,    1.24919705171500E+004,    1.74064432481203E+000,    1.26202319119757E+004,    1.25907604372980E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62317947245267E-004,    4.78933670984177E-003,    4.78933670984177E-003,    1.90192205421830E-003 
    7.52000000000129E-006,    1.26281457615485E+004,    1.24914971620180E+004,    1.74063496106211E+000,    1.26218391737951E+004,    1.25909877628323E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62318650594573E-004,    4.78926481747619E-003,    4.78926481747619E-003,    1.90189268751087E-003 
    7.52500000000129E-006,    1.26265342479322E+004,    1.24929496951172E+004,    1.74066369243607E+000,    1.26231584732084E+004,    1.25910366558076E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62318801869060E-004,    4.78915738003088E-003,    4.78915738003088E-003,    1.90185094664116E-003 
    7.53000000000129E-006,    1.26255849561060E+004,    1.24967151639131E+004,    1.74073814454288E+000,    1.26247041444883E+004,    1.25920440913911E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62321918767590E-004,    4.78902914663615E-003,    4.78902914663615E-003,    1.90179557264781E-003 
    7.53500000000129E-006,    1.26255241123809E+004,    1.24988008192155E+004,    1.74077936446430E+000,    1.26268278304919E+004,    1.25931851429931E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62325448830984E-004,    4.78903065581587E-003,    4.78903065581587E-003,    1.90179380701774E-003 
    7.54000000000130E-006,    1.26272347266327E+004,    1.25011932084047E+004,    1.74082663043080E+000,    1.26273445237500E+004,    1.25947169288529E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330187324046E-004,    4.78920457736777E-003,    4.78920457736777E-003,    1.90185961215294E-003 
    7.54500000000130E-006,    1.26264269162937E+004,    1.25021604155828E+004,    1.74084573447283E+000,    1.26267451762397E+004,    1.25944291082582E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329297000707E-004,    4.78910992295297E-003,    4.78910992295297E-003,    1.90182272344200E-003 
    7.55000000000130E-006,    1.26276289355331E+004,    1.25024064893476E+004,    1.74085059441387E+000,    1.26269616116535E+004,    1.25950917631743E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62331346786150E-004,    4.78923547684137E-003,    4.78923547684137E-003,    1.90187110946674E-003 
    7.55500000000130E-006,    1.26255710634450E+004,    1.25031951211862E+004,    1.74086616861666E+000,    1.26272767471903E+004,    1.25944728684955E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329432366445E-004,    4.78904898778709E-003,    4.78904898778709E-003,    1.90179626587539E-003 
    7.56000000000131E-006,    1.26242757472934E+004,    1.25011128925734E+004,    1.74082504392558E+000,    1.26269524028832E+004,    1.25932629752015E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62325689611089E-004,    4.78893024659958E-003,    4.78893024659958E-003,    1.90175084063045E-003 
    7.56500000000131E-006,    1.26242783357456E+004,    1.24987794585730E+004,    1.74077894236877E+000,    1.26271412892563E+004,    1.25927182004155E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324004283369E-004,    4.78893291252895E-003,    4.78893291252895E-003,    1.90175434877920E-003 
    7.57000000000131E-006,    1.26232860405785E+004,    1.24990810708117E+004,    1.74078490222986E+000,    1.26267231607877E+004,    1.25922303254400E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62322494935171E-004,    4.78878537631577E-003,    4.78878537631577E-003,    1.90169560154347E-003 
    7.57500000000131E-006,    1.26242088036595E+004,    1.25012342207431E+004,    1.74082744055364E+000,    1.26254009410909E+004,    1.25928041644760E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324270227432E-004,    4.78890371192871E-003,    4.78890371192871E-003,    1.90174073778630E-003 
    7.58000000000132E-006,    1.26239591972547E+004,    1.25013598210150E+004,    1.74082992152309E+000,    1.26291762858316E+004,    1.25938456225573E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62327492040935E-004,    4.78886058320568E-003,    4.78886058320568E-003,    1.90172352501932E-003 
    7.58500000000132E-006,    1.26234876387272E+004,    1.25027585114363E+004,    1.74085754651133E+000,    1.26266983021907E+004,    1.25932613827953E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62325684684865E-004,    4.78886141848944E-003,    4.78886141848944E-003,    1.90172147833819E-003 
    7.59000000000132E-006,    1.26232208913911E+004,    1.25004601126008E+004,    1.74081214862765E+000,    1.26224207806467E+004,    1.25912805744330E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62319556544730E-004,    4.78877728735049E-003,    4.78877728735049E-003,    1.90169114450205E-003 
    7.59500000000132E-006,    1.26248518317764E+004,    1.24994536002524E+004,    1.74079226303820E+000,    1.26186391143946E+004,    1.25906247413995E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62317527395107E-004,    4.78887436938952E-003,    4.78887436938952E-003,    1.90173082924337E-003 
    7.60000000000133E-006,    1.26241708121316E+004,    1.25013504223558E+004,    1.74082973587397E+000,    1.26177309805061E+004,    1.25905415619017E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62317270031720E-004,    4.78888981378220E-003,    4.78888981378220E-003,    1.90173553958916E-003 
    7.60500000000133E-006,    1.26246007307650E+004,    1.25009625139786E+004,    1.74082207339527E+000,    1.26166542540136E+004,    1.25903133563345E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62316563940540E-004,    4.78890110219930E-003,    4.78890110219930E-003,    1.90173940008954E-003 
    7.61000000000133E-006,    1.26251185082785E+004,    1.25028994911218E+004,    1.74086033062007E+000,    1.26158555519182E+004,    1.25908065451177E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62318089904473E-004,    4.78895624286789E-003,    4.78895624286789E-003,    1.90176065375575E-003 
    7.61500000000133E-006,    1.26235732552591E+004,    1.25000833114050E+004,    1.74080470455102E+000,    1.26146085221467E+004,    1.25890222852104E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62312569052293E-004,    4.78878761666775E-003,    4.78878761666775E-003,    1.90169586878778E-003 
    7.62000000000134E-006,    1.26220982292017E+004,    1.24998842304453E+004,    1.74080077133944E+000,    1.26177731231690E+004,    1.25892534021731E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62313284207299E-004,    4.78869552592305E-003,    4.78869552592305E-003,    1.90165883350839E-003 
    7.62500000000134E-006,    1.26223750533378E+004,    1.24999594198253E+004,    1.74080225685833E+000,    1.26151304975023E+004,    1.25886119322593E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62311299255191E-004,    4.78872531607152E-003,    4.78872531607152E-003,    1.90167126882136E-003 
    7.63000000000134E-006,    1.26214437233921E+004,    1.24983889859391E+004,    1.74077122621917E+000,    1.26141842110427E+004,    1.25875115273227E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62307894004369E-004,    4.78860660536007E-003,    4.78860660536007E-003,    1.90162574046730E-003 
    7.63500000000133E-006,    1.26204079654829E+004,    1.24999226795606E+004,    1.74080153098192E+000,    1.26129970260648E+004,    1.25870939971071E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62306601879792E-004,    4.78855791572639E-003,    4.78855791572639E-003,    1.90160551219204E-003 
    7.64000000000133E-006,    1.26222771075030E+004,    1.25050851009663E+004,    1.74090348505894E+000,    1.26143029432728E+004,    1.25896452352994E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62314496650338E-004,    4.78867462449576E-003,    4.78867462449576E-003,    1.90164739216355E-003 
    7.64500000000132E-006,    1.26208995308916E+004,    1.25099612668076E+004,    1.74099971233190E+000,    1.26159445670733E+004,    1.25907773795552E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62317999665249E-004,    4.78860312686363E-003,    4.78860312686363E-003,    1.90161274103025E-003 
    7.65000000000132E-006,    1.26205002143361E+004,    1.25097861114377E+004,    1.74099625701418E+000,    1.26175944091995E+004,    1.25910439675964E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62318824491640E-004,    4.78862729283316E-003,    4.78862729283316E-003,    1.90162272824122E-003 
    7.65500000000131E-006,    1.26202090332050E+004,    1.25111736829101E+004,    1.74102362733457E+000,    1.26162809116263E+004,    1.25908827208874E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62318325594099E-004,    4.78854827293686E-003,    4.78854827293686E-003,    1.90158980577478E-003 
    7.66000000000130E-006,    1.26199416580291E+004,    1.25131302921914E+004,    1.74106221231380E+000,    1.26177688452176E+004,    1.25917100748550E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62320885376960E-004,    4.78852192800621E-003,    4.78852192800621E-003,    1.90157901697337E-003 
    7.66500000000130E-006,    1.26212985113846E+004,    1.25140393879804E+004,    1.74108013607909E+000,    1.26170292135495E+004,    1.25923290701526E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62322800427175E-004,    4.78860954265975E-003,    4.78860954265975E-003,    1.90161082022997E-003 
    7.67000000000129E-006,    1.26195063816152E+004,    1.25167905939978E+004,    1.74113436387559E+000,    1.26190351243993E+004,    1.25928366117722E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324370608160E-004,    4.78852255843984E-003,    4.78852255843984E-003,    1.90157506873838E-003 
    7.67500000000129E-006,    1.26177776791645E+004,    1.25172442859563E+004,    1.74114330421896E+000,    1.26206904932211E+004,    1.25926754956498E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62323872168589E-004,    4.78829056305336E-003,    4.78829056305336E-003,    1.90148179475027E-003 
    7.68000000000128E-006,    1.26181353732255E+004,    1.25162446254419E+004,    1.74112360433511E+000,    1.26191261903256E+004,    1.25921125968865E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62322130709424E-004,    4.78834712984256E-003,    4.78834712984256E-003,    1.90150516053970E-003 
    7.68500000000127E-006,    1.26186234424899E+004,    1.25152475271864E+004,    1.74110395196419E+000,    1.26172353801205E+004,    1.25915115123499E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62320271048303E-004,    4.78836099039398E-003,    4.78836099039398E-003,    1.90151234058211E-003 
    7.69000000000127E-006,    1.26192783428481E+004,    1.25142888765331E+004,    1.74108505457143E+000,    1.26135953373419E+004,    1.25904756204185E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62317066003079E-004,    4.78839183651091E-003,    4.78839183651091E-003,    1.90152426970399E-003 
    7.69500000000126E-006,    1.26179860494815E+004,    1.25126834337207E+004,    1.74105340112846E+000,    1.26154238566066E+004,    1.25900287182080E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62315683227662E-004,    4.78836404537498E-003,    4.78836404537498E-003,    1.90151626365405E-003 
    7.70000000000126E-006,    1.26198168298280E+004,    1.25101253147359E+004,    1.74100294844794E+000,    1.26120861721092E+004,    1.25891931128216E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62313097652367E-004,    4.78852488666887E-003,    4.78852488666887E-003,    1.90158099902108E-003 
    7.70500000000125E-006,    1.26219061885428E+004,    1.25096835814506E+004,    1.74099423434620E+000,    1.26105841934035E+004,    1.25895633479157E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62314243269874E-004,    4.78865890511752E-003,    4.78865890511752E-003,    1.90163565537842E-003 
    7.71000000000124E-006,    1.26200357727303E+004,    1.25099108562404E+004,    1.74099871788408E+000,    1.26142860488365E+004,    1.25898878978072E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62315247502714E-004,    4.78851234167016E-003,    4.78851234167016E-003,    1.90157819376405E-003 
    7.71500000000124E-006,    1.26198311143757E+004,    1.25114197545019E+004,    1.74102848057810E+000,    1.26139549815803E+004,    1.25900879481323E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62315866495142E-004,    4.78848524085462E-003,    4.78848524085462E-003,    1.90156504810022E-003 
    7.72000000000123E-006,    1.26208320770678E+004,    1.25096776005347E+004,    1.74099411635626E+000,    1.26143600127887E+004,    1.25902040399200E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62316225701015E-004,    4.78857231907430E-003,    4.78857231907430E-003,    1.90160115763172E-003 
    7.72500000000123E-006,    1.26212799682420E+004,    1.25082216736055E+004,    1.74096539102091E+000,    1.26120955358368E+004,    1.25893558401005E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62313601182125E-004,    4.78859633997521E-003,    4.78859633997521E-003,    1.90161176098118E-003 
    7.73000000000122E-006,    1.26221261449444E+004,    1.25126014099651E+004,    1.74105178371355E+000,    1.26135786580142E+004,    1.25913025856953E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62319624646256E-004,    4.78865937609119E-003,    4.78865937609119E-003,    1.90163404438515E-003 
    7.73500000000121E-006,    1.26201827469170E+004,    1.25124142932473E+004,    1.74104809390982E+000,    1.26101805526190E+004,    1.25893812385242E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62313679772448E-004,    4.78854841972657E-003,    4.78854841972657E-003,    1.90158891353172E-003 
    7.74000000000121E-006,    1.26203234430707E+004,    1.25145622885761E+004,    1.74109044448454E+000,    1.26121801231558E+004,    1.25905914023914E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62317424241958E-004,    4.78855133259695E-003,    4.78855133259695E-003,    1.90158817453222E-003 
    7.74500000000120E-006,    1.26208086585722E+004,    1.25132054805959E+004,    1.74106369482501E+000,    1.26165021767032E+004,    1.25917395147054E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62320976459712E-004,    4.78856793535176E-003,    4.78856793535176E-003,    1.90159601948218E-003 
    7.75000000000120E-006,    1.26215615433265E+004,    1.25146750710223E+004,    1.74109266775804E+000,    1.26152804755795E+004,    1.25920913374568E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62322064937239E-004,    4.78863963013527E-003,    4.78863963013527E-003,    1.90162400862431E-003 
    7.75500000000119E-006,    1.26200760303369E+004,    1.25138984098333E+004,    1.74107735671107E+000,    1.26165678620441E+004,    1.25916117690207E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62320581231379E-004,    4.78857662926197E-003,    4.78857662926197E-003,    1.90159948660622E-003 
    7.76000000000118E-006,    1.26194414163026E+004,    1.25148621873258E+004,    1.74109635628632E+000,    1.26157996251205E+004,    1.25913501256771E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62319771731803E-004,    4.78850653356483E-003,    4.78850653356483E-003,    1.90157056360440E-003 
    7.76500000000118E-006,    1.26213270087303E+004,    1.25149877859216E+004,    1.74109883208858E+000,    1.26140576853769E+004,    1.25917048731826E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62320869283702E-004,    4.78866443363992E-003,    4.78866443363992E-003,    1.90163279488138E-003 
    7.77000000000117E-006,    1.26201880182439E+004,    1.25163873120881E+004,    1.74112641638309E+000,    1.26122583911822E+004,    1.25910253244287E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62318766809901E-004,    4.78858408611895E-003,    4.78858408611895E-003,    1.90159989718620E-003 
    7.77500000000117E-006,    1.26189946510994E+004,    1.25127577677439E+004,    1.74105486689321E+000,    1.26116441540303E+004,    1.25893753643719E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62313661596074E-004,    4.78846298526754E-003,    4.78846298526754E-003,    1.90155454145739E-003 
    7.78000000000116E-006,    1.26197984572836E+004,    1.25130140919202E+004,    1.74105992112661E+000,    1.26079383829540E+004,    1.25886997680790E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62311571057197E-004,    4.78848203054020E-003,    4.78848203054020E-003,    1.90156196029090E-003 
    7.78500000000115E-006,    1.26192357865405E+004,    1.25164693355403E+004,    1.74112803286194E+000,    1.26095279552745E+004,    1.25898126380349E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62315014633229E-004,    4.78839192903229E-003,    4.78839192903229E-003,    1.90152420459759E-003 
    7.79000000000115E-006,    1.26192344517437E+004,    1.25180961326494E+004,    1.74116008883829E+000,    1.26074640909690E+004,    1.25896195600073E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62314417204566E-004,    4.78848071641143E-003,    4.78848071641143E-003,    1.90155711122161E-003 
    7.79500000000114E-006,    1.26179980086166E+004,    1.25155781845562E+004,    1.74111046940638E+000,    1.26101050329990E+004,    1.25892030229741E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62313128317660E-004,    4.78838403731559E-003,    4.78838403731559E-003,    1.90152070570085E-003 
    7.80000000000114E-006,    1.26195203444831E+004,    1.25180935694206E+004,    1.74116003833619E+000,    1.26102913386684E+004,    1.25905849300921E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62317404216201E-004,    4.78850046973047E-003,    4.78850046973047E-003,    1.90156425751034E-003 
    7.80500000000113E-006,    1.26178903990026E+004,    1.25167376205356E+004,    1.74113331995326E+000,    1.26110050767875E+004,    1.25897213792826E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62314732258132E-004,    4.78830677754209E-003,    4.78830677754209E-003,    1.90148976509589E-003 
    7.81000000000112E-006,    1.26183544032663E+004,    1.25147152284053E+004,    1.74109345936889E+000,    1.26113301486733E+004,    1.25895024076897E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62314054704448E-004,    4.78834735612013E-003,    4.78834735612013E-003,    1.90150742820990E-003 
    7.81500000000112E-006,    1.26169208012817E+004,    1.25145212767743E+004,    1.74108963601194E+000,    1.26113032655065E+004,    1.25888063817092E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62311900963931E-004,    4.78822336224064E-003,    4.78822336224064E-003,    1.90145829638790E-003 
    7.82000000000111E-006,    1.26162703312778E+004,    1.25151210742110E+004,    1.74110145941858E+000,    1.26094792235099E+004,    1.25881305182552E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62309809526504E-004,    4.78819034275593E-003,    4.78819034275593E-003,    1.90144410028045E-003 
    7.82500000000111E-006,    1.26143446931531E+004,    1.25154201183855E+004,    1.74110735387436E+000,    1.26078030388913E+004,    1.25868534215560E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62305857359404E-004,    4.78801184912069E-003,    4.78801184912069E-003,    1.90137253577295E-003 
    7.83000000000110E-006,    1.26162199798132E+004,    1.25158763741859E+004,    1.74111634661046E+000,    1.26087221293979E+004,    1.25880784105075E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62309648277234E-004,    4.78815964697578E-003,    4.78815964697578E-003,    1.90143153180510E-003 
    7.83500000000109E-006,    1.26165569381380E+004,    1.25193495507170E+004,    1.74118478199243E+000,    1.26110062979236E+004,    1.25898023972174E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62314982945914E-004,    4.78815681846230E-003,    4.78815681846230E-003,    1.90142669722686E-003 
    7.84000000000109E-006,    1.26161690130619E+004,    1.25177714569623E+004,    1.74115369174869E+000,    1.26069470960107E+004,    1.25880181785250E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62309461886600E-004,    4.78819023527156E-003,    4.78819023527156E-003,    1.90144060574144E-003 
    7.84500000000108E-006,    1.26160431851390E+004,    1.25191051898510E+004,    1.74117996829275E+000,    1.26066844649555E+004,    1.25882284795814E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62310112669923E-004,    4.78812740129453E-003,    4.78812740129453E-003,    1.90141501129379E-003 
    7.85000000000108E-006,    1.26152753725530E+004,    1.25220699838339E+004,    1.74123836013073E+000,    1.26052116608750E+004,    1.25882150296576E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62310071048952E-004,    4.78807298294713E-003,    4.78807298294713E-003,    1.90139098036806E-003 
    7.85500000000107E-006,    1.26139548566462E+004,    1.25195554631496E+004,    1.74118883815222E+000,    1.26067613779331E+004,    1.25874381498750E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62307666926627E-004,    4.78796498733180E-003,    4.78796498733180E-003,    1.90134900660442E-003 
    7.86000000000106E-006,    1.26141911403679E+004,    1.25205491395774E+004,    1.74120841027415E+000,    1.26051354365640E+004,    1.25873173759160E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62307293170936E-004,    4.78792780604531E-003,    4.78792780604531E-003,    1.90133493668258E-003 
    7.86500000000106E-006,    1.26147444233988E+004,    1.25228218610588E+004,    1.74125316423016E+000,    1.26053056247101E+004,    1.25882006865658E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62310026664024E-004,    4.78807046068649E-003,    4.78807046068649E-003,    1.90138928052173E-003 
    7.87000000000105E-006,    1.26151609398922E+004,    1.25226304741811E+004,    1.74124939607532E+000,    1.26034692959862E+004,    1.25877918433776E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62308761476039E-004,    4.78803418086916E-003,    4.78803418086916E-003,    1.90137601767606E-003 
    7.87500000000105E-006,    1.26138173319158E+004,    1.25196212525899E+004,    1.74119013407677E+000,    1.26033255344631E+004,    1.25863745695524E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62304375401567E-004,    4.78793046259644E-003,    4.78793046259644E-003,    1.90133629526661E-003 
    7.88000000000104E-006,    1.26133029542696E+004,    1.25192624010431E+004,    1.74118306523903E+000,    1.26046764321415E+004,    1.25864538298313E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62304620700339E-004,    4.78789851649146E-003,    4.78789851649146E-003,    1.90132346830912E-003 
    7.88500000000103E-006,    1.26121724965698E+004,    1.25201236445435E+004,    1.74120002979823E+000,    1.26068540223316E+004,    1.25868190859587E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62305751098546E-004,    4.78771488583038E-003,    4.78771488583038E-003,    1.90125041889664E-003 
    7.89000000000103E-006,    1.26114006059355E+004,    1.25208934657495E+004,    1.74121519166592E+000,    1.26048237349919E+004,    1.25860719160067E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62303438723067E-004,    4.78777319436334E-003,    4.78777319436334E-003,    1.90127324170406E-003 
    7.89500000000102E-006,    1.26108094160245E+004,    1.25187377940322E+004,    1.74117273057369E+000,    1.26050606985401E+004,    1.25853227478573E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62301120058727E-004,    4.78756496979648E-003,    4.78756496979648E-003,    1.90119234615176E-003 
    7.90000000000102E-006,    1.26134214645335E+004,    1.25179585726992E+004,    1.74115737853118E+000,    1.26063228168459E+004,    1.25866585210599E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62305254183810E-004,    4.78784437828944E-003,    4.78784437828944E-003,    1.90130376387754E-003 
    7.90500000000101E-006,    1.26146709643197E+004,    1.25211215924557E+004,    1.74121968435179E+000,    1.26044647233819E+004,    1.25874796698349E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62307795416621E-004,    4.78796223107190E-003,    4.78796223107190E-003,    1.90134824172105E-003 
    7.91000000000101E-006,    1.26119179065482E+004,    1.25216803745092E+004,    1.74123068824644E+000,    1.26034215312628E+004,    1.25860892235315E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62303492288361E-004,    4.78776103200245E-003,    4.78776103200245E-003,    1.90126751417554E-003 
    7.91500000000100E-006,    1.26101894975381E+004,    1.25214103819958E+004,    1.74122537149725E+000,    1.26042561916672E+004,    1.25854979836055E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62301662420174E-004,    4.78760592933917E-003,    4.78760592933917E-003,    1.90120514422375E-003 
    7.92000000000099E-006,    1.26093332726531E+004,    1.25207405268444E+004,    1.74121217962779E+000,    1.26025032489870E+004,    1.25844239817294E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62298338252443E-004,    4.78756709394657E-003,    4.78756709394657E-003,    1.90119191726249E-003 
    7.92500000000099E-006,    1.26116295867651E+004,    1.25191410750166E+004,    1.74118067521096E+000,    1.26011148881273E+004,    1.25846211715656E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62298948595367E-004,    4.78766748254688E-003,    4.78766748254688E-003,    1.90123327976129E-003 
    7.93000000000098E-006,    1.26104310555349E+004,    1.25178150318627E+004,    1.74115455032389E+000,    1.25999647398830E+004,    1.25834043138999E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62295182055731E-004,    4.78756121779083E-003,    4.78756121779083E-003,    1.90119164028493E-003 
    7.93500000000098E-006,    1.26091026578306E+004,    1.25212813665605E+004,    1.74122283082127E+000,    1.25997655527173E+004,    1.25836487228511E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62295938596994E-004,    4.78744783433951E-003,    4.78744783433951E-003,    1.90114357810220E-003 
    7.94000000000097E-006,    1.26089679402898E+004,    1.25231396999024E+004,    1.74125942181526E+000,    1.25994271106100E+004,    1.25839680283970E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62296926955676E-004,    4.78747913087913E-003,    4.78747913087913E-003,    1.90115457813266E-003 
    7.94500000000096E-006,    1.26091728343646E+004,    1.25215009491127E+004,    1.74122715498820E+000,    1.25967479643917E+004,    1.25828413663404E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62293439470448E-004,    4.78749407373167E-003,    4.78749407373167E-003,    1.90116159190969E-003 
    7.95000000000096E-006,    1.26099669638641E+004,    1.25244836786512E+004,    1.74128587862080E+000,    1.25985759013097E+004,    1.25845069899662E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62298595180820E-004,    4.78753174073724E-003,    4.78753174073724E-003,    1.90117439770060E-003 
    7.95500000000095E-006,    1.26087634824173E+004,    1.25254021627964E+004,    1.74130395627517E+000,    1.25986534918879E+004,    1.25842315257235E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62297742554685E-004,    4.78744538399318E-003,    4.78744538399318E-003,    1.90113928058767E-003 
    7.96000000000095E-006,    1.26073883248672E+004,    1.25265239939430E+004,    1.74132603279694E+000,    1.26003882895893E+004,    1.25844238169402E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62298337742384E-004,    4.78737882899812E-003,    4.78737882899812E-003,    1.90111017877851E-003 
    7.96500000000094E-006,    1.26057833407163E+004,    1.25287813229652E+004,    1.74137044339700E+000,    1.26005582212173E+004,    1.25843427036819E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62298086678127E-004,    4.78715836515501E-003,    4.78715836515501E-003,    1.90102145518043E-003 
    7.97000000000093E-006,    1.26057152666906E+004,    1.25285309835416E+004,    1.74136551897941E+000,    1.26041563197929E+004,    1.25853152538607E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62301096864388E-004,    4.78712579048443E-003,    4.78712579048443E-003,    1.90100851787499E-003 
    7.97500000000093E-006,    1.26054051192986E+004,    1.25275381692541E+004,    1.74134598752355E+000,    1.26072752649434E+004,    1.25858462641419E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62302740344923E-004,    4.78716305307752E-003,    4.78716305307752E-003,    1.90102541426746E-003 
    7.98000000000092E-006,    1.26037587132143E+004,    1.25280311589128E+004,    1.74135568638780E+000,    1.26087210072911E+004,    1.25856697671894E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62302194091467E-004,    4.78691008591087E-003,    4.78691008591087E-003,    1.90092444489547E-003 
    7.98500000000092E-006,    1.26058184024997E+004,    1.25315948604755E+004,    1.74142577552463E+000,    1.26082777909929E+004,    1.25873748244814E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62307470955696E-004,    4.78708363052997E-003,    4.78708363052997E-003,    1.90098951251850E-003 
    7.99000000000091E-006,    1.26055396582854E+004,    1.25330302486435E+004,    1.74145399533000E+000,    1.26095455134647E+004,    1.25879974350731E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62309397694879E-004,    4.78711458538446E-003,    4.78711458538446E-003,    1.90099999816483E-003 
    7.99500000000090E-006,    1.26050675677909E+004,    1.25294674064643E+004,    1.74138393836128E+000,    1.26090350280890E+004,    1.25867161451147E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62305432518746E-004,    4.78700807225799E-003,    4.78700807225799E-003,    1.90096070546674E-003 
    8.00000000000090E-006,    1.26040940363252E+004,    1.25322587277530E+004,    1.74143882795346E+000,    1.26098499161565E+004,    1.25872452539210E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62307069975777E-004,    4.78701455047325E-003,    4.78701455047325E-003,    1.90096105660295E-003 
    8.00500000000089E-006,    1.26045825432283E+004,    1.25333916585624E+004,    1.74146109969915E+000,    1.26105563680608E+004,    1.25879647054960E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62309296411289E-004,    4.78700304712553E-003,    4.78700304712553E-003,    1.90095513203718E-003 
    8.01000000000089E-006,    1.26058275629526E+004,    1.25353328463061E+004,    1.74149925168405E+000,    1.26094464608644E+004,    1.25886906181647E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62311542743473E-004,    4.78712118660465E-003,    4.78712118660465E-003,    1.90100005086699E-003 
    8.01500000000088E-006,    1.26072494279643E+004,    1.25341153324148E+004,    1.74147532405424E+000,    1.26119814142635E+004,    1.25897610823900E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62314855108663E-004,    4.78738085712703E-003,    4.78738085712703E-003,    1.90110357226671E-003 
    8.02000000000087E-006,    1.26092837106623E+004,    1.25338265464523E+004,    1.74146964793571E+000,    1.26158160222367E+004,    1.25917294169812E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62320945218793E-004,    4.78749568763971E-003,    4.78749568763971E-003,    1.90115120520167E-003 
    8.02500000000087E-006,    1.26086121237152E+004,    1.25323578378885E+004,    1.74144077646509E+000,    1.26135859543330E+004,    1.25903898081069E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62316800491164E-004,    4.78742205694781E-003,    4.78742205694781E-003,    1.90112283593919E-003 
    8.03000000000086E-006,    1.26082118206769E+004,    1.25329396825446E+004,    1.74145221497748E+000,    1.26128574660314E+004,    1.25901457516633E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62316045348485E-004,    4.78735698836829E-003,    4.78735698836829E-003,    1.90109605680117E-003 
    8.03500000000086E-006,    1.26102519833386E+004,    1.25326585858281E+004,    1.74144668900954E+000,    1.26140727531287E+004,    1.25913416171391E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62319745406983E-004,    4.78759280322210E-003,    4.78759280322210E-003,    1.90118912882757E-003 
    8.04000000000085E-006,    1.26115752676897E+004,    1.25338769558420E+004,    1.74147063875550E+000,    1.26168260453682E+004,    1.25930618334415E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62325067360799E-004,    4.78769810143048E-003,    4.78769810143048E-003,    1.90123169981203E-003 
    8.04500000000084E-006,    1.26123612770717E+004,    1.25350175744263E+004,    1.74149305611402E+000,    1.26165778083454E+004,    1.25936324202009E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62326832503047E-004,    4.78782428065536E-003,    4.78782428065536E-003,    1.90128040776735E-003 
    8.05000000000084E-006,    1.26125540202240E+004,    1.25332780237792E+004,    1.74145886597995E+000,    1.26171936868002E+004,    1.25934518412631E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62326273878515E-004,    4.78782320235059E-003,    4.78782320235059E-003,    1.90128124430471E-003 
    8.05500000000083E-006,    1.26120504151952E+004,    1.25357643157953E+004,    1.74150773023290E+000,    1.26140175373302E+004,    1.25929273061367E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324651184156E-004,    4.78780410961984E-003,    4.78780410961984E-003,    1.90127167163255E-003 
    8.06000000000083E-006,    1.26120530312486E+004,    1.25380173525409E+004,    1.74155199429750E+000,    1.26117154223391E+004,    1.25928271613256E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324341371762E-004,    4.78781263924896E-003,    4.78781263924896E-003,    1.90127221385024E-003 
    8.06500000000082E-006,    1.26106563626474E+004,    1.25426840363882E+004,    1.74164362974902E+000,    1.26102813793654E+004,    1.25929850732504E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324829894190E-004,    4.78768039929061E-003,    4.78768039929061E-003,    1.90121560114376E-003 
    8.07000000000081E-006,    1.26105695388983E+004,    1.25438340434751E+004,    1.74166620144214E+000,    1.26071467407418E+004,    1.25923134358148E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62322752058477E-004,    4.78770311199306E-003,    4.78770311199306E-003,    1.90122337711212E-003 
    8.07500000000081E-006,    1.26094472190425E+004,    1.25442783252151E+004,    1.74167492050081E+000,    1.26084937002734E+004,    1.25923283180461E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62322798100349E-004,    4.78755289388444E-003,    4.78755289388444E-003,    1.90116385848144E-003 
    8.08000000000080E-006,    1.26070804247950E+004,    1.25438203732642E+004,    1.74166593315403E+000,    1.26087387778580E+004,    1.25912295695888E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62319398738450E-004,    4.78730298064737E-003,    4.78730298064737E-003,    1.90106564734052E-003 
    8.08500000000080E-006,    1.26081386857206E+004,    1.25419390088229E+004,    1.74162900466567E+000,    1.26084247507335E+004,    1.25911215601447E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62319064561361E-004,    4.78740704245590E-003,    4.78740704245590E-003,    1.90110709255118E-003 
    8.09000000000079E-006,    1.26098942563275E+004,    1.25439391332119E+004,    1.74166826388824E+000,    1.26076858953780E+004,    1.25922000207169E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62322401179400E-004,    4.78753548742386E-003,    4.78753548742386E-003,    1.90115685869394E-003 
    8.09500000000078E-006,    1.26081999461907E+004,    1.25411922719378E+004,    1.74161434437008E+000,    1.26066235359559E+004,    1.25904216603071E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62316899045233E-004,    4.78745530842221E-003,    4.78745530842221E-003,    1.90112667536601E-003 
    8.10000000000078E-006,    1.26064007807339E+004,    1.25432453698739E+004,    1.74165464777901E+000,    1.26068115215086E+004,    1.25902069175043E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62316234604672E-004,    4.78719738895592E-003,    4.78719738895592E-003,    1.90102280794947E-003 
    8.10500000000077E-006,    1.26085975155383E+004,    1.25423388631334E+004,    1.74163685411435E+000,    1.26074181108073E+004,    1.25911303450361E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62319091741561E-004,    4.78747083525734E-003,    4.78747083525734E-003,    1.90113288334513E-003 
    8.11000000000077E-006,    1.26069614713783E+004,    1.25427515331244E+004,    1.74164495464576E+000,    1.26099524385193E+004,    1.25912607067388E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62319495075196E-004,    4.78729657029707E-003,    4.78729657029707E-003,    1.90106347080541E-003 
    8.11500000000076E-006,    1.26070738137451E+004,    1.25409103230869E+004,    1.74160880858371E+000,    1.26115039756228E+004,    1.25912955926407E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62319603010174E-004,    4.78730745278042E-003,    4.78730745278042E-003,    1.90106893042562E-003 
    8.12000000000075E-006,    1.26066791878844E+004,    1.25390409148154E+004,    1.74157209861670E+000,    1.26124158387252E+004,    1.25909078476186E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62318403336559E-004,    4.78723578658660E-003,    4.78723578658660E-003,    1.90104243169121E-003 
    8.12500000000075E-006,    1.26078981982387E+004,    1.25397500600348E+004,    1.74158602547699E+000,    1.26099350294922E+004,    1.25908974239078E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62318371085466E-004,    4.78732660932993E-003,    4.78732660932993E-003,    1.90107772301297E-003 
    8.13000000000074E-006,    1.26098628112048E+004,    1.25356318845843E+004,    1.74150512796541E+000,    1.26099087708231E+004,    1.25907006778719E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62317762346921E-004,    4.78760053441638E-003,    4.78760053441638E-003,    1.90118926740745E-003 
    8.13500000000074E-006,    1.26098779601680E+004,    1.25387512758442E+004,    1.74156640998357E+000,    1.26118196769901E+004,    1.25920796617710E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62322028815098E-004,    4.78759550656668E-003,    4.78759550656668E-003,    1.90118570168785E-003 
    8.14000000000073E-006,    1.26084733995338E+004,    1.25378575810413E+004,    1.74154885586074E+000,    1.26125320008561E+004,    1.25914352236320E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62320035018170E-004,    4.78742242368349E-003,    4.78742242368349E-003,    1.90111746687998E-003 
    8.14500000000072E-006,    1.26079696311044E+004,    1.25382873406848E+004,    1.74155729757815E+000,    1.26135505899991E+004,    1.25916241817166E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62320619634760E-004,    4.78735344870619E-003,    4.78735344870619E-003,    1.90109058215115E-003 
    8.15000000000072E-006,    1.26084836862120E+004,    1.25382873406847E+004,    1.74155729757815E+000,    1.26170092587695E+004,    1.25928790109037E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324501776132E-004,    4.78744881385381E-003,    4.78744881385381E-003,    1.90112700347906E-003 
    8.15500000000071E-006,    1.26086030590346E+004,    1.25387350423889E+004,    1.74156609114418E+000,    1.26161951571453E+004,    1.25928061995238E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324276523173E-004,    4.78749235957233E-003,    4.78749235957233E-003,    1.90114433796858E-003 
    8.16000000000071E-006,    1.26086384935912E+004,    1.25403806007953E+004,    1.74159840737124E+000,    1.26157801323705E+004,    1.25931236922778E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62325258727527E-004,    4.78746047895555E-003,    4.78746047895555E-003,    1.90113109285162E-003 
    8.16500000000070E-006,    1.26086365816118E+004,    1.25442945585821E+004,    1.74167523907060E+000,    1.26157898982057E+004,    1.25941362872950E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62328391193722E-004,    4.78747218133047E-003,    4.78747218133047E-003,    1.90113114455161E-003 
    8.17000000000069E-006,    1.26088192618189E+004,    1.25441894688817E+004,    1.74167317673635E+000,    1.26164002669577E+004,    1.25943715180696E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62329118853540E-004,    4.78749204360881E-003,    4.78749204360881E-003,    1.90113951365450E-003 
    8.17500000000069E-006,    1.26095333272326E+004,    1.25455248762272E+004,    1.74169938101229E+000,    1.26156883201684E+004,    1.25948228680413E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330515024749E-004,    4.78760683666362E-003,    4.78760683666362E-003,    1.90118338365512E-003 
    8.18000000000068E-006,    1.26088141246976E+004,    1.25458281834769E+004,    1.74170533197534E+000,    1.26137347201228E+004,    1.25940015878251E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62327974511483E-004,    4.78746730040165E-003,    4.78746730040165E-003,    1.90112731644207E-003 
    8.18500000000068E-006,    1.26074572804126E+004,    1.25441535845913E+004,    1.74167247251708E+000,    1.26155500699374E+004,    1.25935039586287E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62326435105246E-004,    4.78735317096103E-003,    4.78735317096103E-003,    1.90108555143794E-003 
    8.19000000000067E-006,    1.26055628645304E+004,    1.25427156487836E+004,    1.74164425027196E+000,    1.26170978096470E+004,    1.25927488389736E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324099068983E-004,    4.78713355704146E-003,    4.78713355704146E-003,    1.90099793354100E-003 
    8.19500000000066E-006,    1.26053342263050E+004,    1.25402968704727E+004,    1.74159676323167E+000,    1.26124172551244E+004,    1.25906340307507E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62317556136952E-004,    4.78710927461320E-003,    4.78710927461320E-003,    1.90099023753658E-003 
    8.20000000000066E-006,    1.26063318350623E+004,    1.25447986472397E+004,    1.74168513110856E+000,    1.26141558491760E+004,    1.25927560883027E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324121495995E-004,    4.78717203582306E-003,    4.78717203582306E-003,    1.90101185946704E-003 
    8.20500000000065E-006,    1.26069042286298E+004,    1.25447619085836E+004,    1.74168441018913E+000,    1.26165868646464E+004,    1.25937225024324E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62327111171944E-004,    4.78724193730596E-003,    4.78724193730596E-003,    1.90103937772259E-003 
    8.21000000000065E-006,    1.26080215413269E+004,    1.25444312606156E+004,    1.74167792173235E+000,    1.26136415059707E+004,    1.25932605486157E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62325682104270E-004,    4.78738426972375E-003,    4.78738426972375E-003,    1.90109686364112E-003 
    8.21500000000064E-006,    1.26083083491131E+004,    1.25424516425262E+004,    1.74163906797483E+000,    1.26141479629755E+004,    1.25930272899647E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324960496658E-004,    4.78742135215294E-003,    4.78742135215294E-003,    1.90111261036053E-003 
    8.22000000000063E-006,    1.26085068990084E+004,    1.25435589304548E+004,    1.74166080203642E+000,    1.26137728771651E+004,    1.25932902665345E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62325774038722E-004,    4.78740756802971E-003,    4.78740756802971E-003,    1.90110669295495E-003 
    8.22500000000063E-006,    1.26080816656944E+004,    1.25417356640495E+004,    1.74162501266831E+000,    1.26122606233938E+004,    1.25921816504377E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62322344345941E-004,    4.78739575888456E-003,    4.78739575888456E-003,    1.90110335074748E-003 
    8.23000000000062E-006,    1.26076330171416E+004,    1.25444099009240E+004,    1.74167750257014E+000,    1.26130819541876E+004,    1.25929161451125E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324616656014E-004,    4.78737937917406E-003,    4.78737937917406E-003,    1.90109434420804E-003 
    8.23500000000062E-006,    1.26063728946436E+004,    1.25432889436932E+004,    1.74165550302040E+000,    1.26147933494555E+004,    1.25925736726781E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62323557159760E-004,    4.78723174280526E-003,    4.78723174280526E-003,    1.90103748328791E-003 
    8.24000000000061E-006,    1.26070774334188E+004,    1.25454334568424E+004,    1.74169758728775E+000,    1.26148594766597E+004,    1.25934605249765E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62326300741895E-004,    4.78728836009665E-003,    4.78728836009665E-003,    1.90105678769060E-003 
    8.24500000000060E-006,    1.26052065622367E+004,    1.25418322101027E+004,    1.74162690804385E+000,    1.26128934052949E+004,    1.25911148908737E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62319043926820E-004,    4.78712448978487E-003,    4.78712448978487E-003,    1.90099592263340E-003 
    8.25000000000060E-006,    1.26051106131287E+004,    1.25408240296359E+004,    1.74160711424999E+000,    1.26123782817859E+004,    1.25906590688313E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62317633606289E-004,    4.78711274498297E-003,    4.78711274498297E-003,    1.90099179736434E-003 
    8.25500000000059E-006,    1.26043469503542E+004,    1.25403754744499E+004,    1.74159830671025E+000,    1.26137471234050E+004,    1.25906095154319E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62317480284958E-004,    4.78703167068274E-003,    4.78703167068274E-003,    1.90095960064053E-003 
    8.26000000000059E-006,    1.26054913978606E+004,    1.25414947260730E+004,    1.74162028249429E+000,    1.26146968359107E+004,    1.25916895191433E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62320821780387E-004,    4.78707767209463E-003,    4.78707767209463E-003,    1.90097694168531E-003 
    8.26500000000058E-006,    1.26061717490338E+004,    1.25446935575912E+004,    1.74168306893291E+000,    1.26127167622450E+004,    1.25922307942662E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62322496385609E-004,    4.78722317833045E-003,    4.78722317833045E-003,    1.90103204194529E-003 
    8.27000000000057E-006,    1.26053301025870E+004,    1.25442979761337E+004,    1.74167530613784E+000,    1.26138107668553E+004,    1.25920786754667E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62322025763676E-004,    4.78712982897396E-003,    4.78712982897396E-003,    1.90099615061179E-003 
    8.27500000000057E-006,    1.26064757061561E+004,    1.25443330060316E+004,    1.74167599357489E+000,    1.26110290546012E+004,    1.25917722774854E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62321077822949E-004,    4.78720893335894E-003,    4.78720893335894E-003,    1.90102719767346E-003 
    8.28000000000056E-006,    1.26058736605235E+004,    1.25441467494891E+004,    1.74167233837965E+000,    1.26103990401863E+004,    1.25912693770142E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62319521900552E-004,    4.78719038473847E-003,    4.78719038473847E-003,    1.90101980272069E-003 
    8.28500000000056E-006,    1.26070773177598E+004,    1.25466295976959E+004,    1.74172105460358E+000,    1.26098846629333E+004,    1.25922934998617E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62322690381600E-004,    4.78727227664046E-003,    4.78727227664046E-003,    1.90105118239884E-003 
    8.29000000000055E-006,    1.26074759615888E+004,    1.25476540057934E+004,    1.74174114927980E+000,    1.26098985778442E+004,    1.25927395415263E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324070305760E-004,    4.78734080827958E-003,    4.78734080827958E-003,    1.90107574357175E-003 
    8.29500000000054E-006,    1.26077249109669E+004,    1.25490517786700E+004,    1.74176856280626E+000,    1.26130527811001E+004,    1.25941469786785E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62328424266533E-004,    4.78741056117524E-003,    4.78741056117524E-003,    1.90110327907144E-003 
    8.30000000000054E-006,    1.26065280453450E+004,    1.25447046646287E+004,    1.74168328688802E+000,    1.26107400509256E+004,    1.25918057966798E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62321181526215E-004,    4.78730422249820E-003,    4.78730422249820E-003,    1.90106297729224E-003 
    8.30500000000053E-006,    1.26060952549972E+004,    1.25422260837292E+004,    1.74163464021580E+000,    1.26117971162769E+004,    1.25912868229343E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62319575877227E-004,    4.78717560671483E-003,    4.78717560671483E-003,    1.90101572908742E-003 
    8.31000000000053E-006,    1.26059020635241E+004,    1.25407069781118E+004,    1.74160481595967E+000,    1.26125985318072E+004,    1.25910463813981E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62318831959909E-004,    4.78714079442024E-003,    4.78714079442024E-003,    1.90100324912970E-003 
    8.31500000000052E-006,    1.26051255359410E+004,    1.25397876532629E+004,    1.74158676372634E+000,    1.26130356515653E+004,    1.25905931470796E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62317429640147E-004,    4.78708464494637E-003,    4.78708464494637E-003,    1.90098255194496E-003 
    8.32000000000051E-006,    1.26054543108000E+004,    1.25403412988092E+004,    1.74159763563490E+000,    1.26110272007073E+004,    1.25902865577770E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62316481022445E-004,    4.78707557943775E-003,    4.78707557943775E-003,    1.90097816403268E-003 
    8.32500000000051E-006,    1.26032894645150E+004,    1.25402601316567E+004,    1.74159604181688E+000,    1.26140917961167E+004,    1.25902114080913E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62316248499187E-004,    4.78700687221551E-003,    4.78700687221551E-003,    1.90095091160266E-003 
    8.33000000000050E-006,    1.26029756724617E+004,    1.25418774927620E+004,    1.74162779701569E+000,    1.26121503497993E+004,    1.25899134067763E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62315326432563E-004,    4.78691088139324E-003,    4.78691088139324E-003,    1.90091126699307E-003 
    8.33500000000050E-006,    1.26042942038150E+004,    1.25436178832522E+004,    1.74166195907103E+000,    1.26085746978095E+004,    1.25898887572143E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62315250161893E-004,    4.78697921353733E-003,    4.78697921353733E-003,    1.90093603304262E-003 
    8.34000000000049E-006,    1.26037712819523E+004,    1.25445534380437E+004,    1.74168031931396E+000,    1.26070331213339E+004,    1.25894403036281E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62313862537089E-004,    4.78703146344817E-003,    4.78703146344817E-003,    1.90095591498949E-003 
    8.34500000000049E-006,    1.26032585252736E+004,    1.25459802642629E+004,    1.74170831573489E+000,    1.26035537052569E+004,    1.25885483570340E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62311102525056E-004,    4.78695724624453E-003,    4.78695724624453E-003,    1.90092563628225E-003 
    8.35000000000048E-006,    1.26041709902599E+004,    1.25457794834474E+004,    1.74170437648719E+000,    1.26034347517501E+004,    1.25888672607839E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62312089348054E-004,    4.78706142817492E-003,    4.78706142817492E-003,    1.90096722473356E-003 
    8.35500000000047E-006,    1.26064944824073E+004,    1.25453249497115E+004,    1.74169545825513E+000,    1.26046932157046E+004,    1.25901571632022E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62316080657533E-004,    4.78720523709019E-003,    4.78720523709019E-003,    1.90102378884580E-003 
    8.36000000000047E-006,    1.26049647705530E+004,    1.25477317548233E+004,    1.74174267426882E+000,    1.26036594384302E+004,    1.25897912679348E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62314948509474E-004,    4.78706936977174E-003,    4.78706936977174E-003,    1.90096827010889E-003 
    8.36500000000046E-006,    1.26048338869822E+004,    1.25496720611362E+004,    1.74178072610556E+000,    1.26017680066956E+004,    1.25896729718173E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62314582473919E-004,    4.78706964955325E-003,    4.78706964955325E-003,    1.90096754167297E-003 
    8.37000000000046E-006,    1.26048029978659E+004,    1.25484955746535E+004,    1.74175765506762E+000,    1.25976061249229E+004,    1.25881207560741E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62309779317128E-004,    4.78713129890347E-003,    4.78713129890347E-003,    1.90099208044858E-003 
    8.37500000000045E-006,    1.26056019518216E+004,    1.25465971310336E+004,    1.74172041769010E+000,    1.25998501574185E+004,    1.25886517547154E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62311422483268E-004,    4.78722145750233E-003,    4.78722145750233E-003,    1.90102922897588E-003 
    8.38000000000044E-006,    1.26041241477650E+004,    1.25444987572385E+004,    1.74167924627597E+000,    1.25967740245081E+004,    1.25865397229630E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62304886525479E-004,    4.78698899707186E-003,    4.78698899707186E-003,    1.90093931162604E-003 
    8.38500000000044E-006,    1.26057619837940E+004,    1.25434316265796E+004,    1.74165830347696E+000,    1.25963705563339E+004,    1.25868733019016E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62305918884447E-004,    4.78714438927654E-003,    4.78714438927654E-003,    1.90100249703996E-003 
    8.39000000000043E-006,    1.26032872812735E+004,    1.25450481283145E+004,    1.74169002654763E+000,    1.25983939852278E+004,    1.25867897645504E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62305660355287E-004,    4.78692707255875E-003,    4.78692707255875E-003,    1.90091417623654E-003 
    8.39500000000043E-006,    1.26022751775352E+004,    1.25455257306145E+004,    1.74169939777596E+000,    1.25998894143744E+004,    1.25869063517045E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62306021165733E-004,    4.78685876131469E-003,    4.78685876131469E-003,    1.90088652497213E-003 
    8.40000000000042E-006,    1.26036398732517E+004,    1.25460938976420E+004,    1.74171054512797E+000,    1.25972239261319E+004,    1.25868696001835E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62305907428496E-004,    4.78697272171528E-003,    4.78697272171528E-003,    1.90093152632006E-003 
    8.40500000000041E-006,    1.26053190740143E+004,    1.25477155215096E+004,    1.74174235586601E+000,    1.25985583596516E+004,    1.25884314550634E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62310740776187E-004,    4.78717433106131E-003,    4.78717433106131E-003,    1.90100959334859E-003 
    8.41000000000041E-006,    1.26037962398991E+004,    1.25483340960109E+004,    1.74175448813145E+000,    1.25981854816038E+004,    1.25878029321008E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62308795791121E-004,    4.78701573063057E-003,    4.78701573063057E-003,    1.90094576397444E-003 
    8.41500000000040E-006,    1.26030380884575E+004,    1.25478462423949E+004,    1.74174491982412E+000,    1.26008255927498E+004,    1.25881227942560E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62309785624347E-004,    4.78694583758874E-003,    4.78694583758874E-003,    1.90091935103375E-003 
    8.42000000000040E-006,    1.26039041621221E+004,    1.25462357257533E+004,    1.74171332762456E+000,    1.26024156840050E+004,    1.25885640200224E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62311150993406E-004,    4.78702501302850E-003,    4.78702501302850E-003,    1.90095127339994E-003 
    8.42500000000039E-006,    1.26029202069966E+004,    1.25457914448575E+004,    1.74170461116913E+000,    1.26007013236001E+004,    1.25875028606079E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62307867183946E-004,    4.78698496735337E-003,    4.78698496735337E-003,    1.90093654476836E-003 
    8.43000000000038E-006,    1.26025107481485E+004,    1.25455171867473E+004,    1.74169923013924E+000,    1.26002256992454E+004,    1.25871087350540E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62306647489653E-004,    4.78685574265381E-003,    4.78685574265381E-003,    1.90088539028699E-003 
    8.43500000000038E-006,    1.26031941768825E+004,    1.25488373283085E+004,    1.74176435732077E+000,    1.26011364518083E+004,    1.25885404058020E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62311077920340E-004,    4.78688199398969E-003,    4.78688199398969E-003,    1.90089267112895E-003 
    8.44000000000037E-006,    1.26034694957687E+004,    1.25474626235399E+004,    1.74173739538362E+000,    1.26003698059405E+004,    1.25880804888509E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62309654708751E-004,    4.78698159607073E-003,    4.78698159607073E-003,    1.90093294230140E-003 
    8.44500000000037E-006,    1.26028285128603E+004,    1.25483981748401E+004,    1.74175574486148E+000,    1.26020708994156E+004,    1.25885414955793E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62311081292606E-004,    4.78687096992705E-003,    4.78687096992705E-003,    1.90088935815715E-003 
    8.45000000000036E-006,    1.26038217811505E+004,    1.25464219819180E+004,    1.74171698165513E+000,    1.26052258255051E+004,    1.25894091149674E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62313766030367E-004,    4.78700384739515E-003,    4.78700384739515E-003,    1.90094304430203E-003 
    8.45500000000035E-006,    1.26044832860125E+004,    1.25477402986722E+004,    1.74174284184892E+000,    1.26068663236957E+004,    1.25905305709853E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62317236024932E-004,    4.78702793388364E-003,    4.78702793388364E-003,    1.90095296418510E-003 
    8.46000000000035E-006,    1.26040150008454E+004,    1.25450934108320E+004,    1.74169091508337E+000,    1.26072415937567E+004,    1.25897500318017E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62314820915635E-004,    4.78699656358306E-003,    4.78699656358306E-003,    1.90094308664364E-003 
    8.46500000000034E-006,    1.26048395915721E+004,    1.25446610908685E+004,    1.74168243183131E+000,    1.26072556242541E+004,    1.25900094993664E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62315623761151E-004,    4.78705684910802E-003,    4.78705684910802E-003,    1.90096515099621E-003 
    8.47000000000034E-006,    1.26033199027173E+004,    1.25449336404323E+004,    1.74168778003367E+000,    1.26074241089368E+004,    1.25894536083775E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62313903705771E-004,    4.78692789468714E-003,    4.78692789468714E-003,    1.90091450595097E-003 
    8.47500000000033E-006,    1.26046437536861E+004,    1.25453164058419E+004,    1.74169529061326E+000,    1.26054190518534E+004,    1.25895467251758E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62314191834721E-004,    4.78704323361761E-003,    4.78704323361761E-003,    1.90095992256332E-003 
    8.48000000000032E-006,    1.26042104627286E+004,    1.25432829629735E+004,    1.74165538563467E+000,    1.26035562924860E+004,    1.25882762385029E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62310260460277E-004,    4.78706009728143E-003,    4.78706009728143E-003,    1.90096900879592E-003 
    8.48500000000032E-006,    1.26039652226458E+004,    1.25436751272677E+004,    1.74166308255841E+000,    1.26033409065851E+004,    1.25882044727857E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62310038380546E-004,    4.78702877241269E-003,    4.78702877241269E-003,    1.90095529879517E-003 
    8.49000000000031E-006,    1.26045775382583E+004,    1.25441458951014E+004,    1.74167232161247E+000,    1.26004129037923E+004,    1.25877298803258E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62308569725203E-004,    4.78703230656192E-003,    4.78703230656192E-003,    1.90095609737028E-003 
    8.49500000000031E-006,    1.26049100411374E+004,    1.25438049942781E+004,    1.74166563132927E+000,    1.25988322246247E+004,    1.25873208874289E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62307304037953E-004,    4.78706846021833E-003,    4.78706846021833E-003,    1.90097244736437E-003 
    8.50000000000030E-006,    1.26024075210691E+004,    1.25430317726933E+004,    1.74165045533696E+000,    1.25993840969338E+004,    1.25861713414881E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62303746435577E-004,    4.78694955682957E-003,    4.78694955682957E-003,    1.90092433890953E-003 
    8.50500000000029E-006,    1.26043521937506E+004,    1.25435597848435E+004,    1.74166081880512E+000,    1.26017139730384E+004,    1.25878642390631E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62308985510789E-004,    4.78708799105446E-003,    4.78708799105446E-003,    1.90097846213326E-003 
    8.51000000000029E-006,    1.26040629205018E+004,    1.25449643983722E+004,    1.74168838357859E+000,    1.25989988712604E+004,    1.25872927434289E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62307216941154E-004,    4.78700747077068E-003,    4.78700747077068E-003,    1.90094763122226E-003 
    8.51500000000028E-006,    1.26051360943026E+004,    1.25465475766528E+004,    1.74171944555294E+000,    1.25998454154728E+004,    1.25884302495925E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62310737045888E-004,    4.78707870524369E-003,    4.78707870524369E-003,    1.90097444794474E-003 
    8.52000000000028E-006,    1.26061280010747E+004,    1.25452856479125E+004,    1.74169468710075E+000,    1.25967369383695E+004,    1.25876236139060E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62308240871513E-004,    4.78726538201843E-003,    4.78726538201843E-003,    1.90104817777101E-003 
    8.52500000000027E-006,    1.26054222272521E+004,    1.25430377534152E+004,    1.74165057272721E+000,    1.25957085104897E+004,    1.25864240031925E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62304528391467E-004,    4.78715882613767E-003,    4.78715882613767E-003,    1.90100832002555E-003 
    8.53000000000026E-006,    1.26039577035320E+004,    1.25439006857485E+004,    1.74166750933862E+000,    1.25954388755960E+004,    1.25859151328646E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62302953490240E-004,    4.78698206121925E-003,    4.78698206121925E-003,    1.90093828056485E-003 
    8.53500000000026E-006,    1.26050558420714E+004,    1.25433410613970E+004,    1.74165652594873E+000,    1.25931975441345E+004,    1.25855943720487E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62301960743703E-004,    4.78709764777506E-003,    4.78709764777506E-003,    1.90098375729948E-003 
    8.54000000000025E-006,    1.26054712751671E+004,    1.25404865452762E+004,    1.74160048768102E+000,    1.25945971923468E+004,    1.25854573922387E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62301536788828E-004,    4.78711959536768E-003,    4.78711959536768E-003,    1.90099571444444E-003 
    8.54500000000025E-006,    1.26039034429836E+004,    1.25393279905302E+004,    1.74157773665982E+000,    1.25968952656378E+004,    1.25851423265269E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62300561641705E-004,    4.78702584648475E-003,    4.78702584648475E-003,    1.90095867117201E-003 
    8.55000000000024E-006,    1.26036445859227E+004,    1.25375679417376E+004,    1.74154316620006E+000,    1.25999160129136E+004,    1.25854688550665E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62301572266612E-004,    4.78699024806651E-003,    4.78699024806651E-003,    1.90094701102049E-003 
    8.55500000000023E-006,    1.26031528311804E+004,    1.25361556285612E+004,    1.74151541920616E+000,    1.25983818065829E+004,    1.25844302291019E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62298357589452E-004,    4.78689319998637E-003,    4.78689319998637E-003,    1.90090945648271E-003 
    8.56000000000023E-006,    1.26026023205435E+004,    1.25358070355368E+004,    1.74150856966280E+000,    1.25974543067684E+004,    1.25838200869390E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62296469029186E-004,    4.78681306406118E-003,    4.78681306406118E-003,    1.90087825423832E-003 
    8.56500000000022E-006,    1.26029637876350E+004,    1.25392929604619E+004,    1.74157704869755E+000,    1.25982941911280E+004,    1.25851301496862E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62300523953286E-004,    4.78688368528998E-003,    4.78688368528998E-003,    1.90090243713737E-003 
    8.57000000000022E-006,    1.26028091926969E+004,    1.25412315738928E+004,    1.74161511600624E+000,    1.25999898953613E+004,    1.25860649697702E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62303417225050E-004,    4.78693074565008E-003,    4.78693074565008E-003,    1.90092033398991E-003 
    8.57500000000021E-006,    1.26026917805741E+004,    1.25410589870363E+004,    1.74161172748258E+000,    1.26032500263011E+004,    1.25869353251651E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62306110831540E-004,    4.78687490288936E-003,    4.78687490288936E-003,    1.90089792238186E-003 
    8.58000000000020E-006,    1.26031164117155E+004,    1.25403088319481E+004,    1.74159699811004E+000,    1.26026274491748E+004,    1.25867458963178E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62305524592532E-004,    4.78691168291182E-003,    4.78691168291182E-003,    1.90091337259915E-003 
    8.58500000000020E-006,    1.26034903460531E+004,    1.25424080686716E+004,    1.74163821262417E+000,    1.26015915738882E+004,    1.25871470227752E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62306765979348E-004,    4.78694198116641E-003,    4.78694198116641E-003,    1.90092204257432E-003 
    8.59000000000019E-006,    1.26036810113537E+004,    1.25416169038484E+004,    1.74162268115037E+000,    1.26025333110834E+004,    1.25873069626895E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62307260945297E-004,    4.78694006017602E-003,    4.78694006017602E-003,    1.90092249633741E-003 
    8.59500000000019E-006,    1.26034801492727E+004,    1.25487911915712E+004,    1.74176345253698E+000,    1.26007755925840E+004,    1.25885486937466E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62311103566997E-004,    4.78696876542014E-003,    4.78696876542014E-003,    1.90092749956324E-003 
    8.60000000000018E-006,    1.26045350324359E+004,    1.25501428262298E+004,    1.74178995671213E+000,    1.25998656666349E+004,    1.25890972138798E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62312800908341E-004,    4.78706302066705E-003,    4.78706302066705E-003,    1.90096436237844E-003 
    8.60500000000017E-006,    1.26049444619619E+004,    1.25535090894248E+004,    1.74185594210662E+000,    1.25996185282303E+004,    1.25900754292190E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62315827759545E-004,    4.78716264549984E-003,    4.78716264549984E-003,    1.90100015249685E-003 
    8.61000000000017E-006,    1.26055857596045E+004,    1.25543079345355E+004,    1.74187159610569E+000,    1.25982528057661E+004,    1.25901619572979E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62316095491191E-004,    4.78720380165159E-003,    4.78720380165159E-003,    1.90101511043053E-003 
    8.61500000000016E-006,    1.26042583172642E+004,    1.25580150803871E+004,    1.74194421576280E+000,    1.25949360485631E+004,    1.25895448053715E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62314185894336E-004,    4.78706338502721E-003,    4.78706338502721E-003,    1.90095631952761E-003 
    8.62000000000016E-006,    1.26040544501716E+004,    1.25560090026524E+004,    1.74190492356440E+000,    1.25931568669972E+004,    1.25884081648660E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62310668705219E-004,    4.78704576953033E-003,    4.78704576953033E-003,    1.90095060212179E-003 
    8.62500000000015E-006,    1.26043563356406E+004,    1.25583918603107E+004,    1.74195159426075E+000,    1.25964631061553E+004,    1.25901387387459E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62316023649433E-004,    4.78707702445642E-003,    4.78707702445642E-003,    1.90096159661295E-003 
    8.63000000000014E-006,    1.26025151157135E+004,    1.25616880380038E+004,    1.74201612550770E+000,    1.26011934788782E+004,    1.25915740707761E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62320464597390E-004,    4.78694741437983E-003,    4.78694741437983E-003,    1.90090717964735E-003 
    8.63500000000014E-006,    1.26030427372035E+004,    1.25609259366824E+004,    1.74200120825541E+000,    1.25990957167373E+004,    1.25909897049037E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62318656603336E-004,    4.78698962894511E-003,    4.78698962894511E-003,    1.90092372722075E-003 
    8.64000000000013E-006,    1.26042088796365E+004,    1.25618879613523E+004,    1.74202003849114E+000,    1.25999889239077E+004,    1.25920220574843E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62321850599053E-004,    4.78706338860409E-003,    4.78706338860409E-003,    1.90095341118450E-003 
    8.64500000000013E-006,    1.26032253149395E+004,    1.25643408638980E+004,    1.74206803808727E+000,    1.26004220494812E+004,    1.25923464733378E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62322854268188E-004,    4.78696067613910E-003,    4.78696067613910E-003,    1.90090888866478E-003 
    8.65000000000012E-006,    1.26019840281180E+004,    1.25626731300240E+004,    1.74203540499508E+000,    1.26005771410209E+004,    1.25914093653947E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62319955014965E-004,    4.78680643151381E-003,    4.78680643151381E-003,    1.90084986248936E-003 
    8.65500000000011E-006,    1.26013561845078E+004,    1.25655856819485E+004,    1.74209239047903E+000,    1.26016244224027E+004,    1.25921929988164E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62322379455247E-004,    4.78682744746441E-003,    4.78682744746441E-003,    1.90085541361004E-003 
    8.66000000000011E-006,    1.26011483265242E+004,    1.25642195431840E+004,    1.74206566444316E+000,    1.26025591535015E+004,    1.25920249043279E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62321859406628E-004,    4.78680458027405E-003,    4.78680458027405E-003,    1.90084716787118E-003 
    8.66500000000010E-006,    1.26013157774888E+004,    1.25640298727439E+004,    1.74206195344687E+000,    1.26074353464964E+004,    1.25934969205271E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62326413332684E-004,    4.78677858243672E-003,    4.78677858243672E-003,    1.90083818833403E-003 
    8.67000000000010E-006,    1.26012097612317E+004,    1.25605021670947E+004,    1.74199291271099E+000,    1.26071112788168E+004,    1.25924424269916E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62323151123283E-004,    4.78678894212097E-003,    4.78678894212097E-003,    1.90084426129182E-003 
    8.67500000000009E-006,    1.26012802367164E+004,    1.25599613479931E+004,    1.74198232507884E+000,    1.26049584258489E+004,    1.25916954599449E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62320840160426E-004,    4.78678872154777E-003,    4.78678872154777E-003,    1.90084511426760E-003 
    8.68000000000008E-006,    1.26015704044319E+004,    1.25577878162398E+004,    1.74193976503537E+000,    1.26061653495658E+004,    1.25916212290524E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62320610499577E-004,    4.78685172431473E-003,    4.78685172431473E-003,    1.90087255003773E-003 
    8.68500000000008E-006,    1.26005727014921E+004,    1.25530519959557E+004,    1.74184698414798E+000,    1.26056106741415E+004,    1.25897896249116E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62314943425598E-004,    4.78665475620832E-003,    4.78665475620832E-003,    1.90079795203249E-003 
    8.69000000000007E-006,    1.26004156205982E+004,    1.25514551575536E+004,    1.74181568499571E+000,    1.26039456279238E+004,    1.25888133918398E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62311922656105E-004,    4.78666988000630E-003,    4.78666988000630E-003,    1.90080668912279E-003 
    8.69500000000007E-006,    1.26000669503995E+004,    1.25523009952173E+004,    1.74183226495013E+000,    1.26048265844046E+004,    1.25891380202516E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62312927177380E-004,    4.78662093190008E-003,    4.78662093190008E-003,    1.90078559550152E-003 
    8.70000000000006E-006,    1.25981884927807E+004,    1.25512894074655E+004,    1.74181243574396E+000,    1.26051647063564E+004,    1.25881411971134E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62309842572546E-004,    4.78645692835235E-003,    4.78645692835235E-003,    1.90072159789058E-003 
    8.70500000000005E-006,    1.25991748882291E+004,    1.25531143657304E+004,    1.74184820648565E+000,    1.26032842259961E+004,    1.25884935793707E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62310933017899E-004,    4.78650510375589E-003,    4.78650510375589E-003,    1.90073962318127E-003 
    8.71000000000005E-006,    1.25983204455389E+004,    1.25543301484010E+004,    1.74187203137681E+000,    1.26047240809815E+004,    1.25888544994256E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62312049859382E-004,    4.78648872215093E-003,    4.78648872215093E-003,    1.90073162101494E-003 
    8.71500000000004E-006,    1.25987477213919E+004,    1.25577425342790E+004,    1.74193887821786E+000,    1.26080802127075E+004,    1.25909215532877E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62318445742043E-004,    4.78657059714249E-003,    4.78657059714249E-003,    1.90075998648394E-003 
    8.72000000000004E-006,    1.25980767436340E+004,    1.25586131436936E+004,    1.74195592746682E+000,    1.26076531775598E+004,    1.25907211654432E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62317825736461E-004,    4.78644996497072E-003,    4.78644996497072E-003,    1.90071172234650E-003 
    8.72500000000003E-006,    1.25964860337516E+004,    1.25594897330004E+004,    1.74197309154994E+000,    1.26049310353312E+004,    1.25894322296811E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62313837553983E-004,    4.78633007843562E-003,    4.78633007843562E-003,    1.90066316877881E-003 
    8.73000000000002E-006,    1.25967557510628E+004,    1.25566164652732E+004,    1.74191682293868E+000,    1.25967171162396E+004,    1.25863734564332E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62304371956620E-004,    4.78632497403667E-003,    4.78632497403667E-003,    1.90066442380172E-003 
    8.73500000000002E-006,    1.25957522656882E+004,    1.25581927906625E+004,    1.74194769592346E+000,    1.25954177722884E+004,    1.25859486257370E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62303057148717E-004,    4.78621070633326E-003,    4.78621070633326E-003,    1.90061702030235E-003 
    8.74000000000001E-006,    1.25944491804914E+004,    1.25569530899756E+004,    1.74192341649164E+000,    1.25917267018109E+004,    1.25839536184557E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62296882352443E-004,    4.78607314574102E-003,    4.78607314574102E-003,    1.90056397861147E-003 
    8.74500000000001E-006,    1.25926928782083E+004,    1.25560594109566E+004,    1.74190591103682E+000,    1.25901559957299E+004,    1.25824753196999E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62292306353563E-004,    4.78596943138763E-003,    4.78596943138763E-003,    1.90052399572985E-003 
    8.75000000000000E-006,    1.25948269552306E+004,    1.25545035874147E+004,    1.74187542978916E+000,    1.25932279570717E+004,    1.25839343956264E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62296822851771E-004,    4.78616614856117E-003,    4.78616614856117E-003,    1.90060229484536E-003 
    8.75499999999999E-006,    1.25949358916191E+004,    1.25554160641090E+004,    1.74189330764131E+000,    1.25941336168074E+004,    1.25844872135597E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62298533968698E-004,    4.78614390623601E-003,    4.78614390623601E-003,    1.90059294118749E-003 
    8.75999999999999E-006,    1.25939567240308E+004,    1.25567574375607E+004,    1.74191958423935E+000,    1.25946508296237E+004,    1.25845513976035E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62298732631497E-004,    4.78604253402864E-003,    4.78604253402864E-003,    1.90055202973761E-003 
    8.76499999999998E-006,    1.25946866211271E+004,    1.25555185895297E+004,    1.74189531623334E+000,    1.25946105722309E+004,    1.25845442642125E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62298710552224E-004,    4.78613321382340E-003,    4.78613321382340E-003,    1.90059034621891E-003 
    8.76999999999998E-006,    1.25961506635195E+004,    1.25530656660435E+004,    1.74184725205860E+000,    1.25957976495313E+004,    1.25849143495535E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62299856027840E-004,    4.78626951436258E-003,    4.78626951436258E-003,    1.90064482052946E-003 
    8.77499999999997E-006,    1.25966754618683E+004,    1.25569308761666E+004,    1.74192298139452E+000,    1.25939690059716E+004,    1.25856037069374E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62301989635216E-004,    4.78633729698609E-003,    4.78633729698609E-003,    1.90066925983060E-003 
    8.77999999999997E-006,    1.25948050228000E+004,    1.25536594603169E+004,    1.74185888888740E+000,    1.25892079051823E+004,    1.25825140507772E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62292426248862E-004,    4.78614917705208E-003,    4.78614917705208E-003,    1.90059598191248E-003 
    8.78499999999996E-006,    1.25958222222204E+004,    1.25524658907620E+004,    1.74183549695482E+000,    1.25880355375379E+004,    1.25823106248879E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62291796523823E-004,    4.78618066479817E-003,    4.78618066479817E-003,    1.90061049008375E-003 
    8.78999999999995E-006,    1.25955553544519E+004,    1.25527529627349E+004,    1.74184112346340E+000,    1.25911411199900E+004,    1.25831873034296E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62294510314119E-004,    4.78623619425183E-003,    4.78623619425183E-003,    1.90063192251682E-003 
    8.79499999999995E-006,    1.25937599393779E+004,    1.25489338736956E+004,    1.74176625064400E+000,    1.25915164898199E+004,    1.25815133819624E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62289328504600E-004,    4.78606723792880E-003,    4.78606723792880E-003,    1.90056899330754E-003 
    8.79999999999994E-006,    1.25961190031763E+004,    1.25457410360515E+004,    1.74170362214937E+000,    1.25905892176988E+004,    1.25814635000112E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62289174081449E-004,    4.78614985832296E-003,    4.78614985832296E-003,    1.90060478572189E-003 
    8.80499999999994E-006,    1.25978497349733E+004,    1.25453309304188E+004,    1.74169557560428E+000,    1.25937457831020E+004,    1.25830641855291E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62294129206855E-004,    4.78641975119670E-003,    4.78641975119670E-003,    1.90071376528119E-003 
    8.80999999999993E-006,    1.25988154944712E+004,    1.25433590035560E+004,    1.74165687810249E+000,    1.25942500808907E+004,    1.25831343336067E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62294346348185E-004,    4.78653522716526E-003,    4.78653522716526E-003,    1.90075948926895E-003 
    8.81499999999992E-006,    1.25965882218577E+004,    1.25416468074974E+004,    1.74162326822721E+000,    1.25967769142640E+004,    1.25824506978469E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62292230134406E-004,    4.78628169853251E-003,    4.78628169853251E-003,    1.90066058174695E-003 
    8.81999999999992E-006,    1.25949646195587E+004,    1.25409650040822E+004,    1.74160988220938E+000,    1.25997951280349E+004,    1.25824475430041E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62292220368298E-004,    4.78611222441924E-003,    4.78611222441924E-003,    1.90059477165724E-003 
    8.82499999999991E-006,    1.25950520328068E+004,    1.25459315642373E+004,    1.74170736026884E+000,    1.25989332943831E+004,    1.25835132705411E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62295519320515E-004,    4.78616087961189E-003,    4.78616087961189E-003,    1.90060940953713E-003 
    8.82999999999991E-006,    1.25960813939916E+004,    1.25408240296357E+004,    1.74160711424998E+000,    1.26003067055433E+004,    1.25830598704460E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62294115849611E-004,    4.78619261241295E-003,    4.78619261241295E-003,    1.90062622782937E-003 
    8.83499999999990E-006,    1.25961957900171E+004,    1.25415066875343E+004,    1.74162051732973E+000,    1.25972731775472E+004,    1.25823871089056E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62292033288602E-004,    4.78625292195691E-003,    4.78625292195691E-003,    1.90065014467237E-003 
    8.83999999999989E-006,    1.25942201855984E+004,    1.25408086506043E+004,    1.74160681228718E+000,    1.25991061765314E+004,    1.25818715106234E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62290437175638E-004,    4.78608606748509E-003,    4.78608606748509E-003,    1.90058442270054E-003 
    8.84499999999989E-006,    1.25946654929233E+004,    1.25430804728544E+004,    1.74165141122577E+000,    1.26007444742592E+004,    1.25831423281094E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62294371094877E-004,    4.78609517596267E-003,    4.78609517596267E-003,    1.90058576895156E-003 
    8.84999999999988E-006,    1.25926470800390E+004,    1.25420765655586E+004,    1.74163170506424E+000,    1.26042555637709E+004,    1.25830265242546E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62294012627098E-004,    4.78583009557097E-003,    4.78583009557097E-003,    1.90048100996990E-003 
    8.85499999999988E-006,    1.25932399646388E+004,    1.25438759084934E+004,    1.74166702307097E+000,    1.26018959730514E+004,    1.25830549864052E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62294100731167E-004,    4.78595785010318E-003,    4.78595785010318E-003,    1.90053141201735E-003 
    8.85999999999987E-006,    1.25936767177100E+004,    1.25435802901647E+004,    1.74166122125307E+000,    1.26016719250960E+004,    1.25831065350698E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62294260298734E-004,    4.78598076799248E-003,    4.78598076799248E-003,    1.90053980420582E-003 
    8.86499999999986E-006,    1.25957365089622E+004,    1.25426293554848E+004,    1.74164255640495E+000,    1.25987992081747E+004,    1.25829253461931E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62293699431024E-004,    4.78618725074777E-003,    4.78618725074777E-003,    1.90062313193301E-003 
    8.86999999999986E-006,    1.25956109288600E+004,    1.25418159766967E+004,    1.74162658935435E+000,    1.25997846020767E+004,    1.25829517624858E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62293781202682E-004,    4.78615664073110E-003,    4.78615664073110E-003,    1.90061092461405E-003 
    8.87499999999985E-006,    1.25964878464939E+004,    1.25418527154581E+004,    1.74162731059790E+000,    1.26001497305706E+004,    1.25834597949375E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62295353792214E-004,    4.78628719914102E-003,    4.78628719914102E-003,    1.90066290799293E-003 
    8.87999999999985E-006,    1.25964138490492E+004,    1.25398935978037E+004,    1.74158884422435E+000,    1.25978254506320E+004,    1.25822314599885E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62291551458925E-004,    4.78621828212340E-003,    4.78621828212340E-003,    1.90063841543809E-003 
    8.88499999999984E-006,    1.25971180262452E+004,    1.25380899759410E+004,    1.74155342083435E+000,    1.25985365733572E+004,    1.25822900774820E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62291732916858E-004,    4.78631114703139E-003,    4.78631114703139E-003,    1.90067536166507E-003 
    8.88999999999983E-006,    1.25991308276592E+004,    1.25347492942144E+004,    1.74148778376809E+000,    1.25997506464912E+004,    1.25826834172527E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62292950533701E-004,    4.78658450531103E-003,    4.78658450531103E-003,    1.90078669058727E-003 
    8.89499999999983E-006,    1.25995156867962E+004,    1.25340888461323E+004,    1.74147480347393E+000,    1.26017382346319E+004,    1.25832738254813E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62294778138484E-004,    4.78656639840063E-003,    4.78656639840063E-003,    1.90078058812487E-003 
    8.89999999999982E-006,    1.25984672897712E+004,    1.25384240435167E+004,    1.74155998270022E+000,    1.26024482516672E+004,    1.25841372250140E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62297450668717E-004,    4.78640335575880E-003,    4.78640335575880E-003,    1.90071320694747E-003 
    8.90499999999982E-006,    1.25996630072483E+004,    1.25393604574215E+004,    1.74157837428011E+000,    1.26028939721368E+004,    1.25850433319373E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62300255243730E-004,    4.78658302310515E-003,    4.78658302310515E-003,    1.90078387073731E-003 
    8.90999999999981E-006,    1.25982003680412E+004,    1.25385547655823E+004,    1.74156255029580E+000,    1.26024315672123E+004,    1.25840472472360E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62297172161830E-004,    4.78646102833751E-003,    4.78646102833751E-003,    1.90073557187584E-003 
    8.91499999999980E-006,    1.25973858764220E+004,    1.25361257247528E+004,    1.74151483163708E+000,    1.26012582059375E+004,    1.25827095305027E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62293031368472E-004,    4.78634045177407E-003,    4.78634045177407E-003,    1.90068875245205E-003 
    8.91999999999980E-006,    1.25973335278508E+004,    1.25333771338167E+004,    1.74146081418834E+000,    1.26023153851260E+004,    1.25822902245858E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62291733372236E-004,    4.78636123778922E-003,    4.78636123778922E-003,    1.90070053105917E-003 
    8.92499999999979E-006,    1.25979101827419E+004,    1.25334420679739E+004,    1.74146209058474E+000,    1.26017049968979E+004,    1.25823825200181E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62292019083221E-004,    4.78641877814737E-003,    4.78641877814737E-003,    1.90072409060736E-003 
    8.92999999999979E-006,    1.25987318481493E+004,    1.25333284331955E+004,    1.74145985688272E+000,    1.26011314834030E+004,    1.25825486840493E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62292533458824E-004,    4.78642935261098E-003,    4.78642935261098E-003,    1.90072901353660E-003 
    8.93499999999978E-006,    1.25984397667492E+004,    1.25373774120024E+004,    1.74153942330674E+000,    1.25992321932214E+004,    1.25829006385844E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62293622948481E-004,    4.78645628146201E-003,    4.78645628146201E-003,    1.90073489775284E-003 
    8.93999999999977E-006,    1.25978197321448E+004,    1.25379908663575E+004,    1.74155147402717E+000,    1.25970696706847E+004,    1.25821415647780E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62291273175579E-004,    4.78643380319458E-003,    4.78643380319458E-003,    1.90072551127918E-003 
    8.94499999999977E-006,    1.25988304366507E+004,    1.25351260826452E+004,    1.74149518849834E+000,    1.25977873814843E+004,    1.25820645808339E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62291034859685E-004,    4.78650348866718E-003,    4.78650348866718E-003,    1.90075528468783E-003 
    8.94999999999976E-006,    1.25998810565580E+004,    1.25388854154373E+004,    1.74156904457355E+000,    1.25994331505083E+004,    1.25839909971637E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62296998051044E-004,    4.78651819196314E-003,    4.78651819196314E-003,    1.90075794327600E-003 
    8.95499999999976E-006,    1.26005531791101E+004,    1.25386427680085E+004,    1.74156427877898E+000,    1.25994162987424E+004,    1.25842224409251E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62297714434872E-004,    4.78668953001149E-003,    4.78668953001149E-003,    1.90082488974724E-003 
    8.95999999999975E-006,    1.26016312800272E+004,    1.25388597836692E+004,    1.74156854115288E+000,    1.25942813951619E+004,    1.25832348738627E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62294657566014E-004,    4.78673846140478E-003,    4.78673846140478E-003,    1.90084558739030E-003 
    8.96499999999974E-006,    1.25997871141850E+004,    1.25367169656092E+004,    1.74152644821950E+000,    1.25924832684618E+004,    1.25813274931718E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62288753032913E-004,    4.78661849096497E-003,    4.78661849096497E-003,    1.90079966536795E-003 
    8.96999999999974E-006,    1.26000553071464E+004,    1.25338538871387E+004,    1.74147018533044E+000,    1.25942009537066E+004,    1.25812172046913E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62288411600460E-004,    4.78658059465160E-003,    4.78658059465160E-003,    1.90078825579157E-003 
    8.97499999999973E-006,    1.26009314499237E+004,    1.25320989553585E+004,    1.74143568675623E+000,    1.25946099025274E+004,    1.25812753316436E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62288591550887E-004,    4.78663772258711E-003,    4.78663772258711E-003,    1.90081164598944E-003 
    8.97999999999973E-006,    1.26013795870261E+004,    1.25331319218962E+004,    1.74145599399831E+000,    1.25951832273449E+004,    1.25819115336863E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62290561074901E-004,    4.78668530826542E-003,    4.78668530826542E-003,    1.90082920404789E-003 
    8.98499999999972E-006,    1.26009380469561E+004,    1.25315820445012E+004,    1.74142552353423E+000,    1.25962110825608E+004,    1.25816198417454E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62289658078265E-004,    4.78672517324106E-003,    4.78672517324106E-003,    1.90084699318815E-003 
    8.98999999999971E-006,    1.26015604432276E+004,    1.25321322768759E+004,    1.74143634187856E+000,    1.25991802927260E+004,    1.25829197520358E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62293682114288E-004,    4.78674840547506E-003,    4.78674840547506E-003,    1.90085639032104E-003 
    8.99499999999971E-006,    1.25991310128364E+004,    1.25298954608181E+004,    1.74139235729261E+000,    1.25981718024304E+004,    1.25809619647440E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62287621416726E-004,    4.78651195128471E-003,    4.78651195128471E-003,    1.90076314323730E-003 
    8.99999999999970E-006,    1.26001030750690E+004,    1.25295323408682E+004,    1.74138521552000E+000,    1.26002978366015E+004,    1.25819315411476E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62290623011820E-004,    4.78657156182806E-003,    4.78657156182806E-003,    1.90078580926209E-003 
    9.00499999999970E-006,    1.25986308800821E+004,    1.25293452272440E+004,    1.74138153525195E+000,    1.25972085406711E+004,    1.25803115734702E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62285607850005E-004,    4.78646592325893E-003,    4.78646592325893E-003,    1.90074581826579E-003 
    9.00999999999969E-006,    1.25993321048075E+004,    1.25263693470706E+004,    1.74132298972363E+000,    1.25943549306757E+004,    1.25790087831222E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62281574262581E-004,    4.78646990945474E-003,    4.78646990945474E-003,    1.90075043957820E-003 
    9.01499999999968E-006,    1.26000817968805E+004,    1.25299535599976E+004,    1.74139349993946E+000,    1.25927962946735E+004,    1.25798052976248E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62284040399991E-004,    4.78655700574828E-003,    4.78655700574828E-003,    1.90078183917577E-003 
    9.01999999999968E-006,    1.26018603136559E+004,    1.25321741423695E+004,    1.74143716497622E+000,    1.25960804765350E+004,    1.25821443748209E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62291281874488E-004,    4.78676633575550E-003,    4.78676633575550E-003,    1.90086309380170E-003 
    9.02499999999967E-006,    1.26014661781009E+004,    1.25332694798092E+004,    1.74145869802956E+000,    1.25950308817319E+004,    1.25819403852345E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62290650390357E-004,    4.78673200196007E-003,    4.78673200196007E-003,    1.90084792271311E-003 
    9.02999999999967E-006,    1.26014343676339E+004,    1.25323176811961E+004,    1.74143998698547E+000,    1.25945841469132E+004,    1.25815479630629E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62289435559531E-004,    4.78675852005292E-003,    4.78675852005292E-003,    1.90085864736912E-003 
    9.03499999999966E-006,    1.26012271235275E+004,    1.25339085685086E+004,    1.74147126011316E+000,    1.25961568460027E+004,    1.25823330455180E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62291865929489E-004,    4.78674325639996E-003,    4.78674325639996E-003,    1.90085194443447E-003 
    9.03999999999965E-006,    1.25991905358088E+004,    1.25329431001328E+004,    1.74145228216103E+000,    1.25961520307116E+004,    1.25811760556706E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62288284210226E-004,    4.78651286046563E-003,    4.78651286046563E-003,    1.90076214186190E-003 
    9.04499999999965E-006,    1.25988402463557E+004,    1.25323954313854E+004,    1.74144151554799E+000,    1.25987830591417E+004,    1.25816593313477E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62289780327956E-004,    4.78647877563633E-003,    4.78647877563633E-003,    1.90074899968058E-003 
    9.04999999999964E-006,    1.25985262712445E+004,    1.25326884897378E+004,    1.74144727688975E+000,    1.25970222121837E+004,    1.25810728760594E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62287964782647E-004,    4.78645398154676E-003,    4.78645398154676E-003,    1.90073855425329E-003 
    9.05499999999964E-006,    1.25984138134400E+004,    1.25313445217383E+004,    1.74142085322268E+000,    1.25975295296521E+004,    1.25808263592019E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62287201597808E-004,    4.78638538822524E-003,    4.78638538822524E-003,    1.90071267682874E-003 
    9.05999999999963E-006,    1.25993694176877E+004,    1.25317315641971E+004,    1.74142846339165E+000,    1.25957665223151E+004,    1.25808284994394E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62287208223760E-004,    4.78647053262581E-003,    4.78647053262581E-003,    1.90074537294528E-003 
    9.06499999999962E-006,    1.26013127070129E+004,    1.25297305616568E+004,    1.74138911413673E+000,    1.25972507235618E+004,    1.25816170132406E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62289649321927E-004,    4.78664968670862E-003,    4.78664968670862E-003,    1.90081834533022E-003 
    9.06999999999962E-006,    1.26018063650509E+004,    1.25295750608692E+004,    1.74138605574910E+000,    1.25988951702739E+004,    1.25822844189175E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62291715400077E-004,    4.78673374348281E-003,    4.78673374348281E-003,    1.90085177291762E-003 
    9.07499999999961E-006,    1.26024192732652E+004,    1.25301056431301E+004,    1.74139649093765E+000,    1.25983376976432E+004,    1.25825287575258E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62292471774763E-004,    4.78686875406307E-003,    4.78686875406307E-003,    1.90090552651749E-003 
    9.07999999999961E-006,    1.26028212688148E+004,    1.25300227663699E+004,    1.74139486102029E+000,    1.25984561896367E+004,    1.25827214082967E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62293068136690E-004,    4.78686193447002E-003,    4.78686193447002E-003,    1.90090286634721E-003 
    9.08499999999960E-006,    1.26037730632460E+004,    1.25282362152002E+004,    1.74135972036235E+000,    1.26010323442391E+004,    1.25834480445128E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62295317419896E-004,    4.78701005225526E-003,    4.78701005225526E-003,    1.90096331969710E-003 
    9.08999999999959E-006,    1.26021642746200E+004,    1.25279619524065E+004,    1.74135432489286E+000,    1.25991105990997E+004,    1.25820911736936E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62291117182185E-004,    4.78682349988553E-003,    4.78682349988553E-003,    1.90088885933967E-003 
    9.09499999999959E-006,    1.26031510608595E+004,    1.25282908968700E+004,    1.74136079606756E+000,    1.25981557381287E+004,    1.25823319407344E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62291862509506E-004,    4.78694862524930E-003,    4.78694862524930E-003,    1.90093830222469E-003 
    9.09999999999958E-006,    1.26039844779822E+004,    1.25307507145925E+004,    1.74140917670265E+000,    1.26007791823187E+004,    1.25841161484642E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62297385430919E-004,    4.78700172956734E-003,    4.78700172956734E-003,    1.90095736599823E-003 
    9.10499999999958E-006,    1.26036657980647E+004,    1.25320613618502E+004,    1.74143494763986E+000,    1.26015667346208E+004,    1.25845463382585E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62298716971813E-004,    4.78699145172306E-003,    4.78699145172306E-003,    1.90095137539054E-003 
    9.10999999999957E-006,    1.26026394378643E+004,    1.25290983055603E+004,    1.74137667848153E+000,    1.26006971446755E+004,    1.25830666702571E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62294136898274E-004,    4.78683336290722E-003,    4.78683336290722E-003,    1.90089277115361E-003 
    9.11499999999956E-006,    1.26025296069210E+004,    1.25268093643512E+004,    1.74133164800311E+000,    1.26018337510480E+004,    1.25827641105050E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62293200322977E-004,    4.78677713932664E-003,    4.78677713932664E-003,    1.90087109051038E-003 
    9.11999999999956E-006,    1.26019461731335E+004,    1.25261694168285E+004,    1.74131905547815E+000,    1.25992157637192E+004,    1.25815625764792E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62289480799154E-004,    4.78679389253848E-003,    4.78679389253848E-003,    1.90087957430310E-003 
    9.12499999999955E-006,    1.26023232303098E+004,    1.25233686805137E+004,    1.74126392977962E+000,    1.26023313313612E+004,    1.25819317267311E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62290623586329E-004,    4.78679343179740E-003,    4.78679343179740E-003,    1.90088086088610E-003 
    9.12999999999955E-006,    1.26027723474966E+004,    1.25247793024757E+004,    1.74129169737992E+000,    1.25994706727481E+004,    1.25816470205358E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62289742216867E-004,    4.78684483049569E-003,    4.78684483049569E-003,    1.90090064797936E-003 
    9.13499999999954E-006,    1.26029315260845E+004,    1.25226518343266E+004,    1.74124981663380E+000,    1.25944968857671E+004,    1.25796930638633E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62283692913340E-004,    4.78685844133369E-003,    4.78685844133369E-003,    1.90090860638993E-003 
    9.13999999999953E-006,    1.26024361209641E+004,    1.25225527232532E+004,    1.74124786523097E+000,    1.25933960180149E+004,    1.25791204077946E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62281919877726E-004,    4.78679632267301E-003,    4.78679632267301E-003,    1.90088403202433E-003 
    9.14499999999953E-006,    1.26015581952339E+004,    1.25244674449708E+004,    1.74128555908596E+000,    1.25959458069980E+004,    1.25799804434284E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62284582663741E-004,    4.78677708236710E-003,    4.78677708236710E-003,    1.90087501501967E-003 
    9.14999999999952E-006,    1.26045835803965E+004,    1.25228500564452E+004,    1.74125371935082E+000,    1.25968623968295E+004,    1.25811812317715E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62288300234555E-004,    4.78698120239616E-003,    4.78698120239616E-003,    1.90095729336608E-003 
    9.15499999999952E-006,    1.26036846858555E+004,    1.25225834818633E+004,    1.74124847084191E+000,    1.25942598973721E+004,    1.25799402822641E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62284458322453E-004,    4.78691331851168E-003,    4.78691331851168E-003,    1.90092986900682E-003 
    9.15999999999951E-006,    1.26028654119487E+004,    1.25242999817241E+004,    1.74128226278549E+000,    1.25927564017450E+004,    1.25795727200832E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62283320314665E-004,    4.78685081570387E-003,    4.78685081570387E-003,    1.90090275801218E-003 
    9.16499999999950E-006,    1.26034286929908E+004,    1.25262933052323E+004,    1.74132149337949E+000,    1.25949137052103E+004,    1.25809779784961E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62287670993205E-004,    4.78691648217355E-003,    4.78691648217355E-003,    1.90092866155466E-003 
    9.16999999999950E-006,    1.26008444369941E+004,    1.25277474976488E+004,    1.74135010584805E+000,    1.25991230806369E+004,    1.25814521678302E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62289138999535E-004,    4.78672779527662E-003,    4.78672779527662E-003,    1.90085164675699E-003 
    9.17499999999949E-006,    1.26002496070932E+004,    1.25286608524662E+004,    1.74136807364960E+000,    1.25988161700664E+004,    1.25813321938323E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62288767585226E-004,    4.78660568656788E-003,    4.78660568656788E-003,    1.90080193140564E-003 
    9.17999999999949E-006,    1.25983174294166E+004,    1.25313547745218E+004,    1.74142105482238E+000,    1.25996198161139E+004,    1.25814062466261E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62288996837446E-004,    4.78641122787831E-003,    4.78641122787831E-003,    1.90072285428287E-003 
    9.18499999999948E-006,    1.25969524124997E+004,    1.25309113415960E+004,    1.74141233534781E+000,    1.26021240718742E+004,    1.25814272656082E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62289061907705E-004,    4.78637291608169E-003,    4.78637291608169E-003,    1.90070743399964E-003 
    9.18999999999947E-006,    1.25983159800585E+004,    1.25292085232060E+004,    1.74137884640516E+000,    1.26000976721898E+004,    1.25809932806687E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62287718366682E-004,    4.78642144617253E-003,    4.78642144617253E-003,    1.90072779687464E-003 
    9.19499999999947E-006,    1.25966529516552E+004,    1.25307874537499E+004,    1.74140989916556E+000,    1.26023858172760E+004,    1.25813396714411E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62288790734411E-004,    4.78631395930006E-003,    4.78631395930006E-003,    1.90068487161985E-003 
    9.19999999999946E-006,    1.25959172764159E+004,    1.25324253353036E+004,    1.74144210345184E+000,    1.26042807247396E+004,    1.25819973107178E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62290826613564E-004,    4.78616097680407E-003,    4.78616097680407E-003,    1.90062199995691E-003 
    9.20499999999946E-006,    1.25973819778997E+004,    1.25350346623362E+004,    1.74149339192493E+000,    1.26059240059630E+004,    1.25838102992504E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62296438732991E-004,    4.78627795010143E-003,    4.78627795010143E-003,    1.90066512986775E-003 
    9.20999999999945E-006,    1.25947769818075E+004,    1.25347809068550E+004,    1.74148840504302E+000,    1.26060475708768E+004,    1.25826222044325E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62292761046091E-004,    4.78610392996823E-003,    4.78610392996823E-003,    1.90059753121993E-003 
    9.21499999999945E-006,    1.25964225902518E+004,    1.25321015185527E+004,    1.74143573715039E+000,    1.26040058225762E+004,    1.25820570230291E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62291011463252E-004,    4.78620720336018E-003,    4.78620720336018E-003,    1.90064026835337E-003 
    9.21999999999944E-006,    1.25969035715790E+004,    1.25286881932896E+004,    1.74136861146843E+000,    1.26063431720680E+004,    1.25820832994128E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62291092806089E-004,    4.78627517090193E-003,    4.78627517090193E-003,    1.90067022004701E-003 
    9.22499999999943E-006,    1.25972135983255E+004,    1.25311710788240E+004,    1.74141744278027E+000,    1.26084880981107E+004,    1.25834985900740E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62295473878673E-004,    4.78632218190655E-003,    4.78632218190655E-003,    1.90068840746036E-003 
    9.22999999999943E-006,    1.25975745766966E+004,    1.25309062152024E+004,    1.74141223454118E+000,    1.26078881882262E+004,    1.25834128737800E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62295208552096E-004,    4.78637182489572E-003,    4.78637182489572E-003,    1.90070729803205E-003 
    9.23499999999942E-006,    1.25960295037751E+004,    1.25327764926671E+004,    1.74144900692163E+000,    1.26045811636571E+004,    1.25822270447608E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62291537790998E-004,    4.78620488180778E-003,    4.78620488180778E-003,    1.90063920187620E-003 
    9.23999999999942E-006,    1.25954676155826E+004,    1.25336719006817E+004,    1.74146660825455E+000,    1.26044876315587E+004,    1.25821804264165E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62291393477466E-004,    4.78612402317933E-003,    4.78612402317933E-003,    1.90060541944512E-003 
    9.24499999999941E-006,    1.25944226785379E+004,    1.25347646733367E+004,    1.74148808601032E+000,    1.26077661360597E+004,    1.25829701936763E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62293838256372E-004,    4.78602941540828E-003,    4.78602941540828E-003,    1.90056800670067E-003 
    9.24999999999940E-006,    1.25962903180954E+004,    1.25304465484972E+004,    1.74140319522614E+000,    1.26050697970809E+004,    1.25818865522946E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62290483740125E-004,    4.78612459919491E-003,    4.78612459919491E-003,    1.90060868237765E-003 
    9.25499999999940E-006,    1.25966605428262E+004,    1.25294639888643E+004,    1.74138387114206E+000,    1.26057850091684E+004,    1.25820098324574E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62290865376809E-004,    4.78615191942068E-003,    4.78615191942068E-003,    1.90062051855571E-003 
    9.25999999999939E-006,    1.25952144354011E+004,    1.25282968776784E+004,    1.74136091372229E+000,    1.26037211577418E+004,    1.25804527016722E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62286044779948E-004,    4.78613513383316E-003,    4.78613513383316E-003,    1.90061546667687E-003 
    9.26499999999939E-006,    1.25942215948669E+004,    1.25297382512567E+004,    1.74138926537381E+000,    1.26016202930456E+004,    1.25797597084273E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62283899251682E-004,    4.78605849423793E-003,    4.78605849423793E-003,    1.90058400934112E-003 
    9.26999999999938E-006,    1.25938704692009E+004,    1.25293426640448E+004,    1.74138148483661E+000,    1.25991861095817E+004,    1.25787791641586E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62280863303184E-004,    4.78602129031149E-003,    4.78602129031149E-003,    1.90056982122522E-003 
    9.27499999999937E-006,    1.25959103912269E+004,    1.25290846351550E+004,    1.74137640958926E+000,    1.25993616502292E+004,    1.25796724198512E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62283628997213E-004,    4.78613901950333E-003,    4.78613901950333E-003,    1.90061656030042E-003 
    9.27999999999937E-006,    1.25965278800826E+004,    1.25263044124681E+004,    1.74132171194771E+000,    1.25973325740776E+004,    1.25786274940735E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62280393688164E-004,    4.78625178569198E-003,    4.78625178569198E-003,    1.90066306705971E-003 
    9.28499999999936E-006,    1.25961511011961E+004,    1.25243871309686E+004,    1.74128397821770E+000,    1.25983289128907E+004,    1.25782604695937E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62279257255036E-004,    4.78620753102228E-003,    4.78620753102228E-003,    1.90064847229570E-003 
    9.28999999999936E-006,    1.25960133252038E+004,    1.25235523776086E+004,    1.74126754612954E+000,    1.25975192023389E+004,    1.25777434462387E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62277656331408E-004,    4.78618221475314E-003,    4.78618221475314E-003,    1.90063826281607E-003 
    9.29499999999935E-006,    1.25952132396429E+004,    1.25208345116509E+004,    1.74121403060932E+000,    1.25978099099484E+004,    1.25767720592290E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62274648369904E-004,    4.78614607984407E-003,    4.78614607984407E-003,    1.90062564741567E-003 
    9.29999999999934E-006,    1.25955419787873E+004,    1.25228500564462E+004,    1.74125371935084E+000,    1.25974399947442E+004,    1.25773288906377E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62276372655285E-004,    4.78613198541584E-003,    4.78613198541584E-003,    1.90061897341680E-003 
    9.30499999999934E-006,    1.25943930935328E+004,    1.25241906179566E+004,    1.74128011005395E+000,    1.25970090433438E+004,    1.25770358152615E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62275465124654E-004,    4.78598967795282E-003,    4.78598967795282E-003,    1.90056177779357E-003 
    9.30999999999933E-006,    1.25944702841392E+004,    1.25292110864076E+004,    1.74137889682157E+000,    1.26002104800454E+004,    1.25793160257145E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62282525549277E-004,    4.78597251231611E-003,    4.78597251231611E-003,    1.90055021378778E-003 
    9.31499999999933E-006,    1.25935784566899E+004,    1.25286078796183E+004,    1.74136703161922E+000,    1.25999428929768E+004,    1.25786840372208E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62280568762818E-004,    4.78590780147979E-003,    4.78590780147979E-003,    1.90052494074611E-003 
    9.31999999999932E-006,    1.25929905279881E+004,    1.25319340565523E+004,    1.74143244469158E+000,    1.25983442214667E+004,    1.25788068460861E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62280949014078E-004,    4.78582064208318E-003,    4.78582064208318E-003,    1.90048860487435E-003 
    9.32499999999931E-006,    1.25921321834606E+004,    1.25315367613900E+004,    1.74142463316418E+000,    1.25963093634288E+004,    1.25777186127390E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62277579435100E-004,    4.78580086023536E-003,    4.78580086023536E-003,    1.90047867324595E-003 
    9.32999999999931E-006,    1.25939326699687E+004,    1.25297587568537E+004,    1.74138966867179E+000,    1.25974399057505E+004,    1.25783962119265E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62279677562591E-004,    4.78596116131673E-003,    4.78596116131673E-003,    1.90054614583418E-003 
    9.33499999999930E-006,    1.25927309321432E+004,    1.25311650980335E+004,    1.74141732517720E+000,    1.25944401090020E+004,    1.25773345471646E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62276390171001E-004,    4.78588323130974E-003,    4.78588323130974E-003,    1.90051304851035E-003 
    9.33999999999930E-006,    1.25916021784497E+004,    1.25280320133149E+004,    1.74135570319630E+000,    1.25952041392251E+004,    1.25762500219078E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62273031775276E-004,    4.78575909083882E-003,    4.78575909083882E-003,    1.90046585316126E-003 
    9.34499999999929E-006,    1.25921644557007E+004,    1.25257012039688E+004,    1.74130984147569E+000,    1.25972773039058E+004,    1.25765135776951E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62273847935692E-004,    4.78575872945751E-003,    4.78575872945751E-003,    1.90046769760718E-003 
    9.34999999999928E-006,    1.25914865306819E+004,    1.25246434522318E+004,    1.74128902347412E+000,    1.25954948100118E+004,    1.25754099969859E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62270430360374E-004,    4.78574078884443E-003,    4.78574078884443E-003,    1.90046192029952E-003 
    9.35499999999928E-006,    1.25894639522596E+004,    1.25268392684313E+004,    1.74133223640875E+000,    1.25960897665506E+004,    1.25752532964421E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62269945070716E-004,    4.78557634954536E-003,    4.78557634954536E-003,    1.90039591833764E-003 
    9.35999999999927E-006,    1.25893387438074E+004,    1.25242940008928E+004,    1.74128214505890E+000,    1.25944316423550E+004,    1.25740485586239E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62266213935880E-004,    4.78551808800233E-003,    4.78551808800233E-003,    1.90037358048483E-003 
    9.36499999999927E-006,    1.25908710841093E+004,    1.25266752231809E+004,    1.74132900855045E+000,    1.25955137480944E+004,    1.25756662503498E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62271223947637E-004,    4.78561042501435E-003,    4.78561042501435E-003,    1.90041019308161E-003 
    9.36999999999926E-006,    1.25913883972032E+004,    1.25280978022108E+004,    1.74135699744339E+000,    1.25957539517981E+004,    1.25763349871389E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62273294890851E-004,    4.78574067683529E-003,    4.78574067683529E-003,    1.90045929494275E-003 
    9.37499999999925E-006,    1.25924171292508E+004,    1.25290692559465E+004,    1.74137610708473E+000,    1.25962217909492E+004,    1.25771823837065E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62275918987220E-004,    4.78584119661359E-003,    4.78584119661359E-003,    1.90049838980698E-003 
    9.37999999999925E-006,    1.25927123789999E+004,    1.25298202736391E+004,    1.74139087855809E+000,    1.25984783363905E+004,    1.25781771257276E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62278999190453E-004,    4.78585242918573E-003,    4.78585242918573E-003,    1.90050196630250E-003 
    9.38499999999924E-006,    1.25907901575391E+004,    1.25286711052738E+004,    1.74136827533190E+000,    1.25969691223983E+004,    1.25765772836422E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62274045213691E-004,    4.78572607382275E-003,    4.78572607382275E-003,    1.90045241679165E-003 
    9.38999999999924E-006,    1.25924593191134E+004,    1.25280371397218E+004,    1.74135580404718E+000,    1.25951893641088E+004,    1.25766284018463E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62274203510717E-004,    4.78586495115491E-003,    4.78586495115491E-003,    1.90050828695727E-003 
    9.39499999999923E-006,    1.25920524850762E+004,    1.25307549865870E+004,    1.74140926071016E+000,    1.25947754000156E+004,    1.25770262201320E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62275435412320E-004,    4.78580801583596E-003,    4.78580801583596E-003,    1.90048419289474E-003 
    9.39999999999922E-006,    1.25922185304851E+004,    1.25308874184260E+004,    1.74141186491619E+000,    1.25945321948170E+004,    1.25770621508407E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62275546675474E-004,    4.78573054103086E-003,    4.78573054103086E-003,    1.90045293305426E-003 
    9.40499999999922E-006,    1.25914915136368E+004,    1.25319895924215E+004,    1.74143353658773E+000,    1.25964032011023E+004,    1.25775782612617E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62277144838106E-004,    4.78573185366831E-003,    4.78573185366831E-003,    1.90045247140646E-003 
    9.40999999999921E-006,    1.25912367656844E+004,    1.25369416712211E+004,    1.74153086291734E+000,    1.25961717961694E+004,    1.25786748530469E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62280540325883E-004,    4.78579325019241E-003,    4.78579325019241E-003,    1.90047238827819E-003 
    9.41499999999921E-006,    1.25921223324187E+004,    1.25408940896660E+004,    1.74160848984937E+000,    1.25989144214929E+004,    1.25809031457122E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62287439320297E-004,    4.78584595927351E-003,    4.78584595927351E-003,    1.90048916103119E-003 
    9.41999999999920E-006,    1.25923747596251E+004,    1.25391528401777E+004,    1.74157429681170E+000,    1.25961571306385E+004,    1.25797478595626E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62283862566454E-004,    4.78586841464241E-003,    4.78586841464241E-003,    1.90050014609410E-003 
    9.42499999999919E-006,    1.25928933336259E+004,    1.25417305377102E+004,    1.74162491202812E+000,    1.25982530595483E+004,    1.25812660258012E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62288562741741E-004,    4.78586437920367E-003,    4.78586437920367E-003,    1.90049611719617E-003 
    9.42999999999919E-006,    1.25907879044762E+004,    1.25417066147930E+004,    1.74162444237286E+000,    1.25961847883070E+004,    1.25797093570501E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62283743358779E-004,    4.78573540078914E-003,    4.78573540078914E-003,    1.90044405158997E-003 
    9.43499999999918E-006,    1.25902339266442E+004,    1.25447550734844E+004,    1.74168427606413E+000,    1.25966870732586E+004,    1.25803990682471E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62285878732432E-004,    4.78566403065288E-003,    4.78566403065288E-003,    1.90041339372162E-003 
    9.43999999999918E-006,    1.25916248145330E+004,    1.25436127569212E+004,    1.74166185845972E+000,    1.25978793588607E+004,    1.25810767208543E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62287976685552E-004,    4.78578668739628E-003,    4.78578668739628E-003,    1.90046142130369E-003 
    9.44499999999917E-006,    1.25915746196872E+004,    1.25417886362211E+004,    1.74162605261232E+000,    1.26002785092247E+004,    1.25812950838240E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62288652699886E-004,    4.78578537975747E-003,    4.78578537975747E-003,    1.90046273575553E-003 
    9.44999999999916E-006,    1.25920261994080E+004,    1.25456453447514E+004,    1.74170174466720E+000,    1.26008649895106E+004,    1.25826659462169E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62292896451232E-004,    4.78580141123544E-003,    4.78580141123544E-003,    1.90046717662801E-003 
    9.45499999999916E-006,    1.25904945788107E+004,    1.25461878801273E+004,    1.74171238895773E+000,    1.25992049699501E+004,    1.25816320316884E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62289695815236E-004,    4.78562826513556E-003,    4.78562826513556E-003,    1.90039794526632E-003 
    9.45999999999915E-006,    1.25897056817512E+004,    1.25452548899813E+004,    1.74169408358539E+000,    1.26001769793444E+004,    1.25813283977704E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62288755833371E-004,    4.78559590040281E-003,    4.78559590040281E-003,    1.90038536699472E-003 
    9.46499999999915E-006,    1.25893807529771E+004,    1.25437990135602E+004,    1.74166551395276E+000,    1.25997069039652E+004,    1.25806683893170E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62286712537160E-004,    4.78557870986382E-003,    4.78557870986382E-003,    1.90038028248560E-003 
    9.46999999999914E-006,    1.25914702371752E+004,    1.25444338237788E+004,    1.74167797203173E+000,    1.25974281813429E+004,    1.25810861166267E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62288005773437E-004,    4.78580587779908E-003,    4.78580587779908E-003,    1.90046982170919E-003 
    9.47499999999913E-006,    1.25928235134911E+004,    1.25462169292576E+004,    1.74171295886341E+000,    1.25973936357936E+004,    1.25821385366072E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62291263801422E-004,    4.78587513385499E-003,    4.78587513385499E-003,    1.90049614913621E-003 
    9.47999999999913E-006,    1.25941560008349E+004,    1.25467005117156E+004,    1.74172244574568E+000,    1.25978914704178E+004,    1.25830040508678E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62293943061031E-004,    4.78603003591135E-003,    4.78603003591135E-003,    1.90055625545118E-003 
    9.48499999999912E-006,    1.25963078807715E+004,    1.25507186801534E+004,    1.74180124697049E+000,    1.25977325686832E+004,    1.25849521691661E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62299973084382E-004,    4.78626661197270E-003,    4.78626661197270E-003,    1.90064746494135E-003 
    9.48999999999912E-006,    1.25993029114000E+004,    1.25511996973542E+004,    1.74181067709405E+000,    1.25954489981486E+004,    1.25857317029053E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62302385781552E-004,    4.78656365574601E-003,    4.78656365574601E-003,    1.90076476378032E-003 
    9.49499999999911E-006,    1.25993935047154E+004,    1.25509228775360E+004,    1.74180525025130E+000,    1.25960305373134E+004,    1.25858730418238E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62302823220640E-004,    4.78661241621655E-003,    4.78661241621655E-003,    1.90078388216008E-003 
    9.49999999999910E-006,    1.25988083549874E+004,    1.25529135863027E+004,    1.74184427152144E+000,    1.25955739404817E+004,    1.25859913326034E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62303189323660E-004,    4.78654019653701E-003,    4.78654019653701E-003,    1.90075388417551E-003 
    9.50499999999910E-006,    1.25975464954167E+004,    1.25517610262011E+004,    1.74182168082197E+000,    1.25972670802218E+004,    1.25856344400201E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62302084754102E-004,    4.78640434845392E-003,    4.78640434845392E-003,    1.90070121870233E-003 
    9.50999999999909E-006,    1.25987850668230E+004,    1.25543959356152E+004,    1.74187332044032E+000,    1.25971568028002E+004,    1.25868333780884E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62305795329461E-004,    4.78651601206250E-003,    4.78651601206250E-003,    1.90074260445921E-003 
    9.51499999999909E-006,    1.25983043436316E+004,    1.25527136612184E+004,    1.74184035318211E+000,    1.25946926808344E+004,    1.25854539924793E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62301526266469E-004,    4.78643396102787E-003,    4.78643396102787E-003,    1.90071258194361E-003 
    9.51999999999908E-006,    1.25990518988380E+004,    1.25519498445129E+004,    1.74182538201650E+000,    1.25974822418926E+004,    1.25864169130837E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62304506448644E-004,    4.78655105283433E-003,    4.78655105283433E-003,    1.90075904394608E-003 
    9.52499999999907E-006,    1.25989813656282E+004,    1.25508058271589E+004,    1.74180295549890E+000,    1.25959401404507E+004,    1.25856326002849E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62302079060127E-004,    4.78654376979040E-003,    4.78654376979040E-003,    1.90075746396210E-003 
    9.52999999999907E-006,    1.25987070166915E+004,    1.25478402617013E+004,    1.74174480251996E+000,    1.25942771378107E+004,    1.25842513131991E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62297803802014E-004,    4.78652073969756E-003,    4.78652073969756E-003,    1.90075079624850E-003 
    9.53499999999906E-006,    1.25986418951914E+004,    1.25467064924163E+004,    1.74172256307024E+000,    1.25932060685138E+004,    1.25836118023267E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62295824314252E-004,    4.78646919763379E-003,    4.78646919763379E-003,    1.90073022572648E-003 
    9.53999999999906E-006,    1.25999623525672E+004,    1.25496276332023E+004,    1.74177985494329E+000,    1.25924879492664E+004,    1.25847407332020E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62299318659576E-004,    4.78659520035482E-003,    4.78659520035482E-003,    1.90077857180473E-003 
    9.54499999999905E-006,    1.26018258511862E+004,    1.25482008120336E+004,    1.74175187409365E+000,    1.25941619329635E+004,    1.25856980922715E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62302281757248E-004,    4.78676011980148E-003,    4.78676011980148E-003,    1.90084558782536E-003 
    9.54999999999904E-006,    1.26034900267194E+004,    1.25455453815092E+004,    1.74169978333961E+000,    1.25922674849613E+004,    1.25851908939355E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62300711961934E-004,    4.78696239088305E-003,    4.78696239088305E-003,    1.90092869021910E-003 
    9.55499999999904E-006,    1.26031080839516E+004,    1.25461844625823E+004,    1.74171232190984E+000,    1.25929857145712E+004,    1.25853990352995E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62301356172029E-004,    4.78689707547151E-003,    4.78689707547151E-003,    1.90090101261764E-003 
    9.55999999999903E-006,    1.26027265010481E+004,    1.25481862874965E+004,    1.74175158922735E+000,    1.25956047525249E+004,    1.25865231451055E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62304835219839E-004,    4.78694578132971E-003,    4.78694578132971E-003,    1.90091849320884E-003 
    9.56499999999903E-006,    1.26025129443473E+004,    1.25473968358818E+004,    1.74173610495649E+000,    1.25969237571513E+004,    1.25866155421348E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62305121172220E-004,    4.78685954436764E-003,    4.78685954436764E-003,    1.90088514922128E-003 
    9.56999999999902E-006,    1.26022224326236E+004,    1.25456316745651E+004,    1.74170147645323E+000,    1.25971178975439E+004,    1.25860880372631E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62303488616964E-004,    4.78684324985008E-003,    4.78684324985008E-003,    1.90088056065541E-003 
    9.57499999999901E-006,    1.26011258658232E+004,    1.25487792301943E+004,    1.74176321796236E+000,    1.25978015134627E+004,    1.25866156930270E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62305121639204E-004,    4.78679575762876E-003,    4.78679575762876E-003,    1.90085912391258E-003 
    9.57999999999901E-006,    1.25990641315064E+004,    1.25511159679110E+004,    1.74180903566578E+000,    1.25940559750621E+004,    1.25851905766507E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62300710979912E-004,    4.78659958464663E-003,    4.78659958464663E-003,    1.90077853804053E-003 
    9.58499999999900E-006,    1.25986181842275E+004,    1.25520369914133E+004,    1.74182709022418E+000,    1.25945090733842E+004,    1.25853644172547E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62301249027650E-004,    4.78654149153796E-003,    4.78654149153796E-003,    1.90075446563612E-003 
    9.58999999999900E-006,    1.25991989969889E+004,    1.25504948319298E+004,    1.74179685829348E+000,    1.25921368909607E+004,    1.25845208665406E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62298638131682E-004,    4.78654512577906E-003,    4.78654512577906E-003,    1.90075738439246E-003 
    9.59499999999899E-006,    1.25979385827755E+004,    1.25526145530423E+004,    1.74183841071319E+000,    1.25937063053769E+004,    1.25849730256990E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62300037637907E-004,    4.78643424683833E-003,    4.78643424683833E-003,    1.90071249783682E-003 
    9.59999999999898E-006,    1.25974633306204E+004,    1.25484639624332E+004,    1.74175703509152E+000,    1.25930798533514E+004,    1.25835037725552E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62295489920503E-004,    4.78641174109758E-003,    4.78641174109758E-003,    1.90070603040000E-003 
    9.60499999999898E-006,    1.25976357932259E+004,    1.25524188998053E+004,    1.74183457592547E+000,    1.25935050997737E+004,    1.25847280699200E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62299279464626E-004,    4.78640096445731E-003,    4.78640096445731E-003,    1.90069909420002E-003 
    9.60999999999897E-006,    1.25959469163367E+004,    1.25487527442891E+004,    1.74176269854564E+000,    1.25952468516111E+004,    1.25835464238171E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62295621942846E-004,    4.78623812287806E-003,    4.78623812287806E-003,    1.90063598088740E-003 
    9.61499999999897E-006,    1.25962381105121E+004,    1.25490620312757E+004,    1.74176876386188E+000,    1.25952273614091E+004,    1.25837500940330E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62296252377160E-004,    4.78624165135877E-003,    4.78624165135877E-003,    1.90063748007164E-003 
    9.61999999999896E-006,    1.25945014486317E+004,    1.25479333896435E+004,    1.74174662910114E+000,    1.25930164124570E+004,    1.25820299280093E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62290927586060E-004,    4.78608835366578E-003,    4.78608835366578E-003,    1.90057769926171E-003 
    9.62499999999895E-006,    1.25940050782494E+004,    1.25492175291175E+004,    1.74177181316693E+000,    1.25959109034089E+004,    1.25829993601094E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62293928540840E-004,    4.78604817519208E-003,    4.78604817519208E-003,    1.90056182116632E-003 
    9.62999999999895E-006,    1.25937449495166E+004,    1.25509604703561E+004,    1.74180598724341E+000,    1.25969129074036E+004,    1.25836309909841E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62295883710309E-004,    4.78601638768441E-003,    4.78601638768441E-003,    1.90054766160021E-003 
    9.63499999999894E-006,    1.25924184997848E+004,    1.25523274810315E+004,    1.74183278408588E+000,    1.25994416932328E+004,    1.25841439747850E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62297471561122E-004,    4.78587525794254E-003,    4.78587525794254E-003,    1.90048983769045E-003 
    9.63999999999894E-006,    1.25926466335202E+004,    1.25525222799050E+004,    1.74183660218128E+000,    1.26010926953218E+004,    1.25847855791385E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62299457464916E-004,    4.78589639693598E-003,    4.78589639693598E-003,    1.90049830574660E-003 
    9.64499999999893E-006,    1.25920184039073E+004,    1.25515132555160E+004,    1.74181682388925E+000,    1.25987715828380E+004,    1.25835568582215E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62295654241358E-004,    4.78582183922198E-003,    4.78582183922198E-003,    1.90046930099514E-003 
    9.64999999999893E-006,    1.25918552775298E+004,    1.25535543715709E+004,    1.74185682949658E+000,    1.25999820432557E+004,    1.25843705200743E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62298172776420E-004,    4.78584526489178E-003,    4.78584526489178E-003,    1.90047717926667E-003 
    9.65499999999892E-006,    1.25931077632544E+004,    1.25516345777221E+004,    1.74181920213442E+000,    1.26011815036449E+004,    1.25847878560496E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62299464512310E-004,    4.78593784301889E-003,    4.78593784301889E-003,    1.90051425326881E-003 
    9.65999999999891E-006,    1.25913575339094E+004,    1.25532672998204E+004,    1.74185120367542E+000,    1.26007365455806E+004,    1.25842987164843E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62297950527083E-004,    4.78574692720996E-003,    4.78574692720996E-003,    1.90043860340496E-003 
    9.66499999999891E-006,    1.25923388272126E+004,    1.25531280358174E+004,    1.74184847439372E+000,    1.25998987167946E+004,    1.25844508602538E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62298421447408E-004,    4.78585651946337E-003,    4.78585651946337E-003,    1.90048173593111E-003 
    9.66999999999890E-006,    1.25919635025351E+004,    1.25550734582536E+004,    1.74188659536853E+000,    1.26000550894287E+004,    1.25848326943897E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62299603293743E-004,    4.78587342249823E-003,    4.78587342249823E-003,    1.90048678072442E-003 
    9.67499999999890E-006,    1.25904327926231E+004,    1.25568249333763E+004,    1.74192090629563E+000,    1.25973177034832E+004,    1.25837918943480E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62296381763567E-004,    4.78569847565680E-003,    4.78569847565680E-003,    1.90041544032947E-003 
    9.67999999999889E-006,    1.25877764157029E+004,    1.25577937968756E+004,    1.74193988216174E+000,    1.25950228967863E+004,    1.25821793682656E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62291390201809E-004,    4.78547587696441E-003,    4.78547587696441E-003,    1.90032554354773E-003 
    9.68499999999888E-006,    1.25882052386562E+004,    1.25572427238326E+004,    1.74192908935402E+000,    1.25944628725147E+004,    1.25820617095587E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62291025971180E-004,    4.78543905037359E-003,    4.78543905037359E-003,    1.90031206256799E-003 
    9.68999999999888E-006,    1.25896931697434E+004,    1.25606670613295E+004,    1.74199614067802E+000,    1.25946015043470E+004,    1.25836494552739E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62295940864112E-004,    4.78561661447663E-003,    4.78561661447663E-003,    1.90037934192009E-003 
    9.69499999999887E-006,    1.25878409528263E+004,    1.25628833056495E+004,    1.74203951802376E+000,    1.25927299987636E+004,    1.25828425965138E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62293443278473E-004,    4.78542098662571E-003,    4.78542098662571E-003,    1.90029874279898E-003 
    9.69999999999887E-006,    1.25874618235060E+004,    1.25629550729270E+004,    1.74204092244242E+000,    1.25937556532951E+004,    1.25829966914855E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62293920280142E-004,    4.78539554162871E-003,    4.78539554162871E-003,    1.90028807288017E-003 
    9.70499999999886E-006,    1.25883692388254E+004,    1.25622647398640E+004,    1.74202741263592E+000,    1.25939933745147E+004,    1.25832926529099E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62294836417593E-004,    4.78555529050843E-003,    4.78555529050843E-003,    1.90035232805710E-003 
    9.70999999999885E-006,    1.25884554574816E+004,    1.25607473725022E+004,    1.74199771281913E+000,    1.25952255408531E+004,    1.25833045726257E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62294873314282E-004,    4.78550980377046E-003,    4.78550980377046E-003,    1.90033714464586E-003 
    9.71499999999885E-006,    1.25890683317190E+004,    1.25569744494084E+004,    1.74192383485289E+000,    1.25965857175279E+004,    1.25830062153360E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62293949761118E-004,    4.78555243895519E-003,    4.78555243895519E-003,    1.90035674408399E-003 
    9.71999999999884E-006,    1.25897677121862E+004,    1.25579860315896E+004,    1.74194364688143E+000,    1.25952775941133E+004,    1.25831906573974E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62294520696172E-004,    4.78559935097611E-003,    4.78559935097611E-003,    1.90037401329785E-003 
    9.72499999999884E-006,    1.25893385593353E+004,    1.25598921436329E+004,    1.74198097020038E+000,    1.25961489547119E+004,    1.25837505422217E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62296253764460E-004,    4.78568248672385E-003,    4.78568248672385E-003,    1.90040642259358E-003 
    9.72999999999883E-006,    1.25916149562023E+004,    1.25600732710848E+004,    1.74198451627178E+000,    1.25953903239644E+004,    1.25845852171910E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62298837309756E-004,    4.78582525419861E-003,    4.78582525419861E-003,    1.90046234120776E-003 
    9.73499999999882E-006,    1.25926364999908E+004,    1.25616137075186E+004,    1.74201467065014E+000,    1.25942994020425E+004,    1.25851140667145E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62300474174998E-004,    4.78594597576671E-003,    4.78594597576671E-003,    1.90050859909930E-003 
    9.73999999999882E-006,    1.25911804324652E+004,    1.25581099161635E+004,    1.74194607297566E+000,    1.25945930612154E+004,    1.25836482158095E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62295937027514E-004,    4.78579778077990E-003,    4.78579778077990E-003,    1.90045269220839E-003 
    9.74499999999881E-006,    1.25918132736585E+004,    1.25604474871351E+004,    1.74199184227914E+000,    1.25965190486040E+004,    1.25851049602376E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62300445989586E-004,    4.78583795576688E-003,    4.78583795576688E-003,    1.90046659425190E-003 
    9.74999999999881E-006,    1.25914282658622E+004,    1.25598818911345E+004,    1.74198076947643E+000,    1.25970050618122E+004,    1.25849317201555E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62299909792110E-004,    4.78581599984867E-003,    4.78581599984867E-003,    1.90045900833809E-003 
    9.75499999999880E-006,    1.25921973891434E+004,    1.25607499356245E+004,    1.74199776299353E+000,    1.25960589628987E+004,    1.25852175223702E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62300794378999E-004,    4.78583278250489E-003,    4.78583278250489E-003,    1.90046523691665E-003 
    9.75999999999879E-006,    1.25918927820724E+004,    1.25622553417621E+004,    1.74202722870549E+000,    1.25971751346939E+004,    1.25858019548814E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62302603209467E-004,    4.78587177463269E-003,    4.78587177463269E-003,    1.90047947887915E-003 
    9.76499999999879E-006,    1.25908048474492E+004,    1.25598613861382E+004,    1.74198036802760E+000,    1.25943832553259E+004,    1.25838712635737E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62296627437826E-004,    4.78574041333565E-003,    4.78574041333565E-003,    1.90042942539526E-003 
    9.76999999999878E-006,    1.25906674930398E+004,    1.25620050104733E+004,    1.74202232937055E+000,    1.25948964821827E+004,    1.25845161182247E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62298623434668E-004,    4.78573864126086E-003,    4.78573864126086E-003,    1.90042652888599E-003 
    9.77499999999878E-006,    1.25915903347064E+004,    1.25619494762202E+004,    1.74202124246205E+000,    1.25928004846283E+004,    1.25842906387378E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62297925524459E-004,    4.78574554285328E-003,    4.78574554285328E-003,    1.90042810147725E-003 
    9.77999999999877E-006,    1.25927946175119E+004,    1.25607490812507E+004,    1.74199774626873E+000,    1.25915408960926E+004,    1.25841427761766E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62297467851099E-004,    4.78592632526898E-003,    4.78592632526898E-003,    1.90050251477085E-003 
    9.78499999999876E-006,    1.25907201796094E+004,    1.25612369287696E+004,    1.74200729577385E+000,    1.25937549895879E+004,    1.25840025336440E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62297033759947E-004,    4.78578983168312E-003,    4.78578983168312E-003,    1.90044811878446E-003 
    9.78999999999876E-006,    1.25886929439571E+004,    1.25614770077619E+004,    1.74201199500701E+000,    1.25941386092643E+004,    1.25832762884068E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62294785762317E-004,    4.78554167875551E-003,    4.78554167875551E-003,    1.90034912149202E-003 
    9.79499999999875E-006,    1.25877621656045E+004,    1.25578365157045E+004,    1.74194071877566E+000,    1.25940378247739E+004,    1.25818918396244E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62290500108096E-004,    4.78549192764867E-003,    4.78549192764867E-003,    1.90033152424395E-003 
    9.79999999999875E-006,    1.25894423073310E+004,    1.25614650465318E+004,    1.74201176088557E+000,    1.25906998492803E+004,    1.25825865445275E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62292650658594E-004,    4.78563490166594E-003,    4.78563490166594E-003,    1.90038546949420E-003 
    9.80499999999874E-006,    1.25871089508515E+004,    1.25593393629589E+004,    1.74197014738673E+000,    1.25902906258564E+004,    1.25808777688400E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62287360756447E-004,    4.78541839638193E-003,    4.78541839638193E-003,    1.90030091043433E-003 
    9.80999999999873E-006,    1.25864506728314E+004,    1.25612881911924E+004,    1.74200829918326E+000,    1.25919430361109E+004,    1.25815784561526E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62289529958760E-004,    4.78526187813569E-003,    4.78526187813569E-003,    1.90023690943886E-003 
    9.81499999999873E-006,    1.25877689243150E+004,    1.25584251809784E+004,    1.74195224676060E+000,    1.25923630289082E+004,    1.25815500742086E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62289442095133E-004,    4.78544609083341E-003,    4.78544609083341E-003,    1.90031301581058E-003 
    9.81999999999872E-006,    1.25875122801201E+004,    1.25543455272325E+004,    1.74187233271753E+000,    1.25866479467292E+004,    1.25786867027335E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62280577016035E-004,    4.78541372726795E-003,    4.78541372726795E-003,    1.90030380203960E-003 
    9.82499999999872E-006,    1.25858866714860E+004,    1.25559697012621E+004,    1.74190415366541E+000,    1.25900997879068E+004,    1.25794068609072E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62282806790464E-004,    4.78521372463270E-003,    4.78521372463270E-003,    1.90022508757837E-003 
    9.82999999999871E-006,    1.25836315178708E+004,    1.25555869398059E+004,    1.74189665527728E+000,    1.25945605142267E+004,    1.25796277834028E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62283490797597E-004,    4.78503709758857E-003,    4.78503709758857E-003,    1.90015325244782E-003 
    9.83499999999870E-006,    1.25846174836046E+004,    1.25542609436646E+004,    1.74187067533500E+000,    1.25924335119448E+004,    1.25790930361864E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62281835129274E-004,    4.78508615524193E-003,    4.78508615524193E-003,    1.90017439372111E-003 
    9.83999999999870E-006,    1.25833592785336E+004,    1.25530383258679E+004,    1.74184671623681E+000,    1.25929431202472E+004,    1.25783685438250E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62279591892381E-004,    4.78496857242667E-003,    4.78496857242667E-003,    1.90013021188768E-003 
    9.84499999999869E-006,    1.25843558747135E+004,    1.25532254351843E+004,    1.74185038322262E+000,    1.25927134356704E+004,    1.25787922024310E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62280903673295E-004,    4.78508682407641E-003,    4.78508682407641E-003,    1.90017546132450E-003 
    9.84999999999869E-006,    1.25848919084245E+004,    1.25557672136341E+004,    1.74190018693869E+000,    1.25899222700744E+004,    1.25788592489558E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62281111267444E-004,    4.78515340641356E-003,    4.78515340641356E-003,    1.90020006283815E-003 
    9.85499999999868E-006,    1.25841922879603E+004,    1.25587190863013E+004,    1.74195800200025E+000,    1.25879072190623E+004,    1.25787126653860E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62280657404031E-004,    4.78515119494804E-003,    4.78515119494804E-003,    1.90019709023918E-003 
    9.85999999999867E-006,    1.25839576708612E+004,    1.25566608929064E+004,    1.74191769317319E+000,    1.25867486756600E+004,    1.25777329240164E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62277623749625E-004,    4.78508342506260E-003,    4.78508342506260E-003,    1.90017128842393E-003 
    9.86499999999867E-006,    1.25841254963085E+004,    1.25584046759528E+004,    1.74195184522263E+000,    1.25894997564098E+004,    1.25790741534543E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62281776664146E-004,    4.78507625664878E-003,    4.78507625664878E-003,    1.90016572916951E-003 
    9.86999999999866E-006,    1.25860049873833E+004,    1.25603423990808E+004,    1.74198978501790E+000,    1.25936945899448E+004,    1.25816554166346E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62289768209020E-004,    4.78519687596083E-003,    4.78519687596083E-003,    1.90021272019522E-003 
    9.87499999999866E-006,    1.25856623852674E+004,    1.25613086961619E+004,    1.74200870054486E+000,    1.25943651225090E+004,    1.25819514936118E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62290684778411E-004,    4.78530461598647E-003,    4.78530461598647E-003,    1.90025481761579E-003 
    9.87999999999865E-006,    1.25853374738400E+004,    1.25598237936440E+004,    1.74197963203482E+000,    1.25930844703700E+004,    1.25810434356258E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62287873639406E-004,    4.78519110742284E-003,    4.78519110742284E-003,    1.90021174991751E-003 
    9.88499999999864E-006,    1.25855976790528E+004,    1.25608994510892E+004,    1.74200068979960E+000,    1.25949668782324E+004,    1.25819954943442E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62290820990657E-004,    4.78520870529427E-003,    4.78520870529427E-003,    1.90021718480698E-003 
    9.88999999999864E-006,    1.25861669527742E+004,    1.25544164407231E+004,    1.74187372222377E+000,    1.25952539634446E+004,    1.25806593798356E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62286684644470E-004,    4.78525886817110E-003,    4.78525886817110E-003,    1.90024273261558E-003 
    9.89499999999863E-006,    1.25855195242688E+004,    1.25557962624945E+004,    1.74190075601249E+000,    1.25955793166388E+004,    1.25808242033850E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62287194923623E-004,    4.78516923903756E-003,    4.78516923903756E-003,    1.90020676430431E-003 
    9.89999999999863E-006,    1.25854969286002E+004,    1.25541772144694E+004,    1.74186903467267E+000,    1.25950387152406E+004,    1.25802355883463E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62285372600118E-004,    4.78518614619911E-003,    4.78518614619911E-003,    1.90021452535184E-003 
    9.90499999999862E-006,    1.25859775672582E+004,    1.25564558422813E+004,    1.74191367665715E+000,    1.25966748554785E+004,    1.25815233838475E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62289359468100E-004,    4.78528589929847E-003,    4.78528589929847E-003,    1.90025204753357E-003 
    9.90999999999861E-006,    1.25855600475749E+004,    1.25593829360988E+004,    1.74197100053189E+000,    1.25912114770404E+004,    1.25804729728700E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62286107538844E-004,    4.78525100533598E-003,    4.78525100533598E-003,    1.90023506974880E-003 
    9.91499999999861E-006,    1.25844188597788E+004,    1.25614582115442E+004,    1.74201162710172E+000,    1.25897442244614E+004,    1.25800660065877E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62284847571225E-004,    4.78515771791627E-003,    4.78515771791627E-003,    1.90019581313908E-003 
    9.91999999999860E-006,    1.25831045775979E+004,    1.25628269170717E+004,    1.74203841454119E+000,    1.25888945864801E+004,    1.25795827279184E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62283351300218E-004,    4.78500799454735E-003,    4.78500799454735E-003,    1.90013548641760E-003 
    9.92499999999860E-006,    1.25846276898131E+004,    1.25677113526881E+004,    1.74213396439841E+000,    1.25906203638082E+004,    1.25820342709400E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62290941030341E-004,    4.78513161314089E-003,    4.78513161314089E-003,    1.90018003204290E-003 
    9.92999999999859E-006,    1.25852505457276E+004,    1.25685725556687E+004,    1.74215080402066E+000,    1.25869490408636E+004,    1.25814448486638E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62289116341010E-004,    4.78517431933214E-003,    4.78517431933214E-003,    1.90019530389411E-003 
    9.93499999999858E-006,    1.25851727499380E+004,    1.25691108071682E+004,    1.74216132766314E+000,    1.25892524936609E+004,    1.25822325936393E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62291554968292E-004,    4.78520035812856E-003,    4.78520035812856E-003,    1.90020539363580E-003 
    9.93999999999858E-006,    1.25868233160714E+004,    1.25694329035664E+004,    1.74216762473191E+000,    1.25872005465308E+004,    1.25824415572110E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62292201838717E-004,    4.78535964440575E-003,    4.78535964440575E-003,    1.90026835080760E-003 
    9.94499999999857E-006,    1.25877254988624E+004,    1.25652037784238E+004,    1.74208491978329E+000,    1.25910443933776E+004,    1.25828906501618E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62293592029230E-004,    4.78545545297675E-003,    4.78545545297675E-003,    1.90031045789460E-003 
    9.94999999999857E-006,    1.25877635789406E+004,    1.25618623301569E+004,    1.74201953683328E+000,    1.25911153027526E+004,    1.25820654296582E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62291037487360E-004,    4.78544100224719E-003,    4.78544100224719E-003,    1.90030863573944E-003 
    9.95499999999856E-006,    1.25876801138462E+004,    1.25600262804769E+004,    1.74198359630986E+000,    1.25911378673214E+004,    1.25815606956417E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62289474976536E-004,    4.78536842101043E-003,    4.78536842101043E-003,    1.90028055006710E-003 
    9.95999999999855E-006,    1.25900892869120E+004,    1.25588139220138E+004,    1.74195985901388E+000,    1.25881226113760E+004,    1.25814250731637E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62289055120372E-004,    4.78562930164259E-003,    4.78562930164259E-003,    1.90038644140590E-003 
    9.96499999999855E-006,    1.25905768094427E+004,    1.25621801569458E+004,    1.74202575725254E+000,    1.25894021165774E+004,    1.25828911245068E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62293593497569E-004,    4.78571685745663E-003,    4.78571685745663E-003,    1.90041805796260E-003 
    9.96999999999854E-006,    1.25897601734915E+004,    1.25621331664319E+004,    1.74202483758587E+000,    1.25887995656630E+004,    1.25823368623426E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62291877744904E-004,    4.78555194134176E-003,    4.78555194134176E-003,    1.90035205369191E-003 
    9.97499999999854E-006,    1.25908123728939E+004,    1.25612702493456E+004,    1.74200794799088E+000,    1.25869440546624E+004,    1.25820317171989E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62290933124801E-004,    4.78572981037886E-003,    4.78572981037886E-003,    1.90042347889450E-003 
    9.97999999999853E-006,    1.25902331756601E+004,    1.25591471284984E+004,    1.74196638344346E+000,    1.25853779764982E+004,    1.25807609766247E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62286999179757E-004,    4.78568708659408E-003,    4.78568708659408E-003,    1.90040850234126E-003 
    9.98499999999852E-006,    1.25886049120722E+004,    1.25536269938776E+004,    1.74185825265639E+000,    1.25818581138159E+004,    1.25775663869072E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62277108069113E-004,    4.78551230798612E-003,    4.78551230798612E-003,    1.90034372162589E-003 
    9.98999999999852E-006,    1.25896065339179E+004,    1.25522360622512E+004,    1.74183099222135E+000,    1.25815596106326E+004,    1.25775642723413E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62277101521347E-004,    4.78558813191887E-003,    4.78558813191887E-003,    1.90037591273470E-003 
    9.99499999999851E-006,    1.25895566850717E+004,    1.25506076104333E+004,    1.74179906940145E+000,    1.25802218290857E+004,    1.25767246245133E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62274501480776E-004,    4.78558797964722E-003,    4.78558797964722E-003,    1.90037735914693E-003 
    1.00000000000000E-005,    1.25897692786310E+004,    1.25557116790473E+004,    1.74189909899650E+000,    1.25778867145366E+004,    1.25774448535695E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62276731739059E-004,    4.78558573811940E-003,    4.78558573811940E-003,    1.90037210003192E-003 


==> BGK_full_wnu.csv <==
001-TIME,002-TempTra-001     ,003-TempVib001     ,004-XiVibMean001     ,005-TempRot001     ,006-TempTotal001     ,007-Pmean     ,008-Pmax     ,009-MeanFreePath     ,010-BGK-MeanRelaxFactor     ,011-BGK-MaxRelaxFactor     ,012-BGK-MaxRotRelaxFactor      
    0.00000000000000E+000,    1.60000000000001E+004,    7.98669462893935E+003,    1.60512637221905E+000,    1.19820379035331E+004,    1.28360496385709E+004,    0.00000000000000E+000,    0.00000000000000E+000,    0.00000000000000E+000,    0.00000000000000E+000,    0.00000000000000E+000,    0.00000000000000E+000 
    8.00000000000000E-008,    1.55276033333227E+004,    8.11569568511689E+003,    1.61093652324266E+000,    1.25635246960970E+004,    1.28247684249816E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63037449110821E-004,    8.06478105278229E-002,    8.06478105278229E-002,    1.61295621055646E-002 
    1.60000000000000E-007,    1.51725582540827E+004,    8.23075341974469E+003,    1.61597707156846E+000,    1.29826732062770E+004,    1.28149975529984E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63007629073919E-004,    8.01557867864919E-002,    8.01557867864919E-002,    1.60311573572984E-002 
    2.40000000000000E-007,    1.48964116347367E+004,    8.34077210233636E+003,    1.62067685620860E+000,    1.32883993847333E+004,    1.28059006388957E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62979850373632E-004,    7.97725909024432E-002,    7.97725909024432E-002,    1.59545181804886E-002 
    3.20000000000000E-007,    1.46922061542946E+004,    8.44675733117785E+003,    1.62509738342257E+000,    1.34901541413280E+004,    1.27973560350961E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62953744567797E-004,    7.94946337698814E-002,    7.94946337698814E-002,    1.58989267539763E-002 
    4.00000000000000E-007,    1.45102104569980E+004,    8.54344888104604E+003,    1.62904180527079E+000,    1.36677316117155E+004,    1.27897413341746E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62930468671961E-004,    7.92337371838947E-002,    7.92337371838947E-002,    1.58467474367789E-002 
    4.80000000000000E-007,    1.43811146368125E+004,    8.63913114240883E+003,    1.63286459387389E+000,    1.37669273540646E+004,    1.27823700880530E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62907926911218E-004,    7.90596784729443E-002,    7.90596784729443E-002,    1.58119356945889E-002 
    5.60000000000000E-007,    1.42547954738078E+004,    8.72799268837945E+003,    1.63634531961367E+000,    1.38686667880826E+004,    1.27756658069409E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62887416193214E-004,    7.88811483764706E-002,    7.88811483764706E-002,    1.57762296752941E-002 
    6.40000000000000E-007,    1.41606894729611E+004,    8.81414912415480E+003,    1.63965794050950E+000,    1.39247359818510E+004,    1.27692918434191E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62867908444168E-004,    7.87530808562642E-002,    7.87530808562642E-002,    1.57506161712528E-002 
    7.19999999999999E-007,    1.40919580751987E+004,    8.89248014057995E+003,    1.64261797813763E+000,    1.39504540040486E+004,    1.27636016796215E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62850487236026E-004,    7.86633994770751E-002,    7.86633994770751E-002,    1.57326798954150E-002 
    7.99999999999999E-007,    1.40247309378171E+004,    8.97182570123745E+003,    1.64556740945457E+000,    1.39728965960649E+004,    1.27579369463958E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62833138022952E-004,    7.85646135692606E-002,    7.85646135692606E-002,    1.57129227138521E-002 
    8.79999999999999E-007,    1.39626814690144E+004,    9.04972831119737E+003,    1.64841643301014E+000,    1.39889823566745E+004,    1.27524698305428E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62816388494211E-004,    7.84804958942071E-002,    7.84804958942071E-002,    1.56960991788414E-002 
    9.59999999999998E-007,    1.39193482784909E+004,    9.12386987778066E+003,    1.65108588003437E+000,    1.39806962104521E+004,    1.27473515621502E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62800702777875E-004,    7.84225388871029E-002,    7.84225388871029E-002,    1.56845077774206E-002 
    1.04000000000000E-006,    1.38760992688578E+004,    9.19990428627693E+003,    1.65378188333429E+000,    1.39703985696134E+004,    1.27421865443489E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62784868937763E-004,    7.83708428067522E-002,    7.83708428067522E-002,    1.56741685613504E-002 
    1.12000000000000E-006,    1.38484846251315E+004,    9.27118436195881E+003,    1.65627190483031E+000,    1.39413369621237E+004,    1.27374198643133E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62770251910289E-004,    7.83216935809837E-002,    7.83216935809837E-002,    1.56643387161968E-002 
    1.20000000000000E-006,    1.38204073855107E+004,    9.34324212042882E+003,    1.65875310272564E+000,    1.39121879847731E+004,    1.27326736214550E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62755693422287E-004,    7.82821109639925E-002,    7.82821109639925E-002,    1.56564221927985E-002 
    1.28000000000000E-006,    1.37831410523753E+004,    9.41391419754247E+003,    1.66115217997867E+000,    1.38981813671770E+004,    1.27280878280627E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62741623174198E-004,    7.82330145262603E-002,    7.82330145262603E-002,    1.56466029052521E-002 
    1.36000000000000E-006,    1.37401741582219E+004,    9.47987132201559E+003,    1.66336109024139E+000,    1.38973792053300E+004,    1.27238684553699E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62728673783779E-004,    7.81734804730702E-002,    7.81734804730702E-002,    1.56346960946140E-002 
    1.44000000000000E-006,    1.37094335484531E+004,    9.55228929738693E+003,    1.66575357376937E+000,    1.38718346513519E+004,    1.27193015830197E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62714654227420E-004,    7.81290490691390E-002,    7.81290490691390E-002,    1.56258098138278E-002 
    1.52000000000000E-006,    1.36842657072552E+004,    9.61843207199082E+003,    1.66790933664942E+000,    1.38441301021477E+004,    1.27151893798043E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62702027157794E-004,    7.81004613440230E-002,    7.81004613440230E-002,    1.56200922688046E-002 
    1.60000000000000E-006,    1.36603868561994E+004,    9.67713575906477E+003,    1.66979957114722E+000,    1.38218461369238E+004,    1.27115858697809E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62690959546883E-004,    7.80708112856545E-002,    7.80708112856545E-002,    1.56141622571309E-002 
    1.68000000000000E-006,    1.36399546703712E+004,    9.73684440373597E+003,    1.67170030251556E+000,    1.37933901182401E+004,    1.27079644076486E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62679834396323E-004,    7.80482147931081E-002,    7.80482147931081E-002,    1.56096429586216E-002 
    1.76000000000000E-006,    1.36078399167501E+004,    9.79795231786660E+003,    1.67362313808765E+000,    1.37810652637769E+004,    1.27043029293920E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62668583866164E-004,    7.80061587806821E-002,    7.80061587806821E-002,    1.56012317561364E-002 
    1.83999999999999E-006,    1.35808689675748E+004,    9.85356385715648E+003,    1.67535362416225E+000,    1.37664595805689E+004,    1.27010095279415E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62658462210801E-004,    7.79606158979958E-002,    7.79606158979958E-002,    1.55921231795992E-002 
    1.91999999999999E-006,    1.35736339541014E+004,    9.91109007062539E+003,    1.67712455734344E+000,    1.37203477865361E+004,    1.26976409163463E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62648107347351E-004,    7.79519937462635E-002,    7.79519937462635E-002,    1.55903987492527E-002 
    2.00000000000000E-006,    1.35447144653596E+004,    9.96953579901272E+003,    1.67890419220249E+000,    1.37058455697558E+004,    1.26942575522867E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62637705034179E-004,    7.79172889186912E-002,    7.79172889186912E-002,    1.55834577837382E-002 
    2.08000000000000E-006,    1.35222536957050E+004,    1.00245970194401E+004,    1.68056298132956E+000,    1.36850011210668E+004,    1.26911055579919E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62628012182259E-004,    7.78896588271727E-002,    7.78896588271727E-002,    1.55779317654345E-002 
    2.16000000000000E-006,    1.35038367489282E+004,    1.00732916417023E+004,    1.68201580371499E+000,    1.36643919996548E+004,    1.26883462226669E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62619525313143E-004,    7.78610817849094E-002,    7.78610817849094E-002,    1.55722163569819E-002 
    2.24000000000000E-006,    1.34873133445073E+004,    1.01286678048535E+004,    1.68365205211861E+000,    1.36343188072382E+004,    1.26852399439304E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62609969674019E-004,    7.78414000797731E-002,    7.78414000797731E-002,    1.55682800159546E-002 
    2.32000000000000E-006,    1.34638497471877E+004,    1.01797185882763E+004,    1.68514569940968E+000,    1.36189358705358E+004,    1.26824057088772E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62601249353155E-004,    7.78058052988729E-002,    7.78058052988729E-002,    1.55611610597746E-002 
    2.40000000000001E-006,    1.34517988703916E+004,    1.02263767144878E+004,    1.68649858522104E+000,    1.35907817553861E+004,    1.26798396653015E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62593352921175E-004,    7.77894848749682E-002,    7.77894848749682E-002,    1.55578969749936E-002 
    2.48000000000001E-006,    1.34276667446817E+004,    1.02725510500801E+004,    1.68782608462534E+000,    1.35812250654260E+004,    1.26773227817298E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62585606588340E-004,    7.77575929268672E-002,    7.77575929268672E-002,    1.55515185853734E-002 
    2.56000000000001E-006,    1.34179926580986E+004,    1.03219092034824E+004,    1.68923278405947E+000,    1.35468222939830E+004,    1.26746568283451E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62577400181410E-004,    7.77468849193945E-002,    7.77468849193945E-002,    1.55493769838789E-002 
    2.64000000000001E-006,    1.33994363826696E+004,    1.03696523229743E+004,    1.69058148590227E+000,    1.35273393011974E+004,    1.26721018436911E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62569534130141E-004,    7.77163300060740E-002,    7.77163300060740E-002,    1.55432660012148E-002 
    2.72000000000001E-006,    1.33726726207603E+004,    1.04177856245349E+004,    1.69192945058405E+000,    1.35197769062831E+004,    1.26695492845444E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62561674342582E-004,    7.76814052366130E-002,    7.76814052366130E-002,    1.55362810473226E-002 
    2.80000000000001E-006,    1.33554694292398E+004,    1.04610148577781E+004,    1.69313013891005E+000,    1.35027310779274E+004,    1.26672764795024E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62554674955177E-004,    7.76573230478439E-002,    7.76573230478439E-002,    1.55314646095688E-002 
    2.88000000000002E-006,    1.33442601616087E+004,    1.05043266249390E+004,    1.69432380065547E+000,    1.34766094437713E+004,    1.26650177833585E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62547718072244E-004,    7.76426291805512E-002,    7.76426291805512E-002,    1.55285258361103E-002 
    2.96000000000002E-006,    1.33208777756182E+004,    1.05484918403019E+004,    1.69553148941299E+000,    1.34678982874792E+004,    1.26627333643223E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62540681002511E-004,    7.76195911977528E-002,    7.76195911977528E-002,    1.55239182395506E-002 
    3.04000000000002E-006,    1.33050576018314E+004,    1.05892450457445E+004,    1.69663746986424E+000,    1.34512236275916E+004,    1.26606420557182E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62534237956446E-004,    7.75873750276420E-002,    7.75873750276420E-002,    1.55174750055284E-002 
    3.12000000000002E-006,    1.32859518834847E+004,    1.06313316094701E+004,    1.69777126039702E+000,    1.34381525330481E+004,    1.26584988777048E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62527634268327E-004,    7.75644522789730E-002,    7.75644522789730E-002,    1.55128904557946E-002 
    3.20000000000002E-006,    1.32661482463447E+004,    1.06786049693489E+004,    1.69903474869420E+000,    1.34209821666625E+004,    1.26561113896876E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62520276797016E-004,    7.75376484846811E-002,    7.75376484846811E-002,    1.55075296969362E-002 
    3.28000000000002E-006,    1.32570439825723E+004,    1.07210623546035E+004,    1.70016057620583E+000,    1.33925352424021E+004,    1.26539847841787E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62513722393524E-004,    7.75201408912368E-002,    7.75201408912368E-002,    1.55040281782474E-002 
    3.36000000000003E-006,    1.32522208011907E+004,    1.07608454119134E+004,    1.70120789616930E+000,    1.33603161975437E+004,    1.26520071152142E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62507626275535E-004,    7.75113779673712E-002,    7.75113779673712E-002,    1.55022755934742E-002 
    3.44000000000003E-006,    1.32345793888774E+004,    1.08003691734339E+004,    1.70224119222550E+000,    1.33475792589849E+004,    1.26500565335088E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62501612943948E-004,    7.74896824638892E-002,    7.74896824638892E-002,    1.54979364927778E-002 
    3.52000000000003E-006,    1.32194949951653E+004,    1.08322364717806E+004,    1.70306914644800E+000,    1.33385986376248E+004,    1.26484940152812E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62496795441664E-004,    7.74649215425099E-002,    7.74649215425099E-002,    1.54929843085020E-002 
    3.60000000000003E-006,    1.32123941427191E+004,    1.08685540793677E+004,    1.70400714642987E+000,    1.33132268660526E+004,    1.26467242845967E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62491338522809E-004,    7.74658699284843E-002,    7.74658699284843E-002,    1.54931739856969E-002 
    3.68000000000003E-006,    1.32016288731593E+004,    1.09033116620748E+004,    1.70489933814556E+000,    1.32948972635606E+004,    1.26450414401470E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62486148977078E-004,    7.74527788464837E-002,    7.74527788464837E-002,    1.54905557692967E-002 
    3.76000000000004E-006,    1.31947444289804E+004,    1.09398480039098E+004,    1.70583142598612E+000,    1.32689800876715E+004,    1.26432838222439E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62480728284995E-004,    7.74288403404707E-002,    7.74288403404707E-002,    1.54857680680941E-002 
    3.84000000000004E-006,    1.31839260987568E+004,    1.09753380904493E+004,    1.70673121896696E+000,    1.32499997644527E+004,    1.26415875655029E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62475496294573E-004,    7.74293771040772E-002,    7.74293771040772E-002,    1.54858754208154E-002 
    3.92000000000003E-006,    1.31622537977789E+004,    1.10089432767440E+004,    1.70757817927284E+000,    1.32491686366537E+004,    1.26399913227781E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62470572303385E-004,    7.73990382168377E-002,    7.73990382168377E-002,    1.54798076433675E-002 
    4.00000000000003E-006,    1.31492153815038E+004,    1.10467236364567E+004,    1.70852456209741E+000,    1.32312425873812E+004,    1.26382081779774E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62465071209329E-004,    7.73719770262518E-002,    7.73719770262518E-002,    1.54743954052504E-002 
    4.08000000000003E-006,    1.31328299844081E+004,    1.10801884584004E+004,    1.70935775590225E+000,    1.32226169757055E+004,    1.26366387167648E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62460228852105E-004,    7.73527398642281E-002,    7.73527398642281E-002,    1.54705479728456E-002 
    4.16000000000003E-006,    1.31156965091528E+004,    1.11149696605678E+004,    1.71021870579649E+000,    1.32138057137703E+004,    1.26350173817172E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62455225965269E-004,    7.73258283767193E-002,    7.73258283767193E-002,    1.54651656753439E-002 
    4.24000000000002E-006,    1.31004912862382E+004,    1.11463945309512E+004,    1.71099221358864E+000,    1.32054309360526E+004,    1.26335610718176E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62450731873786E-004,    7.73096983513929E-002,    7.73096983513929E-002,    1.54619396702786E-002 
    4.32000000000002E-006,    1.30903448713147E+004,    1.11715710958967E+004,    1.71160895784693E+000,    1.31956671039785E+004,    1.26324001465753E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62447149040917E-004,    7.72856712394702E-002,    7.72856712394702E-002,    1.54571342478940E-002 
    4.40000000000002E-006,    1.30819928780189E+004,    1.11992626000216E+004,    1.71228428592546E+000,    1.31807149924187E+004,    1.26311291910924E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62443226347151E-004,    7.72785337692690E-002,    7.72785337692690E-002,    1.54557067538538E-002 
    4.48000000000002E-006,    1.30667829049142E+004,    1.12259946913032E+004,    1.71293323117304E+000,    1.31770009542085E+004,    1.26299081285588E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62439457361090E-004,    7.72613853601069E-002,    7.72613853601069E-002,    1.54522770720214E-002 
    4.56000000000001E-006,    1.30670520422288E+004,    1.12484475306783E+004,    1.71347604245988E+000,    1.31543142487478E+004,    1.26288869501649E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62436305133676E-004,    7.72543401680464E-002,    7.72543401680464E-002,    1.54508680336093E-002 
    4.64000000000001E-006,    1.30642239245420E+004,    1.12711392686738E+004,    1.71402255344102E+000,    1.31360356498808E+004,    1.26278589784326E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62433131740566E-004,    7.72569052938473E-002,    7.72569052938473E-002,    1.54513810587695E-002 
    4.72000000000001E-006,    1.30420140653528E+004,    1.12962773505245E+004,    1.71462556038643E+000,    1.31444009521937E+004,    1.26267249335628E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62429630667329E-004,    7.72249887464834E-002,    7.72249887464834E-002,    1.54449977492967E-002 
    4.80000000000001E-006,    1.30418783531899E+004,    1.13222359449023E+004,    1.71524559400186E+000,    1.31188398022774E+004,    1.26255590798641E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62426031143342E-004,    7.72250637049800E-002,    7.72250637049800E-002,    1.54450127409960E-002 
    4.88000000000000E-006,    1.30203189568029E+004,    1.13528135834442E+004,    1.71597251803456E+000,    1.31208285004495E+004,    1.26241925134737E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62421811605806E-004,    7.71912970133539E-002,    7.71912970133539E-002,    1.54382594026708E-002 
    4.96000000000000E-006,    1.30110736128927E+004,    1.13789413504810E+004,    1.71659072897179E+000,    1.31087619582201E+004,    1.26230305528601E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62418223555025E-004,    7.71837501224703E-002,    7.71837501224703E-002,    1.54367500244941E-002 
    5.04000000000000E-006,    1.30143050394024E+004,    1.14021253640788E+004,    1.71713704462961E+000,    1.30809015072435E+004,    1.26220039012975E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62415053119982E-004,    7.71846260739114E-002,    7.71846260739114E-002,    1.54369252147823E-002 
    5.12000000000000E-006,    1.30063363513203E+004,    1.14283370062739E+004,    1.71775217999945E+000,    1.30668350613056E+004,    1.26208481216814E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62411483686006E-004,    7.71724717474749E-002,    7.71724717474749E-002,    1.54344943494950E-002 
    5.19999999999999E-006,    1.29976274084823E+004,    1.14474818973518E+004,    1.71819978927665E+000,    1.30608933868209E+004,    1.26200072403616E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62408886607155E-004,    7.71560779617295E-002,    7.71560779617295E-002,    1.54312155923459E-002 
    5.27999999999999E-006,    1.29828436388356E+004,    1.14712455481353E+004,    1.71875342002099E+000,    1.30594782743004E+004,    1.26189673415044E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62405674676748E-004,    7.71369663125403E-002,    7.71369663125403E-002,    1.54273932625081E-002 
    5.35999999999999E-006,    1.29722230463572E+004,    1.14951111281569E+004,    1.71930724629969E+000,    1.30517164920682E+004,    1.26179272468242E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62402461940278E-004,    7.71318727947467E-002,    7.71318727947467E-002,    1.54263745589493E-002 
    5.43999999999999E-006,    1.29579873021144E+004,    1.15206524906362E+004,    1.71989755618408E+000,    1.30477130061176E+004,    1.26168188240974E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62399037924550E-004,    7.71060474477207E-002,    7.71060474477207E-002,    1.54212094895441E-002 
    5.51999999999998E-006,    1.29487584562270E+004,    1.15442770952720E+004,    1.72044136592228E+000,    1.30381013799086E+004,    1.26157978868458E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62395883956916E-004,    7.70879570174430E-002,    7.70879570174430E-002,    1.54175914034886E-002 
    5.59999999999998E-006,    1.29512001716389E+004,    1.15604255920211E+004,    1.72081187459555E+000,    1.30184059169136E+004,    1.26151023960887E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62393735275650E-004,    7.70931385496463E-002,    7.70931385496463E-002,    1.54186277099293E-002 
    5.67999999999998E-006,    1.29471671538295E+004,    1.15765566593763E+004,    1.72118100676818E+000,    1.30084395377459E+004,    1.26144095654466E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62391594723150E-004,    7.70854023029750E-002,    7.70854023029750E-002,    1.54170804605950E-002 
    5.75999999999998E-006,    1.29392054334623E+004,    1.15973059056160E+004,    1.72165438910160E+000,    1.29997805341661E+004,    1.26135211772185E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62388849850000E-004,    7.70793168140174E-002,    7.70793168140174E-002,    1.54158633628035E-002 
    5.83999999999997E-006,    1.29269930068385E+004,    1.16169256873155E+004,    1.72210053104853E+000,    1.29986185335416E+004,    1.26126840250708E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62386263147660E-004,    7.70609847227156E-002,    7.70609847227156E-002,    1.54121969445431E-002 
    5.91999999999997E-006,    1.29201235956486E+004,    1.16374515464354E+004,    1.72256575245200E+000,    1.29885418581108E+004,    1.26118111900880E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62383566050579E-004,    7.70475126484750E-002,    7.70475126484750E-002,    1.54095025296950E-002 
    5.99999999999997E-006,    1.29109128169672E+004,    1.16556849215438E+004,    1.72297771336974E+000,    1.29842530890475E+004,    1.26110383817382E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62381177921623E-004,    7.70447965719056E-002,    7.70447965719056E-002,    1.54089593143811E-002 
    6.07999999999997E-006,    1.29027697487038E+004,    1.16769452815569E+004,    1.72345652707132E+000,    1.29753565875058E+004,    1.26101402814912E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62378402476462E-004,    7.70287554905266E-002,    7.70287554905266E-002,    1.54057510981053E-002 
    6.15999999999996E-006,    1.28914865114203E+004,    1.16931253678018E+004,    1.72381982091673E+000,    1.29762145855677E+004,    1.26094589446208E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62376296806041E-004,    7.70104709783684E-002,    7.70104709783684E-002,    1.54020941956737E-002 
    6.23999999999996E-006,    1.28945374709573E+004,    1.17067225548591E+004,    1.72412438516275E+000,    1.29581358714187E+004,    1.26088878084941E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62374531644204E-004,    7.70122195893985E-002,    7.70122195893985E-002,    1.54024439178797E-002 
    6.31999999999996E-006,    1.28828116260956E+004,    1.17244926338362E+004,    1.72452140976546E+000,    1.29580782694510E+004,    1.26081433631474E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62372230759080E-004,    7.69962536400770E-002,    7.69962536400770E-002,    1.53992507280154E-002 
    6.39999999999996E-006,    1.28763466614052E+004,    1.17391838784678E+004,    1.72484878643769E+000,    1.29531864660580E+004,    1.26075295780424E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62370333632802E-004,    7.69902551736719E-002,    7.69902551736719E-002,    1.53980510347344E-002 
    6.47999999999995E-006,    1.28680898672673E+004,    1.17601855865136E+004,    1.72531543871901E+000,    1.29447153132318E+004,    1.26066547741034E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62367629611489E-004,    7.69775657815855E-002,    7.69775657815855E-002,    1.53955131563171E-002 
    6.55999999999995E-006,    1.28594451501692E+004,    1.17724135401491E+004,    1.72558641403956E+000,    1.29455388335168E+004,    1.26061468492760E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62366059549053E-004,    7.69610787836644E-002,    7.69610787836644E-002,    1.53922157567329E-002 
    6.63999999999995E-006,    1.28568281270127E+004,    1.17839059462494E+004,    1.72584060373391E+000,    1.29380511246101E+004,    1.26056704251672E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62364586815782E-004,    7.69489661665411E-002,    7.69489661665411E-002,    1.53897932333082E-002 
    6.71999999999995E-006,    1.28591982978244E+004,    1.17997761576142E+004,    1.72619085078457E+000,    1.29187347224132E+004,    1.26050140211216E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62362557655057E-004,    7.69648102188995E-002,    7.69648102188995E-002,    1.53929620437799E-002 
    6.79999999999995E-006,    1.28555702484448E+004,    1.18181770263428E+004,    1.72659583226220E+000,    1.29059020194623E+004,    1.26042551235557E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62360211553063E-004,    7.69634544661379E-002,    7.69634544661379E-002,    1.53926908932276E-002 
    6.87999999999994E-006,    1.28531998723467E+004,    1.18298911291299E+004,    1.72685302398349E+000,    1.28978235480534E+004,    1.26037732176692E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62358721704226E-004,    7.69609857706969E-002,    7.69609857706969E-002,    1.53921971541394E-002 
    6.95999999999994E-006,    1.28435335961269E+004,    1.18457262915795E+004,    1.72719993034653E+000,    1.28965957843886E+004,    1.26031232698195E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62356712272261E-004,    7.69353066349492E-002,    7.69353066349492E-002,    1.53870613269898E-002 
    7.03999999999994E-006,    1.28391416563032E+004,    1.18633737778275E+004,    1.72758550578897E+000,    1.28856562128192E+004,    1.26024009520094E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62354479003002E-004,    7.69339224019607E-002,    7.69339224019607E-002,    1.53867844803921E-002 
    7.11999999999994E-006,    1.28282926321637E+004,    1.18772418518586E+004,    1.72788774378615E+000,    1.28881557302880E+004,    1.26018348122980E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62352728538708E-004,    7.69166267100852E-002,    7.69166267100852E-002,    1.53833253420170E-002 
    7.19999999999993E-006,    1.28256953257876E+004,    1.18923750725437E+004,    1.72821679176429E+000,    1.28770208555945E+004,    1.26012185110713E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62350822910581E-004,    7.69187173885127E-002,    7.69187173885127E-002,    1.53837434777026E-002 
    7.27999999999993E-006,    1.28149725668404E+004,    1.19092008556596E+004,    1.72858171115488E+000,    1.28763927443985E+004,    1.26005350937960E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62348709674113E-004,    7.69006940134166E-002,    7.69006940134166E-002,    1.53801388026833E-002 
    7.35999999999993E-006,    1.28135440309509E+004,    1.19246584057882E+004,    1.72891609572884E+000,    1.28631820180955E+004,    1.25999089268917E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62346773388559E-004,    7.68997092313510E-002,    7.68997092313510E-002,    1.53799418462702E-002 
    7.43999999999993E-006,    1.28005014397345E+004,    1.19407996300903E+004,    1.72926439378102E+000,    1.28667130150455E+004,    1.25992567718453E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62344756662553E-004,    7.68870730131337E-002,    7.68870730131337E-002,    1.53774146026267E-002 
    7.51999999999992E-006,    1.28068455162419E+004,    1.19490411166101E+004,    1.72944188589402E+000,    1.28490106154115E+004,    1.25989244606754E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62343728992092E-004,    7.68857993190315E-002,    7.68857993190315E-002,    1.53771598638063E-002 
    7.59999999999992E-006,    1.28001320395044E+004,    1.19595223990160E+004,    1.72966728011519E+000,    1.28486696424941E+004,    1.25985024896258E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62342424019259E-004,    7.68766424306300E-002,    7.68766424306300E-002,    1.53753284861260E-002 
    7.67999999999992E-006,    1.27954079994434E+004,    1.19768085519935E+004,    1.73003819208733E+000,    1.28385848851419E+004,    1.25978081495233E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62340276655167E-004,    7.68716516870453E-002,    7.68716516870453E-002,    1.53743303374091E-002 
    7.75999999999993E-006,    1.27906138131270E+004,    1.19878708309661E+004,    1.73027502501054E+000,    1.28347875208127E+004,    1.25973648428649E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62338905607371E-004,    7.68707947149261E-002,    7.68707947149261E-002,    1.53741589429852E-002 
    7.83999999999994E-006,    1.27851573048956E+004,    1.19964880296673E+004,    1.73045922406595E+000,    1.28344123504302E+004,    1.25970200784699E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62337839303285E-004,    7.68532903109372E-002,    7.68532903109372E-002,    1.53706580621874E-002 
    7.91999999999994E-006,    1.27753008975095E+004,    1.20131579719129E+004,    1.73081484513057E+000,    1.28326375678340E+004,    1.25963545177920E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62335780762119E-004,    7.68424173906641E-002,    7.68424173906641E-002,    1.53684834781328E-002 
    7.99999999999995E-006,    1.27804455395077E+004,    1.20208003965024E+004,    1.73097756875996E+000,    1.28173287597372E+004,    1.25960499967174E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62334838868263E-004,    7.68451727886765E-002,    7.68451727886765E-002,    1.53690345577353E-002 
    8.07999999999995E-006,    1.27787343592918E+004,    1.20345805339916E+004,    1.73127048205638E+000,    1.28062064312889E+004,    1.25955018757443E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62333143468173E-004,    7.68480646720276E-002,    7.68480646720276E-002,    1.53696129344055E-002 
    8.15999999999996E-006,    1.27750571560155E+004,    1.20432656746200E+004,    1.73145476843409E+000,    1.28030943675011E+004,    1.25951570499241E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62332076854223E-004,    7.68387837859436E-002,    7.68387837859436E-002,    1.53677567571887E-002 
    8.23999999999997E-006,    1.27637822546176E+004,    1.20561222663422E+004,    1.73172710469017E+000,    1.28072347564755E+004,    1.25946475049198E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62330500690875E-004,    7.68270224466752E-002,    7.68270224466752E-002,    1.53654044893350E-002 
    8.31999999999997E-006,    1.27571141436502E+004,    1.20748768374008E+004,    1.73212338887540E+000,    1.27986054820447E+004,    1.25939061252195E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62328207312263E-004,    7.68176972376592E-002,    7.68176972376592E-002,    1.53635394475318E-002 
    8.39999999999998E-006,    1.27581148024913E+004,    1.20808262474972E+004,    1.73224885604761E+000,    1.27911940640393E+004,    1.25936714158639E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62327481242654E-004,    7.68158126714722E-002,    7.68158126714722E-002,    1.53631625342944E-002 
    8.47999999999998E-006,    1.27539528511109E+004,    1.20942977581351E+004,    1.73253252401692E+000,    1.27840536042215E+004,    1.25931407951527E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62325839738126E-004,    7.68162297605626E-002,    7.68162297605626E-002,    1.53632459521125E-002 
    8.55999999999999E-006,    1.27513462693109E+004,    1.21046576947239E+004,    1.73275026442046E+000,    1.27776711768539E+004,    1.25927335268822E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62324579795543E-004,    7.68090396459164E-002,    7.68090396459164E-002,    1.53618079291833E-002 
    8.64000000000000E-006,    1.27454615141134E+004,    1.21099230965714E+004,    1.73286079473103E+000,    1.27812672396463E+004,    1.25925267977082E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62323940237456E-004,    7.67994631313089E-002,    7.67994631313089E-002,    1.53598926262618E-002 
    8.72000000000000E-006,    1.27353344059244E+004,    1.21201119061242E+004,    1.73307441748212E+000,    1.27863354417960E+004,    1.25921272699367E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62322704195698E-004,    7.67799230551610E-002,    7.67799230551610E-002,    1.53559846110322E-002 
    8.80000000000001E-006,    1.27407008959353E+004,    1.21346427331928E+004,    1.73337848777050E+000,    1.27638493122932E+004,    1.25915586264574E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62320944899669E-004,    7.67871836897582E-002,    7.67871836897582E-002,    1.53574367379516E-002 
    8.88000000000001E-006,    1.27398566134555E+004,    1.21465407476169E+004,    1.73362695001035E+000,    1.27532948765264E+004,    1.25910940140152E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62319507414947E-004,    7.67874921488925E-002,    7.67874921488925E-002,    1.53574984297785E-002 
    8.96000000000002E-006,    1.27426717363225E+004,    1.21539598351189E+004,    1.73378164661600E+000,    1.27417011390416E+004,    1.25908047561202E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62318612446954E-004,    7.67958881848536E-002,    7.67958881848536E-002,    1.53591776369707E-002 
    9.04000000000003E-006,    1.27221254859642E+004,    1.21649516010137E+004,    1.73401050849536E+000,    1.27615998067505E+004,    1.25903768454072E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62317288456536E-004,    7.67688063295539E-002,    7.67688063295539E-002,    1.53537612659108E-002 
    9.12000000000003E-006,    1.27256737784822E+004,    1.21758919556693E+004,    1.73423791046046E+000,    1.27454076121257E+004,    1.25899516931520E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62315972967140E-004,    7.67698438623091E-002,    7.67698438623091E-002,    1.53539687724618E-002 
    9.20000000000004E-006,    1.27212270471690E+004,    1.21869347472752E+004,    1.73446704861841E+000,    1.27411060492855E+004,    1.25895233239404E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62314647489818E-004,    7.67576911677916E-002,    7.67576911677916E-002,    1.53515382335583E-002 
    9.28000000000004E-006,    1.27209751433088E+004,    1.21947979566866E+004,    1.73462997025260E+000,    1.27336712680583E+004,    1.25892187629288E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62313705083983E-004,    7.67626117494185E-002,    7.67626117494185E-002,    1.53525223498837E-002 
    9.36000000000005E-006,    1.27306910990352E+004,    1.21991226940019E+004,    1.73471949158824E+000,    1.27148003841089E+004,    1.25890514205946E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62313187267740E-004,    7.67817263760523E-002,    7.67817263760523E-002,    1.53563452752105E-002 
    9.44000000000006E-006,    1.27288109559195E+004,    1.22067806784513E+004,    1.73487786285322E+000,    1.27100117696879E+004,    1.25887553879063E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62312271225311E-004,    7.67722085395072E-002,    7.67722085395072E-002,    1.53544417079014E-002 
    9.52000000000006E-006,    1.27152139879314E+004,    1.22122335359549E+004,    1.73499051596333E+000,    1.27249893277395E+004,    1.25885448215449E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62311619639596E-004,    7.67608083921278E-002,    7.67608083921278E-002,    1.53521616784256E-002 
    9.60000000000007E-006,    1.27141058874426E+004,    1.22178572966548E+004,    1.73510659984112E+000,    1.27210637446078E+004,    1.25883278499090E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62310948224455E-004,    7.67467035988551E-002,    7.67467035988551E-002,    1.53493407197710E-002 
    9.68000000000007E-006,    1.27084632876325E+004,    1.22172932127355E+004,    1.73509496077851E+000,    1.27300881161077E+004,    1.25883496040691E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62311015542740E-004,    7.67480152085569E-002,    7.67480152085569E-002,    1.53496030417114E-002 
    9.76000000000008E-006,    1.27126009596899E+004,    1.22232075305427E+004,    1.73521694353006E+000,    1.27180051462669E+004,    1.25881216141568E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62310310023176E-004,    7.67520686245805E-002,    7.67520686245805E-002,    1.53504137249161E-002 
    9.84000000000009E-006,    1.27092918529800E+004,    1.22268484073500E+004,    1.73529198086436E+000,    1.27193512157117E+004,    1.25879813709281E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62309876032740E-004,    7.67470356296107E-002,    7.67470356296107E-002,    1.53494071259221E-002 
    9.92000000000009E-006,    1.27200525223146E+004,    1.22320618452465E+004,    1.73539935434605E+000,    1.26980300936886E+004,    1.25877806975433E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62309255031448E-004,    7.67650801519818E-002,    7.67650801519818E-002,    1.53530160303964E-002 
    1.00000000000000E-005,    1.27064519691829E+004,    1.22421125894825E+004,    1.73560610961770E+000,    1.27084443351986E+004,    1.25873943046963E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62308059283892E-004,    7.67469415840137E-002,    7.67469415840137E-002,    1.53493883168027E-002 


==> DSMC_full.csv <==
001-TIME,002-TempTra-001     ,003-TempVib001     ,004-XiVibMean001     ,005-TempRot001     ,006-TempTotal001     ,007-Pmean     ,008-Pmax     ,009-MeanFreePath      
    0.00000000000000E+000,    1.60000000000001E+004,    7.98669462893935E+003,    1.60512637221905E+000,    1.19820379035331E+004,    1.28360496385709E+004,    0.00000000000000E+000,    0.00000000000000E+000,    0.00000000000000E+000 
    8.00000000000000E-008,    1.51790281655111E+004,    8.22866907586603E+003,    1.61588691427737E+000,    1.29750234023463E+004,    1.28151721880055E+004,    1.59657194235446E-001,    3.03553055242967E-001,    1.63008162199722E-004 
    1.60000000000000E-007,    1.46724428499309E+004,    8.44047428984896E+003,    1.62483818457114E+000,    1.35259982555030E+004,    1.27978567356245E+004,    1.58343774412300E-001,    2.97113753027968E-001,    1.62955274692852E-004 
    2.40000000000000E-007,    1.43815540536628E+004,    8.61908849704805E+003,    1.63207033599948E+000,    1.37860545812299E+004,    1.27839009068738E+004,    1.57439077455480E-001,    2.98513075586848E-001,    1.62912609069607E-004 
    3.20000000000000E-007,    1.41714236027046E+004,    8.79695390796954E+003,    1.63900160942828E+000,    1.39256187807463E+004,    1.27705542144214E+004,    1.56809013959205E-001,    2.87946198692953E-001,    1.62871772564510E-004 
    4.00000000000000E-007,    1.40593063790452E+004,    8.96833663834810E+003,    1.64543873306418E+000,    1.39244811849007E+004,    1.27581839797867E+004,    1.56433599453605E-001,    2.94603707221072E-001,    1.62833894726982E-004 
    4.80000000000000E-007,    1.39594057756737E+004,    9.11340671292613E+003,    1.65071160502886E+000,    1.39309532167183E+004,    1.27480689312591E+004,    1.56132510558851E-001,    2.91475553350619E-001,    1.62802901553621E-004 
    5.60000000000000E-007,    1.38304516111474E+004,    9.26069064687280E+003,    1.65590756973613E+000,    1.39787637031246E+004,    1.27381170929022E+004,    1.55932234564720E-001,    2.92638648940948E-001,    1.62772390221759E-004 
    6.40000000000000E-007,    1.37532930543585E+004,    9.40689214927901E+003,    1.66091530940781E+000,    1.39498998175360E+004,    1.27285404549560E+004,    1.55577627306521E-001,    2.90020506543423E-001,    1.62743012106913E-004 
    7.19999999999999E-007,    1.37006019264153E+004,    9.52886072120893E+003,    1.66498327519860E+000,    1.39082652355385E+004,    1.27207716031825E+004,    1.55449318217105E-001,    2.90343499636898E-001,    1.62719167368020E-004 
    7.99999999999999E-007,    1.36574374141865E+004,    9.65201470623656E+003,    1.66899331359326E+000,    1.38511348664297E+004,    1.27131226552618E+004,    1.55391530426996E-001,    2.89818712252671E-001,    1.62695679831923E-004 
    8.79999999999999E-007,    1.36198063253609E+004,    9.76820562824488E+003,    1.67268993276635E+000,    1.37925658955962E+004,    1.27060796825730E+004,    1.55134698534861E-001,    2.89768023205980E-001,    1.62674043557735E-004 
    9.59999999999998E-007,    1.35837859748014E+004,    9.89153806865948E+003,    1.67652481617812E+000,    1.37244815080748E+004,    1.26987815243927E+004,    1.55039133161328E-001,    2.99238543004365E-001,    1.62651613726066E-004 
    1.04000000000000E-006,    1.35386780112035E+004,    9.99908198483847E+003,    1.67979643675195E+000,    1.36856368301497E+004,    1.26925619344260E+004,    1.54821474502738E-001,    2.89352715490992E-001,    1.62632490984062E-004 
    1.12000000000000E-006,    1.35277581034997E+004,    1.01167358370616E+004,    1.68330090754303E+000,    1.35854725282169E+004,    1.26859064339212E+004,    1.54927057431768E-001,    2.92692786192303E-001,    1.62612020102781E-004 
    1.20000000000000E-006,    1.34575846160116E+004,    1.02154924545382E+004,    1.68618402547072E+000,    1.35928879728189E+004,    1.26804362039470E+004,    1.54831476508508E-001,    2.86411969545551E-001,    1.62595188745358E-004 
    1.28000000000000E-006,    1.34042494404828E+004,    1.03142658242471E+004,    1.68901577632795E+000,    1.35750119814946E+004,    1.26750680246376E+004,    1.54484227444995E-001,    3.01809852449857E-001,    1.62578666022074E-004 
    1.36000000000000E-006,    1.33917781846620E+004,    1.04180769141056E+004,    1.69193757246457E+000,    1.34908298325222E+004,    1.26695339077419E+004,    1.54519067272902E-001,    2.88432064934137E-001,    1.62561626991002E-004 
    1.44000000000000E-006,    1.33429334801108E+004,    1.05059027856096E+004,    1.69436706474023E+000,    1.34770369385998E+004,    1.26649359323892E+004,    1.54249627582755E-001,    2.88071321042005E-001,    1.62547465949975E-004 
    1.52000000000000E-006,    1.33130364670693E+004,    1.05881829955073E+004,    1.69660874907536E+000,    1.34403083373174E+004,    1.26606963553811E+004,    1.54186879087124E-001,    3.02072846679384E-001,    1.62534405256776E-004 
    1.60000000000000E-006,    1.32870193013289E+004,    1.06669411101882E+004,    1.69872398508229E+000,    1.34012416837542E+004,    1.26566985252178E+004,    1.54294917744600E-001,    2.90681373627829E-001,    1.62522086257958E-004 
    1.68000000000000E-006,    1.32374927013276E+004,    1.07378629886208E+004,    1.70060375746702E+000,    1.34052008666173E+004,    1.26531478433344E+004,    1.54075489934066E-001,    2.93600068560823E-001,    1.62511142631472E-004 
    1.76000000000000E-006,    1.32326356233081E+004,    1.08152499033720E+004,    1.70262838524394E+000,    1.33357358169598E+004,    1.26493257733766E+004,    1.53876814813029E-001,    2.99589732567895E-001,    1.62499359945821E-004 
    1.83999999999999E-006,    1.32156688459359E+004,    1.08950761604582E+004,    1.70468842631065E+000,    1.32820066052586E+004,    1.26454392198333E+004,    1.54047585540983E-001,    2.90924289404374E-001,    1.62487375695084E-004 
    1.91999999999999E-006,    1.31968563153265E+004,    1.09646553050031E+004,    1.70646095233333E+000,    1.32412024515346E+004,    1.26420970144220E+004,    1.53975611838775E-001,    2.89803067507643E-001,    1.62477067711732E-004 
    2.00000000000000E-006,    1.31535726109231E+004,    1.10317281418341E+004,    1.70814966292486E+000,    1.32395847215548E+004,    1.26389144910438E+004,    1.53846656133745E-001,    2.83672691437566E-001,    1.62467250292264E-004 
    2.08000000000000E-006,    1.31138797907799E+004,    1.10929748554329E+004,    1.70967485383287E+000,    1.32383552229788E+004,    1.26360415116686E+004,    1.53625725137493E-001,    2.93305080905203E-001,    1.62458386137670E-004 
    2.16000000000000E-006,    1.30836777715519E+004,    1.11560134169577E+004,    1.71122815536728E+000,    1.32211062037109E+004,    1.26331169228728E+004,    1.53583111840323E-001,    2.82767982165530E-001,    1.62449361176457E-004 
    2.24000000000000E-006,    1.30544744063634E+004,    1.12205867409140E+004,    1.71280218401834E+000,    1.32008306439685E+004,    1.26301546893014E+004,    1.53641562477986E-001,    3.00708516541591E-001,    1.62440218428785E-004 
    2.32000000000000E-006,    1.30345801351118E+004,    1.12846410389142E+004,    1.71434674656759E+000,    1.31671009631257E+004,    1.26272492593824E+004,    1.53293193571551E-001,    2.82000147456569E-001,    1.62431249418779E-004 
    2.40000000000001E-006,    1.30466785656091E+004,    1.13373623618387E+004,    1.71560565839763E+000,    1.30966256333652E+004,    1.26248821469756E+004,    1.53423730525180E-001,    2.88775417747632E-001,    1.62423941025758E-004 
    2.48000000000001E-006,    1.29891659708732E+004,    1.14012527680592E+004,    1.71711652053521E+000,    1.31194762936901E+004,    1.26220424677220E+004,    1.53276648983421E-001,    3.02728910647285E-001,    1.62415172221715E-004 
    2.56000000000001E-006,    1.29678425179391E+004,    1.14505443520684E+004,    1.71827125842292E+000,    1.31025305877793E+004,    1.26198729883876E+004,    1.53309242409918E-001,    2.98815526421428E-001,    1.62408471955062E-004 
    2.64000000000001E-006,    1.29520056652365E+004,    1.15004487077840E+004,    1.71943081301069E+000,    1.30767435577546E+004,    1.26176952099375E+004,    1.53165071999679E-001,    2.96328155622243E-001,    1.62401745176754E-004 
    2.72000000000001E-006,    1.29448995825196E+004,    1.15466035936120E+004,    1.72049480520845E+000,    1.30415798673310E+004,    1.26156975699354E+004,    1.53151670733980E-001,    2.97003860038300E-001,    1.62395574038776E-004 
    2.80000000000001E-006,    1.29453243020191E+004,    1.16014283226269E+004,    1.72174824888358E+000,    1.29865090888717E+004,    1.26133450470885E+004,    1.53182322664809E-001,    2.94211456812227E-001,    1.62388305639312E-004 
    2.88000000000002E-006,    1.29396074848817E+004,    1.16434039496394E+004,    1.72270037404448E+000,    1.29534055944967E+004,    1.26115586394677E+004,    1.53173538764853E-001,    3.00731135053585E-001,    1.62382785631999E-004 
    2.96000000000002E-006,    1.29304177160440E+004,    1.16846932902120E+004,    1.72363061311572E+000,    1.29261908874119E+004,    1.26098137838575E+004,    1.53054717835377E-001,    2.86397166345979E-001,    1.62377393446879E-004 
    3.04000000000002E-006,    1.29043396524531E+004,    1.17285460063202E+004,    1.72461181187452E+000,    1.29217610234298E+004,    1.26079738659589E+004,    1.53169593497036E-001,    3.07588679020340E-001,    1.62371706873339E-004 
    3.12000000000002E-006,    1.28790109864132E+004,    1.17650938911363E+004,    1.72542427240493E+000,    1.29234592283516E+004,    1.26064507678286E+004,    1.52856788344703E-001,    2.96387491947051E-001,    1.62366999007043E-004 
    3.20000000000002E-006,    1.28660902198259E+004,    1.18027859921078E+004,    1.72625717554486E+000,    1.29054076565292E+004,    1.26048897284342E+004,    1.53020576400937E-001,    2.86435772770963E-001,    1.62362173416451E-004 
    3.28000000000002E-006,    1.28477500249430E+004,    1.18326272470254E+004,    1.72691302794101E+000,    1.29032808801730E+004,    1.26036607922050E+004,    1.53065978444270E-001,    2.85212269739699E-001,    1.62358374126093E-004 
    3.36000000000003E-006,    1.28344571985159E+004,    1.18578504267442E+004,    1.72746494443230E+000,    1.28981687293814E+004,    1.26026267967402E+004,    1.52772977608348E-001,    2.98244647269684E-001,    1.62355177282399E-004 
    3.44000000000003E-006,    1.28343766866523E+004,    1.18875700895516E+004,    1.72811240103902E+000,    1.28687713164508E+004,    1.26014140265760E+004,    1.52715993294003E-001,    2.88188810963561E-001,    1.62351427460039E-004 
    3.52000000000003E-006,    1.28397151741996E+004,    1.19045840569621E+004,    1.72848167887330E+000,    1.28438645115840E+004,    1.26007224258401E+004,    1.52812619919650E-001,    2.98622783666391E-001,    1.62349288943681E-004 
    3.60000000000003E-006,    1.28337535462009E+004,    1.19258211309259E+004,    1.72894121508197E+000,    1.28317128336385E+004,    1.25998618910212E+004,    1.52690549005827E-001,    2.85017253740236E-001,    1.62346627937362E-004 
    3.68000000000003E-006,    1.28145018622574E+004,    1.19569747576945E+004,    1.72961252895573E+000,    1.28296455233729E+004,    1.25986049892222E+004,    1.52654192324519E-001,    2.91498087728902E-001,    1.62342741008962E-004 
    3.76000000000004E-006,    1.28020970199240E+004,    1.19761075374475E+004,    1.73002317005034E+000,    1.28292476981316E+004,    1.25978362689946E+004,    1.52905489499085E-001,    3.00938016361750E-001,    1.62340363621131E-004 
    3.84000000000004E-006,    1.27824098760588E+004,    1.20105762881728E+004,    1.73075983115934E+000,    1.28245386830063E+004,    1.25964574742864E+004,    1.52581107741536E-001,    2.95709616724852E-001,    1.62336099206081E-004 
    3.92000000000003E-006,    1.27862507080170E+004,    1.20364611817082E+004,    1.73131040813487E+000,    1.27930636688898E+004,    1.25954271668071E+004,    1.52658443661864E-001,    2.90754402322445E-001,    1.62332912380648E-004 
    4.00000000000003E-006,    1.27854669753704E+004,    1.20647901057738E+004,    1.73191040145043E+000,    1.27660967906080E+004,    1.25943045772811E+004,    1.52779653454465E-001,    2.88983960207003E-001,    1.62329439893747E-004 
    4.08000000000003E-006,    1.27678298379252E+004,    1.20840744724005E+004,    1.73231730842799E+000,    1.27733945520928E+004,    1.25935433668129E+004,    1.52622175448193E-001,    2.90545397640537E-001,    1.62327085120642E-004 
    4.16000000000003E-006,    1.27358314883038E+004,    1.21053928013259E+004,    1.73276570111769E+000,    1.28002130366135E+004,    1.25927046546055E+004,    1.52580947098964E-001,    2.93249566327024E-001,    1.62324490473854E-004 
    4.24000000000002E-006,    1.27420410436639E+004,    1.21277876301040E+004,    1.73323512488974E+000,    1.27686496720711E+004,    1.25918267237433E+004,    1.52620070676666E-001,    2.92172269282844E-001,    1.62321774359226E-004 
    4.32000000000002E-006,    1.27271702671138E+004,    1.21465749370952E+004,    1.73362766331210E+000,    1.27722904280254E+004,    1.25910926802167E+004,    1.52447128163700E-001,    2.81090056805596E-001,    1.62319503288192E-004 
    4.40000000000002E-006,    1.27196487425735E+004,    1.21760287092977E+004,    1.73424075051369E+000,    1.27543092940122E+004,    1.25899463835424E+004,    1.52493992347769E-001,    2.78399658357628E-001,    1.62315956538141E-004 
    4.48000000000002E-006,    1.27329330413500E+004,    1.21709175289376E+004,    1.73413456206453E+000,    1.27394610599083E+004,    1.25901449104459E+004,    1.52351979126641E-001,    2.86238321478659E-001,    1.62316570816681E-004 
    4.56000000000001E-006,    1.27175531357468E+004,    1.21887638039988E+004,    1.73450496353761E+000,    1.27447996290847E+004,    1.25894524455583E+004,    1.52413063223229E-001,    2.80620877818936E-001,    1.62314428171760E-004 
    4.64000000000001E-006,    1.27080797940952E+004,    1.22172761192782E+004,    1.73509460806361E+000,    1.27306803403818E+004,    1.25883502633097E+004,    1.52355102137307E-001,    2.92332533003849E-001,    1.62311017582760E-004 
    4.72000000000001E-006,    1.26971914269709E+004,    1.22499753430237E+004,    1.73576763083653E+000,    1.27145225114773E+004,    1.25870924636252E+004,    1.52413514437102E-001,    2.86105355485740E-001,    1.62307125174410E-004 
    4.80000000000001E-006,    1.27080423837599E+004,    1.22699054254720E+004,    1.73617616543444E+000,    1.26784427398576E+004,    1.25863290835367E+004,    1.52333076426909E-001,    2.87697091349889E-001,    1.62304762661221E-004 
    4.88000000000000E-006,    1.27006049189919E+004,    1.22741101757439E+004,    1.73626219510091E+000,    1.26854208746054E+004,    1.25861683419174E+004,    1.52415122240917E-001,    2.86657790467277E-001,    1.62304265183233E-004 
    4.96000000000000E-006,    1.26737478827592E+004,    1.22822632368770E+004,    1.73642884826187E+000,    1.27176050640489E+004,    1.25858569714888E+004,    1.52361625985011E-001,    2.83216540955395E-001,    1.62303301511577E-004 
    5.04000000000000E-006,    1.26615494098100E+004,    1.22887241044044E+004,    1.73656076287913E+000,    1.27294828239246E+004,    1.25856105165745E+004,    1.52313764151176E-001,    2.80118488560209E-001,    1.62302538736458E-004 
    5.12000000000000E-006,    1.26643632704038E+004,    1.23014406066811E+004,    1.73682001734818E+000,    1.27126259418595E+004,    1.25851261818639E+004,    1.52239484969020E-001,    2.93051248679169E-001,    1.62301039693037E-004 
    5.19999999999999E-006,    1.26766506364625E+004,    1.23029105142101E+004,    1.73684995189611E+000,    1.26927342693293E+004,    1.25850702610604E+004,    1.52284531555654E-001,    2.96487814397917E-001,    1.62300866612153E-004 
    5.27999999999999E-006,    1.26726845472612E+004,    1.23176436506752E+004,    1.73714961614692E+000,    1.26840432007226E+004,    1.25845104849138E+004,    1.52400074418800E-001,    2.86746889977966E-001,    1.62299134012732E-004 
    5.35999999999999E-006,    1.26824391598025E+004,    1.23269585698340E+004,    1.73733872562392E+000,    1.26601550054460E+004,    1.25841572519396E+004,    1.52399734666673E-001,    2.85214583299468E-001,    1.62298040668325E-004 
    5.43999999999999E-006,    1.26674216583207E+004,    1.23418622559030E+004,    1.73764073302344E+000,    1.26678712153251E+004,    1.25835931808118E+004,    1.52280364585291E-001,    3.20047121750775E-001,    1.62296294678734E-004 
    5.51999999999998E-006,    1.26600137103213E+004,    1.23456565067545E+004,    1.73771750887482E+000,    1.26752126907644E+004,    1.25834497915887E+004,    1.52182262105746E-001,    2.86111117896391E-001,    1.62295850831447E-004 
    5.59999999999998E-006,    1.26505360352199E+004,    1.23524075024258E+004,    1.73785400303555E+000,    1.26827205259785E+004,    1.25831948784638E+004,    1.52254422504921E-001,    2.83524388534345E-001,    1.62295061763362E-004 
    5.67999999999998E-006,    1.26670103750965E+004,    1.23636020893390E+004,    1.73808002728018E+000,    1.26468845004126E+004,    1.25827727838752E+004,    1.52302902192725E-001,    2.82206870630593E-001,    1.62293755168504E-004 
    5.75999999999998E-006,    1.26596585457857E+004,    1.23617733639880E+004,    1.73804313098784E+000,    1.26597295316847E+004,    1.25828416848386E+004,    1.52234940208937E-001,    2.83607510600244E-001,    1.62293968453884E-004 
    5.83999999999997E-006,    1.26549925026790E+004,    1.23647129956064E+004,    1.73810243581981E+000,    1.26638073494605E+004,    1.25827309380343E+004,    1.52205072803369E-001,    2.90830057170688E-001,    1.62293625632783E-004 
    5.91999999999997E-006,    1.26678465189458E+004,    1.23658922639672E+004,    1.73812621913346E+000,    1.26433544295081E+004,    1.25826865252367E+004,    1.52209964605709E-001,    2.80658148308096E-001,    1.62293488150572E-004 
    5.99999999999997E-006,    1.26740732285806E+004,    1.23709682290861E+004,    1.73822854128504E+000,    1.26289701189821E+004,    1.25824954531247E+004,    1.52270032355531E-001,    2.78902826941368E-001,    1.62292896672336E-004 
    6.07999999999997E-006,    1.26482237840212E+004,    1.23841792888186E+004,    1.73849447839780E+000,    1.26546156588350E+004,    1.25819988804075E+004,    1.52114827505400E-001,    2.85996587660541E-001,    1.62291359461846E-004 
    6.15999999999996E-006,    1.26495075909402E+004,    1.24067043379800E+004,    1.73894666401903E+000,    1.26303050450062E+004,    1.25811546239883E+004,    1.52229360161489E-001,    2.82117150722797E-001,    1.62288745841856E-004 
    6.23999999999996E-006,    1.26279831324634E+004,    1.24136941774974E+004,    1.73908666654835E+000,    1.26556452793745E+004,    1.25808932542277E+004,    1.52161831812394E-001,    2.85095245219359E-001,    1.62287936675319E-004 
    6.31999999999996E-006,    1.26324522344712E+004,    1.24279471460915E+004,    1.73937168172404E+000,    1.26347769757726E+004,    1.25803611949096E+004,    1.52169320737177E-001,    2.80854537128534E-001,    1.62286289449898E-004 
    6.39999999999996E-006,    1.26157252976534E+004,    1.24386281945894E+004,    1.73958486267629E+000,    1.26492523850539E+004,    1.25799632633703E+004,    1.52188866995991E-001,    2.83751772724876E-001,    1.62285057441852E-004 
    6.47999999999995E-006,    1.25995929692246E+004,    1.24382693132063E+004,    1.73957770548234E+000,    1.26738075415605E+004,    1.25799766228477E+004,    1.52038246944306E-001,    2.89080761484866E-001,    1.62285098803678E-004 
    6.55999999999995E-006,    1.26083296455388E+004,    1.24343899681596E+004,    1.73950031439983E+000,    1.26645578936172E+004,    1.25801210813334E+004,    1.52134135185840E-001,    2.89437303158639E-001,    1.62285546054569E-004 
    6.63999999999995E-006,    1.26104673963295E+004,    1.24319803233746E+004,    1.73945222002595E+000,    1.26637460105162E+004,    1.25802108561439E+004,    1.52183223850069E-001,    2.84077200430233E-001,    1.62285824000027E-004 
    6.71999999999995E-006,    1.26167409722555E+004,    1.24330569738878E+004,    1.73947371120531E+000,    1.26532656550358E+004,    1.25801707397224E+004,    1.52253441763959E-001,    2.91320125642863E-001,    1.62285699798591E-004 
    6.79999999999995E-006,    1.25900173306218E+004,    1.24418068526706E+004,    1.73964823772419E+000,    1.26846553128076E+004,    1.25798449699896E+004,    1.51837409068258E-001,    2.81703105264907E-001,    1.62284691196267E-004 
    6.87999999999994E-006,    1.25911471012378E+004,    1.24428151345845E+004,    1.73966833409121E+000,    1.26819586012663E+004,    1.25798074593631E+004,    1.52036025769011E-001,    2.86191129522548E-001,    1.62284575059879E-004 
    6.95999999999994E-006,    1.26108161009219E+004,    1.24403371517971E+004,    1.73961893913319E+000,    1.26549177807998E+004,    1.25798996573148E+004,    1.52191783404708E-001,    2.81444356384803E-001,    1.62284860512841E-004 
    7.03999999999994E-006,    1.26123082234089E+004,    1.24463184791362E+004,    1.73973813623889E+000,    1.26467351993398E+004,    1.25796771727615E+004,    1.52199711130823E-001,    2.84450359725941E-001,    1.62284171678399E-004 
    7.11999999999994E-006,    1.26128661230800E+004,    1.24627242231470E+004,    1.74006451504370E+000,    1.26295937160601E+004,    1.25790680183548E+004,    1.52066752399700E-001,    2.82230993292322E-001,    1.62282285628013E-004 
    7.19999999999993E-006,    1.26181934359700E+004,    1.24777454987574E+004,    1.74036263556045E+000,    1.26066738164271E+004,    1.25785116568561E+004,    1.52052527710653E-001,    2.80647494262527E-001,    1.62280562973209E-004 
    7.27999999999993E-006,    1.26055219466352E+004,    1.24728067876940E+004,    1.74026469449002E+000,    1.26305894245544E+004,    1.25786944320068E+004,    1.52191268776174E-001,    2.89529322499057E-001,    1.62281128903895E-004 
    7.35999999999993E-006,    1.26161232167629E+004,    1.24734390807661E+004,    1.74027723779978E+000,    1.26140591116029E+004,    1.25786710237025E+004,    1.52053805975894E-001,    2.85259087483581E-001,    1.62281056424601E-004 
    7.43999999999993E-006,    1.26039250173182E+004,    1.24832993838370E+004,    1.74047268833310E+000,    1.26225566465125E+004,    1.25783062854899E+004,    1.52065968545678E-001,    2.95012351221964E-001,    1.62279927069911E-004 
    7.51999999999992E-006,    1.25725033622426E+004,    1.25113930330387E+004,    1.74102795356234E+000,    1.26417674437902E+004,    1.25772701977937E+004,    1.51923745604380E-001,    2.96578407827557E-001,    1.62276718851029E-004 
    7.59999999999992E-006,    1.25721387898983E+004,    1.25149986704180E+004,    1.74109904664179E+000,    1.26387306796756E+004,    1.25771375551989E+004,    1.52026132700664E-001,    2.94601939778066E-001,    1.62276308112145E-004 
    7.67999999999992E-006,    1.25892521828719E+004,    1.25184846774086E+004,    1.74116774392645E+000,    1.26095958555385E+004,    1.25770093852391E+004,    1.52037185892502E-001,    2.85644541818618E-001,    1.62275911220022E-004 
    7.75999999999993E-006,    1.25839059622078E+004,    1.25281565758419E+004,    1.74135815367014E+000,    1.26080022462060E+004,    1.25766541474548E+004,    1.51893075056528E-001,    2.80122751688431E-001,    1.62274811171791E-004 
    7.83999999999994E-006,    1.25872262301883E+004,    1.25307881366583E+004,    1.74140991259468E+000,    1.26004063092342E+004,    1.25765575869280E+004,    1.52092112035934E-001,    2.84136137088823E-001,    1.62274512153242E-004 
    7.91999999999994E-006,    1.25788601897290E+004,    1.25295577973763E+004,    1.74138571620648E+000,    1.26141782174561E+004,    1.25766027270938E+004,    1.51983139919617E-001,    2.93529247091368E-001,    1.62274651938808E-004 
    7.99999999999995E-006,    1.25664679964469E+004,    1.25270629381926E+004,    1.74133663734719E+000,    1.26352461704320E+004,    1.25766942883596E+004,    1.52044743163963E-001,    2.87716787982761E-001,    1.62274935475437E-004 
    8.07999999999995E-006,    1.25712510016245E+004,    1.25364955246036E+004,    1.74152209751281E+000,    1.26186964982461E+004,    1.25763483018343E+004,    1.52023759957899E-001,    2.96556430146479E-001,    1.62273864055045E-004 
    8.15999999999996E-006,    1.25663172383259E+004,    1.25397934918116E+004,    1.74158687838237E+000,    1.26228192324462E+004,    1.25762274539103E+004,    1.52046993797142E-001,    2.82271697216864E-001,    1.62273489818631E-004 
    8.23999999999997E-006,    1.25870049830274E+004,    1.25387853060674E+004,    1.74156707836465E+000,    1.25927896710112E+004,    1.25762643903560E+004,    1.51952367695051E-001,    2.98427981563799E-001,    1.62273604202045E-004 
    8.31999999999997E-006,    1.26018838701901E+004,    1.25386656907440E+004,    1.74156472900782E+000,    1.25705902282215E+004,    1.25762687730377E+004,    1.52058621130206E-001,    2.92244554076652E-001,    1.62273617774153E-004 
    8.39999999999998E-006,    1.26163266666435E+004,    1.25310102810939E+004,    1.74141428090245E+000,    1.25565348626354E+004,    1.25765494375587E+004,    1.52094238125196E-001,    3.00301514415907E-001,    1.62274486917047E-004 
    8.47999999999998E-006,    1.25773546155285E+004,    1.25377429434960E+004,    1.74154660395615E+000,    1.26083012458639E+004,    1.25763025850893E+004,    1.52001419636701E-001,    2.91429602190337E-001,    1.62273722481807E-004 
    8.55999999999999E-006,    1.25781921793377E+004,    1.25462185167427E+004,    1.74171299000770E+000,    1.25986208393675E+004,    1.25759922008690E+004,    1.51829177605984E-001,    2.88228609097854E-001,    1.62272761289759E-004 
    8.64000000000000E-006,    1.25674226463296E+004,    1.25490209086813E+004,    1.74176795743781E+000,    1.26119897639434E+004,    1.25758896654544E+004,    1.52106565522499E-001,    2.88395100236235E-001,    1.62272443756042E-004 
    8.72000000000000E-006,    1.25675972318161E+004,    1.25494651896305E+004,    1.74177666962910E+000,    1.26112863018825E+004,    1.25758734140178E+004,    1.52089285930906E-001,    2.89664137085854E-001,    1.62272393428089E-004 
    8.80000000000001E-006,    1.25521764632382E+004,    1.25623492539682E+004,    1.74202906665138E+000,    1.26216115236401E+004,    1.25754026191026E+004,    1.51932618155589E-001,    2.87079151831437E-001,    1.62270935434319E-004 
    8.88000000000001E-006,    1.25626343857876E+004,    1.25649123775852E+004,    1.74207921918670E+000,    1.26033770407887E+004,    1.25753090740249E+004,    1.51906735514071E-001,    2.89208103319121E-001,    1.62270645731814E-004 
    8.96000000000002E-006,    1.25655483849252E+004,    1.25692354983720E+004,    1.74216376544517E+000,    1.25947090917233E+004,    1.25751513805353E+004,    1.51903570519893E-001,    3.09741967720100E-001,    1.62270157362496E-004 
    9.04000000000003E-006,    1.25624779522240E+004,    1.25746180148523E+004,    1.74226895279423E+000,    1.25939647828187E+004,    1.25749551933398E+004,    1.52014706701366E-001,    2.95362930826373E-001,    1.62269549773484E-004 
    9.12000000000003E-006,    1.25783512075790E+004,    1.25715081198504E+004,    1.74220818839562E+000,    1.25732459866058E+004,    1.25750685255848E+004,    1.51959469504871E-001,    2.82958048992926E-001,    1.62269900762747E-004 
    9.20000000000004E-006,    1.25852445880780E+004,    1.25707221009555E+004,    1.74219282580573E+000,    1.25636871795589E+004,    1.25750971788176E+004,    1.52099409317124E-001,    2.94775384450869E-001,    1.62269989501251E-004 
    9.28000000000004E-006,    1.25751404935681E+004,    1.25759508241415E+004,    1.74229498587500E+000,    1.25736462193085E+004,    1.25749066394239E+004,    1.51811103070597E-001,    2.85210065996046E-001,    1.62269399401571E-004 
    9.36000000000005E-006,    1.25925083336824E+004,    1.25714226830428E+004,    1.74220651863795E+000,    1.25520952174183E+004,    1.25750716398942E+004,    1.52130054793442E-001,    2.80478754156678E-001,    1.62269910407710E-004 
    9.44000000000006E-006,    1.25764931963657E+004,    1.25685690896250E+004,    1.74215073625141E+000,    1.25789542503098E+004,    1.25751756819920E+004,    1.51932007269334E-001,    2.88291385004595E-001,    1.62270232623267E-004 
    9.52000000000006E-006,    1.25782044111065E+004,    1.25731655925232E+004,    1.74224057739710E+000,    1.25718187339437E+004,    1.25750081163027E+004,    1.52045812330499E-001,    2.92137432763124E-001,    1.62269713675873E-004 
    9.60000000000007E-006,    1.25901776936078E+004,    1.25717644302308E+004,    1.74221319753832E+000,    1.25552514976598E+004,    1.25750591829089E+004,    1.52171281296650E-001,    2.82292528168346E-001,    1.62269871828628E-004 
    9.68000000000007E-006,    1.25956834211192E+004,    1.25738832602812E+004,    1.74225459896565E+000,    1.25448868911972E+004,    1.25749819646148E+004,    1.51906391715313E-001,    2.82546144039728E-001,    1.62269632684174E-004 
    9.76000000000008E-006,    1.25910606330433E+004,    1.25784968268717E+004,    1.74234470105836E+000,    1.25472353950620E+004,    1.25748139174084E+004,    1.52004204896263E-001,    2.99155107421670E-001,    1.62269112239431E-004 
    9.84000000000009E-006,    1.25740724749953E+004,    1.25746863640882E+004,    1.74227028795249E+000,    1.25765050626877E+004,    1.25749527031467E+004,    1.52031420917477E-001,    2.87135065178095E-001,    1.62269542061344E-004 
    9.92000000000009E-006,    1.25715872961772E+004,    1.25788043972486E+004,    1.74235070561552E+000,    1.25761396884782E+004,    1.25748027186156E+004,    1.51900291134573E-001,    2.83045245352955E-001,    1.62269077556412E-004 
    1.00000000000000E-005,    1.25653240176090E+004,    1.25797100206071E+004,    1.74236838406871E+000,    1.25846344546745E+004,    1.25747697475514E+004,    1.51938134765698E-001,    2.84125573141298E-001,    1.62268975443837E-004 


==> LT_Rot.csv <==
001-TIME,002-Ekin-001     ,003-TempTra-001     ,004-E-Vib001     ,005-E-Rot001     ,006-E-TotalPart     ,007-TempVib001     ,008-XiVibMean001     ,009-TempRot001     ,010-TempTotal001     ,011-Pmean     ,012-Pmax     ,013-MeanFreePath     ,014-BGK-MeanRelaxFactor     ,015-BGK-MaxRelaxFactor     ,016-BGK-MaxRotRelaxFactor      
    0.00000000000000E+000,    6.62030991279035E-013,    1.60000000000001E+004,    2.24001935183863E-013,    2.20763473670618E-013,    1.10679640013352E-012,    8.00096583967269E+003,    1.60577761437510E+000,    8.00313495575004E+003,    1.16343671005487E+004,    0.00000000000000E+000,    0.00000000000000E+000,    0.00000000000000E+000,    0.00000000000000E+000,    0.00000000000000E+000,    0.00000000000000E+000 
    4.00000000000000E-009,    6.62030991278974E-013,    1.60000000000011E+004,    2.24001935183863E-013,    2.24300436865701E-013,    1.11033336332854E-012,    8.00096583967269E+003,    1.60577761437510E+000,    8.13135722600662E+003,    1.16731883499892E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.59396782057587E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    8.00000000000000E-009,    6.62030991279028E-013,    1.60000000000002E+004,    2.24001935183863E-013,    2.27788972473076E-013,    1.11382189893597E-012,    8.00096583967269E+003,    1.60577761437510E+000,    8.25782389551291E+003,    1.17114780645051E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.59522108525884E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    1.20000000000000E-008,    6.62030991278987E-013,    1.59999999999996E+004,    2.24001935183863E-013,    2.31196361355109E-013,    1.11722928781796E-012,    8.00096583967269E+003,    1.60577761437510E+000,    8.38134882749650E+003,    1.17488771230849E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.59644219513200E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    1.60000000000000E-008,    6.62030991278975E-013,    1.59999999999997E+004,    2.24001935183863E-013,    2.34465005184124E-013,    1.12049793164696E-012,    8.00096583967269E+003,    1.60577761437510E+000,    8.49984396281460E+003,    1.17847533339523E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.59761080975428E-004,    3.86103626843596E-003,    3.86103626843596E-003,    1.61807614651599E-003 
    2.00000000000000E-008,    6.62030991278953E-013,    1.59999999999999E+004,    2.24001935183863E-013,    2.37858127440243E-013,    1.12389105390306E-012,    8.00096583967269E+003,    1.60577761437510E+000,    8.62285169994412E+003,    1.18219958038963E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.59882107155504E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    2.40000000000000E-008,    6.62030991278986E-013,    1.60000000000001E+004,    2.24001935183863E-013,    2.41134162557512E-013,    1.12716708902036E-012,    8.00096583967269E+003,    1.60577761437510E+000,    8.74161478483018E+003,    1.18579531405852E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.59998682436403E-004,    3.86103626843587E-003,    3.86103626843587E-003,    1.61807614651595E-003 
    2.80000000000000E-008,    6.62030991279021E-013,    1.60000000000001E+004,    2.24001935183863E-013,    2.44281881202751E-013,    1.13031480766563E-012,    8.00096583967269E+003,    1.60577761437510E+000,    8.85572613079567E+003,    1.18925020923141E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60110438865384E-004,    3.86103626843596E-003,    3.86103626843596E-003,    1.61807614651599E-003 
    3.20000000000000E-008,    6.62030991278991E-013,    1.60000000000002E+004,    2.24001935183863E-013,    2.47515629092279E-013,    1.13354855555513E-012,    8.00096583967269E+003,    1.60577761437510E+000,    8.97295621574796E+003,    1.19279952898742E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60224993014441E-004,    3.86103626843596E-003,    3.86103626843596E-003,    1.61807614651599E-003 
    3.60000000000000E-008,    6.62030991278913E-013,    1.59999999999991E+004,    2.24001935183863E-013,    2.50630137996732E-013,    1.13666306445951E-012,    8.00096583967269E+003,    1.60577761437510E+000,    9.08586363955673E+003,    1.19621797357936E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60335078524982E-004,    3.86103626843598E-003,    3.86103626843598E-003,    1.61807614651600E-003 
    3.99999999999999E-008,    6.62030991278994E-013,    1.59999999999997E+004,    2.24001935183863E-013,    2.53728804126215E-013,    1.13976173058907E-012,    8.00096583967269E+003,    1.60577761437510E+000,    9.19819672983080E+003,    1.19961902934698E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60444367042301E-004,    3.86103626843590E-003,    3.86103626843590E-003,    1.61807614651596E-003 
    4.39999999999999E-008,    6.62030991279046E-013,    1.60000000000000E+004,    2.24001935183863E-013,    2.56759306626385E-013,    1.14279223308929E-012,    8.00096583967269E+003,    1.60577761437510E+000,    9.30805874680915E+003,    1.20294526959884E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60551023927208E-004,    3.86103626843603E-003,    3.86103626843603E-003,    1.61807614651602E-003 
    4.79999999999999E-008,    6.62030991278995E-013,    1.59999999999993E+004,    2.24001935183863E-013,    2.59683898190441E-013,    1.14571682465330E-012,    8.00096583967269E+003,    1.60577761437510E+000,    9.41408127213192E+003,    1.20615526338038E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60653741022722E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    5.19999999999999E-008,    6.62030991279069E-013,    1.60000000000002E+004,    2.24001935183863E-013,    2.62566535628580E-013,    1.14859946209151E-012,    8.00096583967269E+003,    1.60577761437510E+000,    9.51858287315468E+003,    1.20931920885734E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60754781503262E-004,    3.86103626843596E-003,    3.86103626843596E-003,    1.61807614651599E-003 
    5.59999999999998E-008,    6.62030991278985E-013,    1.60000000000013E+004,    2.24001935183863E-013,    2.65419560060007E-013,    1.15145248652286E-012,    8.00096583967269E+003,    1.60577761437510E+000,    9.62201094110959E+003,    1.21245065148209E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60854586376900E-004,    3.86103626843603E-003,    3.86103626843603E-003,    1.61807614651602E-003 
    5.99999999999998E-008,    6.62030991278982E-013,    1.59999999999985E+004,    2.24001935183863E-013,    2.68228453647825E-013,    1.15426138011067E-012,    8.00096583967269E+003,    1.60577761437510E+000,    9.72383917422205E+003,    1.21553365666491E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60952656259421E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    6.39999999999998E-008,    6.62030991279000E-013,    1.59999999999997E+004,    2.24001935183863E-013,    2.70987442838213E-013,    1.15702036930108E-012,    8.00096583967269E+003,    1.60577761437510E+000,    9.82385826916107E+003,    1.21856188742833E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61048799915761E-004,    3.86103626843591E-003,    3.86103626843591E-003,    1.61807614651597E-003 
    6.79999999999999E-008,    6.62030991278928E-013,    1.59999999999993E+004,    2.24001935183863E-013,    2.73703608345822E-013,    1.15973653480861E-012,    8.00096583967269E+003,    1.60577761437510E+000,    9.92232491655573E+003,    1.22154311547270E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61143274062985E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    7.19999999999999E-008,    6.62030991278976E-013,    1.59999999999997E+004,    2.24001935183863E-013,    2.76414108617393E-013,    1.16244703508023E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.00205861873643E+004,    1.22451812542748E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61237376638148E-004,    3.86103626843609E-003,    3.86103626843609E-003,    1.61807614651604E-003 
    7.59999999999999E-008,    6.62030991279017E-013,    1.59999999999995E+004,    2.24001935183863E-013,    2.79012634738634E-013,    1.16504556120151E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.01147881623946E+004,    1.22737023400664E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61327428722571E-004,    3.86103626843609E-003,    3.86103626843609E-003,    1.61807614651604E-003 
    8.00000000000000E-008,    6.62030991279079E-013,    1.60000000000016E+004,    2.24001935183863E-013,    2.81561725972641E-013,    1.16759465243558E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.02071980199724E+004,    1.23016808349464E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61415613242758E-004,    3.86103626843596E-003,    3.86103626843596E-003,    1.61807614651599E-003 
    8.40000000000000E-008,    6.62030991279047E-013,    1.59999999999993E+004,    2.24001935183863E-013,    2.84109316677680E-013,    1.17014224314059E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.02995534802550E+004,    1.23296428602129E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61503593690327E-004,    3.86103626843598E-003,    3.86103626843598E-003,    1.61807614651600E-003 
    8.80000000000000E-008,    6.62030991278896E-013,    1.59999999999998E+004,    2.24001935183863E-013,    2.86643168817380E-013,    1.17267609528014E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.03914108889774E+004,    1.23574540927689E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61590949391076E-004,    3.86103626843597E-003,    3.86103626843597E-003,    1.61807614651599E-003 
    9.20000000000001E-008,    6.62030991278958E-013,    1.59999999999992E+004,    2.24001935183863E-013,    2.89167687767714E-013,    1.17520061423054E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.04829299501787E+004,    1.23851628854479E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61677834860880E-004,    3.86103626843602E-003,    3.86103626843602E-003,    1.61807614651601E-003 
    9.60000000000001E-008,    6.62030991278946E-013,    1.59999999999991E+004,    2.24001935183863E-013,    2.91638801675149E-013,    1.17767172813796E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.05725129675294E+004,    1.24122855113007E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61762739347854E-004,    3.86103626843606E-003,    3.86103626843606E-003,    1.61807614651603E-003 
    1.00000000000000E-007,    6.62030991278977E-013,    1.59999999999995E+004,    2.24001935183863E-013,    2.94040748956232E-013,    1.18007367541907E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.06595885508561E+004,    1.24386489732307E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61845132323393E-004,    3.86103626843593E-003,    3.86103626843593E-003,    1.61807614651598E-003 
    1.04000000000000E-007,    6.62030991278923E-013,    1.59999999999997E+004,    2.24001935183863E-013,    2.96354114103195E-013,    1.18238704056598E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.07434528476315E+004,    1.24640401691417E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61924361331452E-004,    3.86103626843595E-003,    3.86103626843595E-003,    1.61807614651598E-003 
    1.08000000000000E-007,    6.62030991279042E-013,    1.59999999999993E+004,    2.24001935183863E-013,    2.98681650649369E-013,    1.18471457711227E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.08278308870949E+004,    1.24895869084928E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62003951988676E-004,    3.86103626843586E-003,    3.86103626843586E-003,    1.61807614651595E-003 
    1.12000000000000E-007,    6.62030991278994E-013,    1.60000000000008E+004,    2.24001935183863E-013,    3.00915256161290E-013,    1.18694818262415E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.09088037312552E+004,    1.25141026729915E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62080214399224E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    1.16000000000000E-007,    6.62030991279018E-013,    1.59999999999988E+004,    2.24001935183863E-013,    3.03194318722896E-013,    1.18922724518578E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.09914244879858E+004,    1.25391173681723E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62157911912811E-004,    3.86103626843587E-003,    3.86103626843587E-003,    1.61807614651595E-003 
    1.20000000000000E-007,    6.62030991279016E-013,    1.60000000000003E+004,    2.24001935183863E-013,    3.05361744061673E-013,    1.19139467052455E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.10699981632606E+004,    1.25629067476712E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62231694293922E-004,    3.86103626843610E-003,    3.86103626843610E-003,    1.61807614651605E-003 
    1.24000000000000E-007,    6.62030991278996E-013,    1.60000000000008E+004,    2.24001935183863E-013,    3.07614583047988E-013,    1.19364750951085E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.11516682608600E+004,    1.25876336162907E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62308271825136E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    1.28000000000000E-007,    6.62030991279040E-013,    1.60000000000012E+004,    2.24001935183863E-013,    3.09767089162925E-013,    1.19580001562583E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.12297010832490E+004,    1.26112592443227E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62381332158097E-004,    3.86103626843614E-003,    3.86103626843614E-003,    1.61807614651606E-003 
    1.32000000000000E-007,    6.62030991279017E-013,    1.60000000000008E+004,    2.24001935183863E-013,    3.11881066935910E-013,    1.19791399339879E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.13063371731299E+004,    1.26344619902685E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62452983587971E-004,    3.86103626843602E-003,    3.86103626843602E-003,    1.61807614651601E-003 
    1.36000000000000E-007,    6.62030991278987E-013,    1.59999999999999E+004,    2.24001935183863E-013,    3.14022825880404E-013,    1.20005575234325E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.13839803882437E+004,    1.26579696587505E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62525474724047E-004,    3.86103626843598E-003,    3.86103626843598E-003,    1.61807614651600E-003 
    1.40000000000001E-007,    6.62030991279069E-013,    1.59999999999999E+004,    2.24001935183863E-013,    3.16005198305119E-013,    1.20203812476805E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.14558455106019E+004,    1.26797279214573E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62592480056197E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    1.44000000000001E-007,    6.62030991279083E-013,    1.60000000000005E+004,    2.24001935183863E-013,    3.18007729675200E-013,    1.20404065613815E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.15284414366462E+004,    1.27017074461350E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62660078108482E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    1.48000000000001E-007,    6.62030991278966E-013,    1.60000000000001E+004,    2.24001935183863E-013,    3.19960046983438E-013,    1.20599297344627E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.15992169985383E+004,    1.27231358277800E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62725895589192E-004,    3.86103626843592E-003,    3.86103626843592E-003,    1.61807614651597E-003 
    1.52000000000001E-007,    6.62030991278941E-013,    1.60000000000001E+004,    2.24001935183863E-013,    3.21865658259543E-013,    1.20789858472235E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.16682993696493E+004,    1.27440515700723E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62790057296117E-004,    3.86103626843595E-003,    3.86103626843595E-003,    1.61807614651598E-003 
    1.56000000000001E-007,    6.62030991279013E-013,    1.60000000000005E+004,    2.24001935183863E-013,    3.23696888826165E-013,    1.20972981528904E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.17346852853811E+004,    1.27641509193413E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62851639251723E-004,    3.86103626843607E-003,    3.86103626843607E-003,    1.61807614651603E-003 
    1.60000000000001E-007,    6.62030991279003E-013,    1.60000000000003E+004,    2.24001935183863E-013,    3.25549265764503E-013,    1.21158219222737E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.18018378010575E+004,    1.27844823684443E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62913857398809E-004,    3.86103626843597E-003,    3.86103626843597E-003,    1.61807614651599E-003 
    1.64000000000001E-007,    6.62030991278933E-013,    1.60000000000009E+004,    2.24001935183863E-013,    3.27355708880592E-013,    1.21338863534339E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.18673251201668E+004,    1.28043096538702E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62974460324391E-004,    3.86103626843609E-003,    3.86103626843609E-003,    1.61807614651604E-003 
    1.68000000000001E-007,    6.62030991279031E-013,    1.60000000000013E+004,    2.24001935183863E-013,    3.29058927946689E-013,    1.21509185440958E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.19290703528293E+004,    1.28230039655069E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63031534979481E-004,    3.86103626843603E-003,    3.86103626843603E-003,    1.61807614651602E-003 
    1.72000000000001E-007,    6.62030991278981E-013,    1.60000000000000E+004,    2.24001935183863E-013,    3.30757584771260E-013,    1.21679051123410E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.19906501947502E+004,    1.28416482025715E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63088393805217E-004,    3.86103626843616E-003,    3.86103626843616E-003,    1.61807614651607E-003 
    1.76000000000001E-007,    6.62030991278952E-013,    1.60000000000001E+004,    2.24001935183863E-013,    3.32610884635727E-013,    1.21864381109854E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.20578361684178E+004,    1.28619897815921E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63150357447698E-004,    3.86103626843584E-003,    3.86103626843584E-003,    1.61807614651594E-003 
    1.80000000000001E-007,    6.62030991278985E-013,    1.60000000000003E+004,    2.24001935183863E-013,    3.34269229112649E-013,    1.22030215557550E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.21179546039147E+004,    1.28801915555562E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63205739801842E-004,    3.86103626843608E-003,    3.86103626843608E-003,    1.61807614651604E-003 
    1.84000000000001E-007,    6.62030991278948E-013,    1.60000000000009E+004,    2.24001935183863E-013,    3.35947589055725E-013,    1.22198051551854E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.21787986416780E+004,    1.28986130166820E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63261730067050E-004,    3.86103626843588E-003,    3.86103626843588E-003,    1.61807614651595E-003 
    1.88000000000001E-007,    6.62030991278982E-013,    1.59999999999992E+004,    2.24001935183863E-013,    3.37668184518439E-013,    1.22370111098128E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.22411738048487E+004,    1.29174980493940E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63319066263438E-004,    3.86103626843613E-003,    3.86103626843613E-003,    1.61807614651606E-003 
    1.92000000000001E-007,    6.62030991278882E-013,    1.60000000000000E+004,    2.24001935183863E-013,    3.39325638169172E-013,    1.22535856463192E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.23012599460439E+004,    1.29356900457657E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63374238145321E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    1.96000000000001E-007,    6.62030991279018E-013,    1.59999999999996E+004,    2.24001935183863E-013,    3.41001419904426E-013,    1.22703434636731E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.23620105184128E+004,    1.29540832088162E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63429960198656E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    2.00000000000001E-007,    6.62030991278997E-013,    1.59999999999999E+004,    2.24001935183863E-013,    3.42655654488196E-013,    1.22868858095106E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.24219799617371E+004,    1.29722398731261E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63484906835502E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    2.04000000000001E-007,    6.62030991278937E-013,    1.59999999999992E+004,    2.24001935183863E-013,    3.44251067272634E-013,    1.23028399373543E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.24798169925271E+004,    1.29897509169926E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63537844321896E-004,    3.86103626843591E-003,    3.86103626843591E-003,    1.61807614651597E-003 
    2.08000000000001E-007,    6.62030991279021E-013,    1.60000000000016E+004,    2.24001935183863E-013,    3.45883960931606E-013,    1.23191688739449E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.25390127829532E+004,    1.30076733460797E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63591969330929E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    2.12000000000001E-007,    6.62030991278953E-013,    1.59999999999994E+004,    2.24001935183863E-013,    3.47478745365850E-013,    1.23351167182867E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.25968270347420E+004,    1.30251774932554E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63644776464579E-004,    3.86103626843595E-003,    3.86103626843595E-003,    1.61807614651598E-003 
    2.16000000000001E-007,    6.62030991278942E-013,    1.59999999999988E+004,    2.24001935183863E-013,    3.49042740331398E-013,    1.23507566679420E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.26535251042699E+004,    1.30423436992153E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63696511728823E-004,    3.86103626843609E-003,    3.86103626843609E-003,    1.61807614651604E-003 
    2.20000000000001E-007,    6.62030991279002E-013,    1.60000000000005E+004,    2.24001935183863E-013,    3.50512394505004E-013,    1.23654532096787E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.27068031239264E+004,    1.30584744328758E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63745079160225E-004,    3.86103626843610E-003,    3.86103626843610E-003,    1.61807614651604E-003 
    2.24000000000001E-007,    6.62030991279038E-013,    1.59999999999997E+004,    2.24001935183863E-013,    3.52082606956624E-013,    1.23811553341953E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.27637265902525E+004,    1.30757088811566E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63796919369687E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    2.28000000000001E-007,    6.62030991278995E-013,    1.60000000000004E+004,    2.24001935183863E-013,    3.53485076413715E-013,    1.23951800287657E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.28145690242376E+004,    1.30911022040791E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63843177696069E-004,    3.86103626843608E-003,    3.86103626843608E-003,    1.61807614651604E-003 
    2.32000000000001E-007,    6.62030991278983E-013,    1.59999999999992E+004,    2.24001935183863E-013,    3.54809985260365E-013,    1.24084291172321E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.28625997248218E+004,    1.31056442317968E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63886839845996E-004,    3.86103626843607E-003,    3.86103626843607E-003,    1.61807614651603E-003 
    2.36000000000001E-007,    6.62030991278906E-013,    1.59999999999992E+004,    2.24001935183863E-013,    3.56194042989359E-013,    1.24222696945213E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.29127746953797E+004,    1.31208354699786E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63932411932673E-004,    3.86103626843598E-003,    3.86103626843598E-003,    1.61807614651600E-003 
    2.40000000000001E-007,    6.62030991279032E-013,    1.60000000000004E+004,    2.24001935183863E-013,    3.57579932577279E-013,    1.24361285904017E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.29630160746327E+004,    1.31360468144070E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63978004174002E-004,    3.86103626843602E-003,    3.86103626843602E-003,    1.61807614651601E-003 
    2.44000000000001E-007,    6.62030991278962E-013,    1.59999999999997E+004,    2.24001935183863E-013,    3.58949074123444E-013,    1.24498200058627E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.30126503025477E+004,    1.31510743344997E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64023006064471E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    2.48000000000001E-007,    6.62030991279024E-013,    1.60000000000002E+004,    2.24001935183863E-013,    3.60180570460317E-013,    1.24621349692320E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.30572946054192E+004,    1.31645910786223E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64063450363906E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    2.52000000000001E-007,    6.62030991279012E-013,    1.60000000000004E+004,    2.24001935183863E-013,    3.61480909518990E-013,    1.24751383598187E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.31044346001011E+004,    1.31788634315333E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64106121326792E-004,    3.86103626843598E-003,    3.86103626843598E-003,    1.61807614651599E-003 
    2.56000000000000E-007,    6.62030991279016E-013,    1.60000000000001E+004,    2.24001935183863E-013,    3.62784984681055E-013,    1.24881791114393E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.31517100362995E+004,    1.31931767914306E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64148879633197E-004,    3.86103626843603E-003,    3.86103626843603E-003,    1.61807614651602E-003 
    2.60000000000000E-007,    6.62030991279047E-013,    1.60000000000008E+004,    2.24001935183863E-013,    3.64131225047115E-013,    1.25016415151002E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.32005140488171E+004,    1.32079529511404E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64192983493906E-004,    3.86103626843596E-003,    3.86103626843596E-003,    1.61807614651599E-003 
    2.64000000000000E-007,    6.62030991279054E-013,    1.59999999999988E+004,    2.24001935183863E-013,    3.65401051404254E-013,    1.25143397786717E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.32465478946231E+004,    1.32218904005946E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64234549620328E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    2.68000000000000E-007,    6.62030991279030E-013,    1.60000000000001E+004,    2.24001935183863E-013,    3.66607207268780E-013,    1.25264013373167E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.32902735526814E+004,    1.32351290109787E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64274000749548E-004,    3.86103626843600E-003,    3.86103626843600E-003,    1.61807614651600E-003 
    2.71999999999999E-007,    6.62030991279001E-013,    1.59999999999986E+004,    2.24001935183863E-013,    3.67750984254388E-013,    1.25378391071725E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.33317378466739E+004,    1.32476829588742E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64311383886298E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    2.75999999999999E-007,    6.62030991279057E-013,    1.60000000000012E+004,    2.24001935183863E-013,    3.68920510829595E-013,    1.25495343729252E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.33741356168308E+004,    1.32605195309285E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64349580792032E-004,    3.86103626843587E-003,    3.86103626843587E-003,    1.61807614651595E-003 
    2.79999999999999E-007,    6.62030991278998E-013,    1.60000000000008E+004,    2.24001935183863E-013,    3.70144783731162E-013,    1.25617771019402E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.34185180551527E+004,    1.32739569915614E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64389535626980E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    2.83999999999999E-007,    6.62030991278987E-013,    1.59999999999998E+004,    2.24001935183863E-013,    3.71375045057652E-013,    1.25740797152050E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.34631175863298E+004,    1.32874601803695E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64429654943920E-004,    3.86103626843619E-003,    3.86103626843619E-003,    1.61807614651609E-003 
    2.87999999999999E-007,    6.62030991278955E-013,    1.60000000000002E+004,    2.24001935183863E-013,    3.72466014400918E-013,    1.25849894086374E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.35026674934841E+004,    1.32994345184304E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64465205979542E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    2.91999999999998E-007,    6.62030991278971E-013,    1.59999999999999E+004,    2.24001935183863E-013,    3.73588479079777E-013,    1.25962140554261E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.35433591720422E+004,    1.33117545452109E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64501757961361E-004,    3.86103626843608E-003,    3.86103626843608E-003,    1.61807614651604E-003 
    2.95999999999998E-007,    6.62030991279078E-013,    1.60000000000001E+004,    2.24001935183863E-013,    3.74716582321585E-013,    1.26074950878453E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.35842552602315E+004,    1.33241364601275E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64538467662751E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    2.99999999999998E-007,    6.62030991279037E-013,    1.60000000000007E+004,    2.24001935183863E-013,    3.75731281226781E-013,    1.26176420768968E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.36210402054161E+004,    1.33352736637492E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64571464922783E-004,    3.86103626843613E-003,    3.86103626843613E-003,    1.61807614651606E-003 
    3.03999999999998E-007,    6.62030991279007E-013,    1.60000000000012E+004,    2.24001935183863E-013,    3.76880516962053E-013,    1.26291344342492E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.36627023904344E+004,    1.33478875261743E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64608811937140E-004,    3.86103626843603E-003,    3.86103626843603E-003,    1.61807614651602E-003 
    3.07999999999997E-007,    6.62030991278979E-013,    1.60000000000003E+004,    2.24001935183863E-013,    3.78045054486534E-013,    1.26407798094938E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.37049192971287E+004,    1.33606693390531E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64646628866817E-004,    3.86103626843607E-003,    3.86103626843607E-003,    1.61807614651604E-003 
    3.11999999999997E-007,    6.62030991279023E-013,    1.60000000000005E+004,    2.24001935183863E-013,    3.79029705761102E-013,    1.26506263222399E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.37406149532248E+004,    1.33714767437767E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64678582763997E-004,    3.86103626843594E-003,    3.86103626843594E-003,    1.61807614651598E-003 
    3.15999999999997E-007,    6.62030991278959E-013,    1.59999999999987E+004,    2.24001935183863E-013,    3.80012632910581E-013,    1.26604555937340E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.37762481062014E+004,    1.33822652247260E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64710461139238E-004,    3.86103626843610E-003,    3.86103626843610E-003,    1.61807614651605E-003 
    3.19999999999997E-007,    6.62030991279079E-013,    1.60000000000002E+004,    2.24001935183863E-013,    3.81034616476851E-013,    1.26706754293979E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.38132971354969E+004,    1.33934823838435E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64743585490908E-004,    3.86103626843595E-003,    3.86103626843595E-003,    1.61807614651599E-003 
    3.23999999999996E-007,    6.62030991279012E-013,    1.60000000000005E+004,    2.24001935183863E-013,    3.82087172999639E-013,    1.26812009946251E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.38514544980369E+004,    1.34050351077673E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64777678735799E-004,    3.86103626843606E-003,    3.86103626843606E-003,    1.61807614651603E-003 
    3.27999999999996E-007,    6.62030991278979E-013,    1.60000000000011E+004,    2.24001935183863E-013,    3.83013667103808E-013,    1.26904659356665E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.38850418357793E+004,    1.34152041869292E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64807670232464E-004,    3.86103626843594E-003,    3.86103626843594E-003,    1.61807614651598E-003 
    3.31999999999996E-007,    6.62030991279025E-013,    1.60000000000001E+004,    2.24001935183863E-013,    3.83956633619769E-013,    1.26998956008266E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.39192263327005E+004,    1.34255540651465E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64838177220411E-004,    3.86103626843605E-003,    3.86103626843605E-003,    1.61807614651603E-003 
    3.35999999999996E-007,    6.62030991278971E-013,    1.59999999999998E+004,    2.24001935183863E-013,    3.84918720508420E-013,    1.27095164697125E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.39541039828887E+004,    1.34361138060957E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64869284377889E-004,    3.86103626843592E-003,    3.86103626843592E-003,    1.61807614651597E-003 
    3.39999999999996E-007,    6.62030991278969E-013,    1.59999999999993E+004,    2.24001935183863E-013,    3.85778349750195E-013,    1.27181127621303E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.39852673303368E+004,    1.34455489851969E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64897063058345E-004,    3.86103626843593E-003,    3.86103626843593E-003,    1.61807614651598E-003 
    3.43999999999995E-007,    6.62030991278996E-013,    1.60000000000007E+004,    2.24001935183863E-013,    3.86660750082353E-013,    1.27269367654521E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.40172561771593E+004,    1.34552340968347E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64925562175859E-004,    3.86103626843606E-003,    3.86103626843606E-003,    1.61807614651603E-003 
    3.47999999999995E-007,    6.62030991278955E-013,    1.59999999999993E+004,    2.24001935183863E-013,    3.87630178342750E-013,    1.27366310480557E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.40523999673383E+004,    1.34658744157278E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64956854090397E-004,    3.86103626843589E-003,    3.86103626843589E-003,    1.61807614651596E-003 
    3.51999999999995E-007,    6.62030991279036E-013,    1.60000000000003E+004,    2.24001935183863E-013,    3.88486236855859E-013,    1.27451916331876E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.40834338684476E+004,    1.34752704029748E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64984470953348E-004,    3.86103626843602E-003,    3.86103626843602E-003,    1.61807614651601E-003 
    3.55999999999995E-007,    6.62030991278988E-013,    1.59999999999995E+004,    2.24001935183863E-013,    3.89360595058856E-013,    1.27539352152171E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.41151311713660E+004,    1.34848672452446E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65012663069683E-004,    3.86103626843591E-003,    3.86103626843591E-003,    1.61807614651597E-003 
    3.59999999999994E-007,    6.62030991279009E-013,    1.60000000000007E+004,    2.24001935183863E-013,    3.90180015844356E-013,    1.27621294230723E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.41448368786683E+004,    1.34938611015438E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65039069989303E-004,    3.86103626843600E-003,    3.86103626843600E-003,    1.61807614651600E-003 
    3.63999999999994E-007,    6.62030991278940E-013,    1.59999999999994E+004,    2.24001935183863E-013,    3.91043073614447E-013,    1.27707600007725E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.41761245173968E+004,    1.35033339117270E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65066868708543E-004,    3.86103626843595E-003,    3.86103626843595E-003,    1.61807614651598E-003 
    3.67999999999994E-007,    6.62030991279035E-013,    1.60000000000005E+004,    2.24001935183863E-013,    3.91825089071989E-013,    1.27785801553489E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.42044742037834E+004,    1.35119172119963E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65092044293968E-004,    3.86103626843597E-003,    3.86103626843597E-003,    1.61807614651599E-003 
    3.71999999999994E-007,    6.62030991278987E-013,    1.59999999999988E+004,    2.24001935183863E-013,    3.92589489582149E-013,    1.27862241604500E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.42321853117006E+004,    1.35203071728858E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65116641053744E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    3.75999999999994E-007,    6.62030991278977E-013,    1.60000000000010E+004,    2.24001935183863E-013,    3.93283165441630E-013,    1.27931609190447E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.42573325039723E+004,    1.35279208691811E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65138952008923E-004,    3.86103626843607E-003,    3.86103626843607E-003,    1.61807614651604E-003 
    3.79999999999993E-007,    6.62030991279011E-013,    1.60000000000001E+004,    2.24001935183863E-013,    3.94017993654643E-013,    1.28005092011752E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.42839715546280E+004,    1.35359862483717E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65162576155737E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    3.83999999999993E-007,    6.62030991279069E-013,    1.60000000000000E+004,    2.24001935183863E-013,    3.94806820172670E-013,    1.28083974663560E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.43125681561195E+004,    1.35446443059572E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65187924402278E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    3.87999999999993E-007,    6.62030991279025E-013,    1.59999999999994E+004,    2.24001935183863E-013,    3.95558021665876E-013,    1.28159094812876E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.43398007722273E+004,    1.35528893961485E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65212052156915E-004,    3.86103626843602E-003,    3.86103626843602E-003,    1.61807614651601E-003 
    3.91999999999993E-007,    6.62030991279004E-013,    1.60000000000010E+004,    2.24001935183863E-013,    3.96317317356483E-013,    1.28235024381935E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.43673268198212E+004,    1.35612233272019E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65236428554238E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    3.95999999999992E-007,    6.62030991278949E-013,    1.59999999999989E+004,    2.24001935183863E-013,    3.97121498696575E-013,    1.28315442515939E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.43964800655400E+004,    1.35700499173227E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65262233547287E-004,    3.86103626843593E-003,    3.86103626843593E-003,    1.61807614651597E-003 
    3.99999999999992E-007,    6.62030991279035E-013,    1.60000000000001E+004,    2.24001935183863E-013,    3.97829202083764E-013,    1.28386212854666E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.44221357848587E+004,    1.35778175779429E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65284932154626E-004,    3.86103626843598E-003,    3.86103626843598E-003,    1.61807614651600E-003 
    4.03999999999992E-007,    6.62030991279038E-013,    1.59999999999988E+004,    2.24001935183863E-013,    3.98578495301540E-013,    1.28461142176444E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.44492992220142E+004,    1.35860417231501E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65308953944802E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    4.07999999999992E-007,    6.62030991279002E-013,    1.60000000000009E+004,    2.24001935183863E-013,    3.99269073151951E-013,    1.28530199961482E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.44743341050154E+004,    1.35936214160995E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65331083579092E-004,    3.86103626843596E-003,    3.86103626843596E-003,    1.61807614651599E-003 
    4.11999999999991E-007,    6.62030991278961E-013,    1.59999999999992E+004,    2.24001935183863E-013,    3.99905088375079E-013,    1.28593801483790E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.44973909793252E+004,    1.36006022367244E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65351456454506E-004,    3.86103626843598E-003,    3.86103626843598E-003,    1.61807614651600E-003 
    4.15999999999991E-007,    6.62030991278976E-013,    1.59999999999999E+004,    2.24001935183863E-013,    4.00539363338966E-013,    1.28657228980181E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.45203847656189E+004,    1.36075639564907E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65371765672763E-004,    3.86103626843593E-003,    3.86103626843593E-003,    1.61807614651598E-003 
    4.19999999999991E-007,    6.62030991278974E-013,    1.60000000000005E+004,    2.24001935183863E-013,    4.01216268828333E-013,    1.28724919529117E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.45449239971032E+004,    1.36149935833773E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65393431193825E-004,    3.86103626843603E-003,    3.86103626843603E-003,    1.61807614651602E-003 
    4.23999999999991E-007,    6.62030991278926E-013,    1.59999999999989E+004,    2.24001935183863E-013,    4.01878924693938E-013,    1.28791185115673E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.45689466500969E+004,    1.36222668082400E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65414631929425E-004,    3.86103626843603E-003,    3.86103626843603E-003,    1.61807614651602E-003 
    4.27999999999991E-007,    6.62030991279027E-013,    1.59999999999997E+004,    2.24001935183863E-013,    4.02509287269430E-013,    1.28854221373232E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.45917986041762E+004,    1.36291855861386E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65434791504263E-004,    3.86103626843597E-003,    3.86103626843597E-003,    1.61807614651599E-003 
    4.31999999999990E-007,    6.62030991279016E-013,    1.59999999999997E+004,    2.24001935183863E-013,    4.03153960763386E-013,    1.28918688722626E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.46151693588067E+004,    1.36362614388223E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65455400712411E-004,    3.86103626843605E-003,    3.86103626843605E-003,    1.61807614651603E-003 
    4.35999999999990E-007,    6.62030991279017E-013,    1.60000000000001E+004,    2.24001935183863E-013,    4.03772056653930E-013,    1.28980498311681E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.46375766200504E+004,    1.36430455791771E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65475152645527E-004,    3.86103626843592E-003,    3.86103626843592E-003,    1.61807614651597E-003 
    4.39999999999990E-007,    6.62030991279040E-013,    1.59999999999999E+004,    2.24001935183863E-013,    4.04393226205198E-013,    1.29042615266810E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.46600953078865E+004,    1.36498634556333E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65494995281904E-004,    3.86103626843587E-003,    3.86103626843587E-003,    1.61807614651595E-003 
    4.43999999999990E-007,    6.62030991278972E-013,    1.60000000000008E+004,    2.24001935183863E-013,    4.05004648117492E-013,    1.29103757458033E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.46822606235415E+004,    1.36565743432684E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65514519185091E-004,    3.86103626843600E-003,    3.86103626843600E-003,    1.61807614651601E-003 
    4.47999999999989E-007,    6.62030991279041E-013,    1.59999999999990E+004,    2.24001935183863E-013,    4.05629577102410E-013,    1.29166250356531E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.47049155986644E+004,    1.36634334827801E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65534466862177E-004,    3.86103626843597E-003,    3.86103626843597E-003,    1.61807614651599E-003 
    4.51999999999989E-007,    6.62030991279085E-013,    1.60000000000017E+004,    2.24001935183863E-013,    4.06202289646832E-013,    1.29223521610978E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.47256776192453E+004,    1.36697195014132E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65552741113034E-004,    3.86103626843597E-003,    3.86103626843597E-003,    1.61807614651599E-003 
    4.55999999999989E-007,    6.62030991279001E-013,    1.60000000000006E+004,    2.24001935183863E-013,    4.06806420062481E-013,    1.29283934652535E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.47475786029856E+004,    1.36763503585256E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65572010932520E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    4.59999999999989E-007,    6.62030991279067E-013,    1.60000000000001E+004,    2.24001935183863E-013,    4.07554886309268E-013,    1.29358781277220E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.47747120607233E+004,    1.36845654270068E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65595874756010E-004,    3.86103626843596E-003,    3.86103626843596E-003,    1.61807614651599E-003 
    4.63999999999988E-007,    6.62030991279014E-013,    1.60000000000010E+004,    2.24001935183863E-013,    4.08099053437815E-013,    1.29413197990069E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.47944392506240E+004,    1.36905381348555E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65613217946747E-004,    3.86103626843606E-003,    3.86103626843606E-003,    1.61807614651603E-003 
    4.67999999999988E-007,    6.62030991278985E-013,    1.60000000000007E+004,    2.24001935183863E-013,    4.08546469844866E-013,    1.29457939630771E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.48106590256960E+004,    1.36954489193289E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65627473280965E-004,    3.86103626843594E-003,    3.86103626843594E-003,    1.61807614651598E-003 
    4.71999999999988E-007,    6.62030991278987E-013,    1.59999999999994E+004,    2.24001935183863E-013,    4.09050359147101E-013,    1.29508328560995E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.48289260606429E+004,    1.37009795429772E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65643523272885E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    4.75999999999988E-007,    6.62030991279041E-013,    1.60000000000010E+004,    2.24001935183863E-013,    4.09534643414534E-013,    1.29556756987744E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.48464823723133E+004,    1.37062949843068E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65658944161353E-004,    3.86103626843602E-003,    3.86103626843602E-003,    1.61807614651601E-003 
    4.79999999999988E-007,    6.62030991279023E-013,    1.59999999999999E+004,    2.24001935183863E-013,    4.10092375238559E-013,    1.29612530170144E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.48667013106303E+004,    1.37124165764935E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65676698183441E-004,    3.86103626843593E-003,    3.86103626843593E-003,    1.61807614651598E-003 
    4.83999999999988E-007,    6.62030991279017E-013,    1.59999999999999E+004,    2.24001935183863E-013,    4.10539173335740E-013,    1.29657209979862E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.48828986706838E+004,    1.37173205744780E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65690916557803E-004,    3.86103626843598E-003,    3.86103626843598E-003,    1.61807614651599E-003 
    4.87999999999989E-007,    6.62030991279005E-013,    1.60000000000005E+004,    2.24001935183863E-013,    4.11043513794668E-013,    1.29707644025754E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.49011820609990E+004,    1.37228561499646E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65706961451494E-004,    3.86103626843594E-003,    3.86103626843594E-003,    1.61807614651598E-003 
    4.91999999999989E-007,    6.62030991279020E-013,    1.59999999999997E+004,    2.24001935183863E-013,    4.11431029721012E-013,    1.29746395618389E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.49152303190938E+004,    1.37271094745279E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65719286392930E-004,    3.86103626843592E-003,    3.86103626843592E-003,    1.61807614651597E-003 
    4.95999999999989E-007,    6.62030991279032E-013,    1.59999999999998E+004,    2.24001935183863E-013,    4.11894634534155E-013,    1.29792756099705E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.49320369575473E+004,    1.37321979408478E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65734027528390E-004,    3.86103626843595E-003,    3.86103626843595E-003,    1.61807614651598E-003 
    4.99999999999989E-007,    6.62030991278965E-013,    1.59999999999990E+004,    2.24001935183863E-013,    4.12477489135300E-013,    1.29851041559813E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.49531666487728E+004,    1.37385952773789E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65752554532604E-004,    3.86103626843608E-003,    3.86103626843608E-003,    1.61807614651604E-003 
    5.03999999999990E-007,    6.62030991279011E-013,    1.59999999999996E+004,    2.24001935183863E-013,    4.12917554891738E-013,    1.29895048135461E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.49691199474759E+004,    1.37434253820646E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65766538412112E-004,    3.86103626843598E-003,    3.86103626843598E-003,    1.61807614651600E-003 
    5.07999999999990E-007,    6.62030991279020E-013,    1.60000000000004E+004,    2.24001935183863E-013,    4.13477491397412E-013,    1.29951041786030E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.49894188100868E+004,    1.37495711725520E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65784326001121E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    5.11999999999990E-007,    6.62030991279029E-013,    1.60000000000006E+004,    2.24001935183863E-013,    4.13972910930957E-013,    1.30000583739385E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.50073787983075E+004,    1.37550088331181E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65800059031969E-004,    3.86103626843600E-003,    3.86103626843600E-003,    1.61807614651600E-003 
    5.15999999999991E-007,    6.62030991279080E-013,    1.60000000000004E+004,    2.24001935183863E-013,    4.14440942448015E-013,    1.30047386891096E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.50243459139824E+004,    1.37601458863660E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65814917960416E-004,    3.86103626843606E-003,    3.86103626843606E-003,    1.61807614651603E-003 
    5.19999999999991E-007,    6.62030991278974E-013,    1.59999999999980E+004,    2.24001935183863E-013,    4.14815762052557E-013,    1.30084868851539E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.50379339040123E+004,    1.37642598577467E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65826814584396E-004,    3.86103626843603E-003,    3.86103626843603E-003,    1.61807614651602E-003 
    5.23999999999991E-007,    6.62030991279127E-013,    1.60000000000010E+004,    2.24001935183863E-013,    4.15210497222508E-013,    1.30124342368550E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.50522438746989E+004,    1.37685924197936E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65839340399233E-004,    3.86103626843610E-003,    3.86103626843610E-003,    1.61807614651605E-003 
    5.27999999999992E-007,    6.62030991279032E-013,    1.59999999999998E+004,    2.24001935183863E-013,    4.15614007686975E-013,    1.30164693414987E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.50668719680583E+004,    1.37730212983334E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65852141577668E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    5.31999999999992E-007,    6.62030991279023E-013,    1.59999999999995E+004,    2.24001935183863E-013,    4.16075127469277E-013,    1.30210805393216E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.50835885189766E+004,    1.37780824892768E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65866766554708E-004,    3.86103626843597E-003,    3.86103626843597E-003,    1.61807614651599E-003 
    5.35999999999992E-007,    6.62030991278953E-013,    1.59999999999985E+004,    2.24001935183863E-013,    4.16533660931686E-013,    1.30256658739450E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.51002113104211E+004,    1.37831152931080E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65881305455363E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    5.39999999999993E-007,    6.62030991278927E-013,    1.59999999999999E+004,    2.24001935183863E-013,    4.16850967542838E-013,    1.30288389400563E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.51117143348534E+004,    1.37865980093319E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65891364058891E-004,    3.86103626843607E-003,    3.86103626843607E-003,    1.61807614651604E-003 
    5.43999999999993E-007,    6.62030991278990E-013,    1.60000000000005E+004,    2.24001935183863E-013,    4.17206085374225E-013,    1.30323901183708E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.51245880946405E+004,    1.37904957366062E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65902618986423E-004,    3.86103626843597E-003,    3.86103626843597E-003,    1.61807614651599E-003 
    5.47999999999993E-007,    6.62030991279056E-013,    1.59999999999991E+004,    2.24001935183863E-013,    4.17594156300627E-013,    1.30362708276355E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.51386564726414E+004,    1.37947551527780E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65914915548718E-004,    3.86103626843608E-003,    3.86103626843608E-003,    1.61807614651604E-003 
    5.51999999999993E-007,    6.62030991279018E-013,    1.60000000000006E+004,    2.24001935183863E-013,    4.17974191116823E-013,    1.30400711757970E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.51524335249378E+004,    1.37989263656474E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65926954679535E-004,    3.86103626843592E-003,    3.86103626843592E-003,    1.61807614651597E-003 
    5.55999999999994E-007,    6.62030991279020E-013,    1.59999999999996E+004,    2.24001935183863E-013,    4.18360690496634E-013,    1.30439361695952E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.51664449311071E+004,    1.38031685327277E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65939195764923E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    5.59999999999994E-007,    6.62030991278896E-013,    1.59999999999988E+004,    2.24001935183863E-013,    4.18760946637481E-013,    1.30479387310024E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.51809550484685E+004,    1.38075616922336E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65951869536792E-004,    3.86103626843609E-003,    3.86103626843609E-003,    1.61807614651604E-003 
    5.63999999999994E-007,    6.62030991278949E-013,    1.59999999999989E+004,    2.24001935183863E-013,    4.19169645439834E-013,    1.30520257190265E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.51957712298643E+004,    1.38120475172979E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65964807476500E-004,    3.86103626843593E-003,    3.86103626843593E-003,    1.61807614651598E-003 
    5.67999999999995E-007,    6.62030991279029E-013,    1.59999999999993E+004,    2.24001935183863E-013,    4.19544604486304E-013,    1.30557753094920E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.52093642749541E+004,    1.38161630191764E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65976674527829E-004,    3.86103626843591E-003,    3.86103626843591E-003,    1.61807614651597E-003 
    5.71999999999995E-007,    6.62030991278947E-013,    1.59999999999994E+004,    2.24001935183863E-013,    4.19899576071234E-013,    1.30593250253404E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.52222327330030E+004,    1.38200591412684E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65987906522175E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    5.75999999999995E-007,    6.62030991278985E-013,    1.60000000000002E+004,    2.24001935183863E-013,    4.20217193925402E-013,    1.30625012038825E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.52337470406418E+004,    1.38235452736549E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65997954531693E-004,    3.86103626843598E-003,    3.86103626843598E-003,    1.61807614651600E-003 
    5.79999999999996E-007,    6.62030991278952E-013,    1.59999999999987E+004,    2.24001935183863E-013,    4.20572665419201E-013,    1.30660559188202E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.52466336214266E+004,    1.38274468826811E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66009197777676E-004,    3.86103626843609E-003,    3.86103626843609E-003,    1.61807614651604E-003 
    5.83999999999996E-007,    6.62030991278962E-013,    1.60000000000001E+004,    2.24001935183863E-013,    4.20953499175015E-013,    1.30698642563784E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.52604396369455E+004,    1.38316268646081E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66021240534457E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    5.87999999999996E-007,    6.62030991279039E-013,    1.60000000000003E+004,    2.24001935183863E-013,    4.21214632042535E-013,    1.30724755850544E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.52699062463686E+004,    1.38344930251046E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66029496501356E-004,    3.86103626843590E-003,    3.86103626843590E-003,    1.61807614651596E-003 
    5.91999999999996E-007,    6.62030991279055E-013,    1.60000000000003E+004,    2.24001935183863E-013,    4.21595309519520E-013,    1.30762823598244E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.52837065964549E+004,    1.38386712917348E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66041529657650E-004,    3.86103626843596E-003,    3.86103626843596E-003,    1.61807614651599E-003 
    5.95999999999997E-007,    6.62030991278988E-013,    1.59999999999996E+004,    2.24001935183863E-013,    4.21931843515992E-013,    1.30796476997884E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.52959066535848E+004,    1.38423650452460E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66052165146089E-004,    3.86103626843593E-003,    3.86103626843593E-003,    1.61807614651598E-003 
    5.99999999999997E-007,    6.62030991279038E-013,    1.59999999999993E+004,    2.24001935183863E-013,    4.22311220968816E-013,    1.30834414743172E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.53096598750921E+004,    1.38465290429795E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66064152030916E-004,    3.86103626843596E-003,    3.86103626843596E-003,    1.61807614651599E-003 
    6.03999999999997E-007,    6.62030991279024E-013,    1.60000000000011E+004,    2.24001935183863E-013,    4.22576361341622E-013,    1.30860928780451E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.53192717649148E+004,    1.38494391893351E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66072527832134E-004,    3.86103626843598E-003,    3.86103626843598E-003,    1.61807614651600E-003 
    6.07999999999998E-007,    6.62030991278993E-013,    1.60000000000004E+004,    2.24001935183863E-013,    4.22775402675017E-013,    1.30880832913787E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.53264874271185E+004,    1.38516238412032E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66078814681572E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    6.11999999999998E-007,    6.62030991279059E-013,    1.60000000000016E+004,    2.24001935183863E-013,    4.23025769210225E-013,    1.30905869567315E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.53355637346089E+004,    1.38543718318326E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66086721600736E-004,    3.86103626843593E-003,    3.86103626843593E-003,    1.61807614651598E-003 
    6.15999999999998E-007,    6.62030991279062E-013,    1.59999999999997E+004,    2.24001935183863E-013,    4.23268709018450E-013,    1.30930163548138E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.53443708078036E+004,    1.38570383076682E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66094392834321E-004,    3.86103626843595E-003,    3.86103626843595E-003,    1.61807614651598E-003 
    6.19999999999999E-007,    6.62030991279027E-013,    1.60000000000001E+004,    2.24001935183863E-013,    4.23530136215789E-013,    1.30956306267868E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.53538480872947E+004,    1.38599076986907E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66102646585270E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    6.23999999999999E-007,    6.62030991278963E-013,    1.60000000000007E+004,    2.24001935183863E-013,    4.23802898383160E-013,    1.30983582484599E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.53637362830184E+004,    1.38629015008747E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66111256818434E-004,    3.86103626843597E-003,    3.86103626843597E-003,    1.61807614651599E-003 
    6.27999999999999E-007,    6.62030991279039E-013,    1.60000000000002E+004,    2.24001935183863E-013,    4.24097997575880E-013,    1.31013092403878E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.53744342423565E+004,    1.38661404713524E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66120570569003E-004,    3.86103626843588E-003,    3.86103626843588E-003,    1.61807614651596E-003 
    6.31999999999999E-007,    6.62030991278994E-013,    1.59999999999993E+004,    2.24001935183863E-013,    4.24337988470274E-013,    1.31037091493313E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.53831344112932E+004,    1.38687745802925E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66128143804196E-004,    3.86103626843602E-003,    3.86103626843602E-003,    1.61807614651601E-003 
    6.36000000000000E-007,    6.62030991279014E-013,    1.59999999999998E+004,    2.24001935183863E-013,    4.24650134290548E-013,    1.31068306075343E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.53944503463254E+004,    1.38722006523444E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66137992349624E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    6.40000000000000E-007,    6.62030991278982E-013,    1.59999999999993E+004,    2.24001935183863E-013,    4.24926171274531E-013,    1.31095909773738E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.54044572609606E+004,    1.38752303984905E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66146700081319E-004,    3.86103626843597E-003,    3.86103626843597E-003,    1.61807614651599E-003 
    6.44000000000000E-007,    6.62030991279034E-013,    1.59999999999999E+004,    2.24001935183863E-013,    4.25270029171241E-013,    1.31130295563414E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.54169228247027E+004,    1.38790045381817E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66157545238336E-004,    3.86103626843577E-003,    3.86103626843577E-003,    1.61807614651591E-003 
    6.48000000000001E-007,    6.62030991279048E-013,    1.60000000000001E+004,    2.24001935183863E-013,    4.25403993658767E-013,    1.31143692012168E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.54217793159289E+004,    1.38804749150276E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66161769824414E-004,    3.86103626843598E-003,    3.86103626843598E-003,    1.61807614651600E-003 
    6.52000000000001E-007,    6.62030991279045E-013,    1.60000000000004E+004,    2.24001935183863E-013,    4.25626769496852E-013,    1.31165969595976E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.54298554032790E+004,    1.38829200737423E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66168794334009E-004,    3.86103626843591E-003,    3.86103626843591E-003,    1.61807614651597E-003 
    6.56000000000001E-007,    6.62030991278970E-013,    1.60000000000003E+004,    2.24001935183863E-013,    4.25823287239542E-013,    1.31185621370238E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.54369795800724E+004,    1.38850770270062E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66174990099669E-004,    3.86103626843596E-003,    3.86103626843596E-003,    1.61807614651599E-003 
    6.60000000000002E-007,    6.62030991279024E-013,    1.60000000000006E+004,    2.24001935183863E-013,    4.26054571378086E-013,    1.31208749784097E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.54453641110055E+004,    1.38876155717236E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66182281035202E-004,    3.86103626843593E-003,    3.86103626843593E-003,    1.61807614651598E-003 
    6.64000000000002E-007,    6.62030991279051E-013,    1.60000000000008E+004,    2.24001935183863E-013,    4.26220997356919E-013,    1.31225392381983E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.54513973987890E+004,    1.38894422416893E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66187526773900E-004,    3.86103626843616E-003,    3.86103626843616E-003,    1.61807614651607E-003 
    6.68000000000002E-007,    6.62030991278998E-013,    1.59999999999997E+004,    2.24001935183863E-013,    4.26458312719079E-013,    1.31249123918194E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.54600005741189E+004,    1.38920469843344E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66195006035675E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    6.72000000000002E-007,    6.62030991278968E-013,    1.59999999999999E+004,    2.24001935183863E-013,    4.26667246376492E-013,    1.31270017283932E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.54675748536375E+004,    1.38943402130687E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66201589933794E-004,    3.86103626843600E-003,    3.86103626843600E-003,    1.61807614651601E-003 
    6.76000000000003E-007,    6.62030991278998E-013,    1.60000000000001E+004,    2.24001935183863E-013,    4.26988661359025E-013,    1.31302158782189E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.54792268150750E+004,    1.38978680222436E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66211716720776E-004,    3.86103626843592E-003,    3.86103626843592E-003,    1.61807614651597E-003 
    6.80000000000003E-007,    6.62030991279003E-013,    1.60000000000000E+004,    2.24001935183863E-013,    4.27272203596499E-013,    1.31330513005936E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.54895058107550E+004,    1.39009801450791E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66220648633523E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    6.84000000000003E-007,    6.62030991278935E-013,    1.60000000000000E+004,    2.24001935183863E-013,    4.27540925577464E-013,    1.31357385204026E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.54992475413207E+004,    1.39039296027007E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66229112288268E-004,    3.86103626843583E-003,    3.86103626843583E-003,    1.61807614651593E-003 
    6.88000000000004E-007,    6.62030991278985E-013,    1.60000000000003E+004,    2.24001935183863E-013,    4.27711081077757E-013,    1.31374400754061E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.55054160320119E+004,    1.39057972074103E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66234470792293E-004,    3.86103626843605E-003,    3.86103626843605E-003,    1.61807614651602E-003 
    6.92000000000004E-007,    6.62030991278985E-013,    1.60000000000010E+004,    2.24001935183863E-013,    4.27989626608691E-013,    1.31402255307154E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.55155138866901E+004,    1.39088544870431E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66243241513738E-004,    3.86103626843592E-003,    3.86103626843592E-003,    1.61807614651597E-003 
    6.96000000000004E-007,    6.62030991278995E-013,    1.60000000000000E+004,    2.24001935183863E-013,    4.28278416429523E-013,    1.31431134289238E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.55259831181782E+004,    1.39120242066726E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66252333256088E-004,    3.86103626843605E-003,    3.86103626843605E-003,    1.61807614651602E-003 
    7.00000000000005E-007,    6.62030991279021E-013,    1.60000000000003E+004,    2.24001935183863E-013,    4.28529785240274E-013,    1.31456271170316E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.55350957602410E+004,    1.39147831981481E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66260245620824E-004,    3.86103626843602E-003,    3.86103626843602E-003,    1.61807614651601E-003 
    7.04000000000005E-007,    6.62030991279029E-013,    1.60000000000006E+004,    2.24001935183863E-013,    4.28757868154238E-013,    1.31479079461713E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.55433642401268E+004,    1.39172866066395E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66267423981037E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    7.08000000000005E-007,    6.62030991278981E-013,    1.59999999999993E+004,    2.24001935183863E-013,    4.28989186865839E-013,    1.31502211332868E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.55517500244051E+004,    1.39198255308255E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66274703177938E-004,    3.86103626843600E-003,    3.86103626843600E-003,    1.61807614651601E-003 
    7.12000000000005E-007,    6.62030991278967E-013,    1.59999999999995E+004,    2.24001935183863E-013,    4.29089396958406E-013,    1.31512232342124E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.55553828486283E+004,    1.39209254238088E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66277856301739E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    7.16000000000006E-007,    6.62030991279025E-013,    1.59999999999995E+004,    2.24001935183863E-013,    4.29349469309700E-013,    1.31538239577259E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.55648110121331E+004,    1.39237799442166E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66286038629393E-004,    3.86103626843615E-003,    3.86103626843615E-003,    1.61807614651607E-003 
    7.20000000000006E-007,    6.62030991279012E-013,    1.59999999999994E+004,    2.24001935183863E-013,    4.29489861484445E-013,    1.31552278794732E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.55699005203862E+004,    1.39253208705238E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66290455081088E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    7.24000000000006E-007,    6.62030991278902E-013,    1.59999999999992E+004,    2.24001935183863E-013,    4.29668970944190E-013,    1.31570189740696E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.55763936107256E+004,    1.39272867527313E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66296088960509E-004,    3.86103626843589E-003,    3.86103626843589E-003,    1.61807614651596E-003 
    7.28000000000007E-007,    6.62030991278985E-013,    1.59999999999995E+004,    2.24001935183863E-013,    4.29871454163444E-013,    1.31590438062629E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.55837340484485E+004,    1.39295091822927E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66302457332618E-004,    3.86103626843594E-003,    3.86103626843594E-003,    1.61807614651598E-003 
    7.32000000000007E-007,    6.62030991279047E-013,    1.60000000000006E+004,    2.24001935183863E-013,    4.29985626476958E-013,    1.31601855293987E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.55878730322127E+004,    1.39307623228032E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66306047866405E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    7.36000000000007E-007,    6.62030991278957E-013,    1.59999999999991E+004,    2.24001935183863E-013,    4.30188199663934E-013,    1.31622112612675E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.55952167314526E+004,    1.39329857398379E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66312417859954E-004,    3.86103626843593E-003,    3.86103626843593E-003,    1.61807614651598E-003 
    7.40000000000008E-007,    6.62030991279034E-013,    1.60000000000007E+004,    2.24001935183863E-013,    4.30385216844807E-013,    1.31641814330770E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.56023590139186E+004,    1.39351481748714E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66318612401691E-004,    3.86103626843607E-003,    3.86103626843607E-003,    1.61807614651603E-003 
    7.44000000000008E-007,    6.62030991278947E-013,    1.60000000000007E+004,    2.24001935183863E-013,    4.30611078896117E-013,    1.31664400535893E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.56105469829152E+004,    1.39376272074622E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66325712974471E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    7.48000000000008E-007,    6.62030991278987E-013,    1.60000000000007E+004,    2.24001935183863E-013,    4.30764884223547E-013,    1.31679781068640E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.56161227458432E+004,    1.39393153547942E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66330547703631E-004,    3.86103626843600E-003,    3.86103626843600E-003,    1.61807614651600E-003 
    7.52000000000008E-007,    6.62030991278996E-013,    1.59999999999999E+004,    2.24001935183863E-013,    4.31066901456055E-013,    1.31709982791891E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.56270714985084E+004,    1.39426302567795E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66340040043186E-004,    3.86103626843597E-003,    3.86103626843597E-003,    1.61807614651599E-003 
    7.56000000000009E-007,    6.62030991279026E-013,    1.60000000000001E+004,    2.24001935183863E-013,    4.31283498104142E-013,    1.31731642456703E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.56349235773726E+004,    1.39450075935059E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66346846575256E-004,    3.86103626843605E-003,    3.86103626843605E-003,    1.61807614651603E-003 
    7.60000000000009E-007,    6.62030991278991E-013,    1.59999999999994E+004,    2.24001935183863E-013,    4.31510409043424E-013,    1.31754333550628E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.56431495707392E+004,    1.39474981385547E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66353976287277E-004,    3.86103626843597E-003,    3.86103626843597E-003,    1.61807614651599E-003 
    7.64000000000009E-007,    6.62030991278971E-013,    1.60000000000002E+004,    2.24001935183863E-013,    4.31599217024595E-013,    1.31763214348743E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.56463690447158E+004,    1.39484728834419E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66356766437254E-004,    3.86103626843603E-003,    3.86103626843603E-003,    1.61807614651602E-003 
    7.68000000000010E-007,    6.62030991278990E-013,    1.59999999999994E+004,    2.24001935183863E-013,    4.31641727331703E-013,    1.31767465379456E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.56479101317405E+004,    1.39489394710606E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66358101964460E-004,    3.86103626843588E-003,    3.86103626843588E-003,    1.61807614651595E-003 
    7.72000000000010E-007,    6.62030991279033E-013,    1.59999999999987E+004,    2.24001935183863E-013,    4.31764443554209E-013,    1.31779737001711E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.56523588499711E+004,    1.39502863884076E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66361957094392E-004,    3.86103626843597E-003,    3.86103626843597E-003,    1.61807614651599E-003 
    7.76000000000010E-007,    6.62030991278985E-013,    1.59999999999993E+004,    2.24001935183863E-013,    4.31820531246805E-013,    1.31785345770965E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.56543921454513E+004,    1.39509019996497E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66363718994973E-004,    3.86103626843591E-003,    3.86103626843591E-003,    1.61807614651597E-003 
    7.80000000000011E-007,    6.62030991278917E-013,    1.59999999999988E+004,    2.24001935183863E-013,    4.32038083676484E-013,    1.31807101013926E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.56622788733856E+004,    1.39532898269106E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66370552479812E-004,    3.86103626843598E-003,    3.86103626843598E-003,    1.61807614651600E-003 
    7.84000000000011E-007,    6.62030991279039E-013,    1.60000000000005E+004,    2.24001935183863E-013,    4.32210640096181E-013,    1.31824356655908E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.56685344023975E+004,    1.39551837838009E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66375971974256E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    7.88000000000011E-007,    6.62030991278974E-013,    1.60000000000000E+004,    2.24001935183863E-013,    4.32520738726588E-013,    1.31855366518943E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.56797761225402E+004,    1.39585873861619E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66385709864083E-004,    3.86103626843598E-003,    3.86103626843598E-003,    1.61807614651600E-003 
    7.92000000000011E-007,    6.62030991279029E-013,    1.60000000000002E+004,    2.24001935183863E-013,    4.32675868536854E-013,    1.31870879499975E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.56853999007250E+004,    1.39602900708459E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66390580659576E-004,    3.86103626843606E-003,    3.86103626843606E-003,    1.61807614651603E-003 
    7.96000000000012E-007,    6.62030991278928E-013,    1.59999999999991E+004,    2.24001935183863E-013,    4.32686513558885E-013,    1.31871944002168E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.56857858049079E+004,    1.39604069092270E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66390914877461E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    8.00000000000012E-007,    6.62030991278907E-013,    1.59999999999987E+004,    2.24001935183863E-013,    4.32762571906797E-013,    1.31879549836957E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.56885430781684E+004,    1.39612417157921E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66393302791901E-004,    3.86103626843602E-003,    3.86103626843602E-003,    1.61807614651601E-003 
    8.04000000000012E-007,    6.62030991278976E-013,    1.60000000000008E+004,    2.24001935183863E-013,    4.32958466055167E-013,    1.31899139251801E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.56956446483710E+004,    1.39633918245667E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66399452550310E-004,    3.86103626843611E-003,    3.86103626843611E-003,    1.61807614651605E-003 
    8.08000000000013E-007,    6.62030991279077E-013,    1.60000000000005E+004,    2.24001935183863E-013,    4.33014592184101E-013,    1.31904751864704E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.56976793372483E+004,    1.39640078576806E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66401214400538E-004,    3.86103626843591E-003,    3.86103626843591E-003,    1.61807614651597E-003 
    8.12000000000013E-007,    6.62030991278976E-013,    1.60000000000005E+004,    2.24001935183863E-013,    4.33161043467826E-013,    1.31919396993067E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.57029885008007E+004,    1.39656152879824E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66405811361369E-004,    3.86103626843615E-003,    3.86103626843615E-003,    1.61807614651607E-003 
    8.16000000000013E-007,    6.62030991279028E-013,    1.60000000000001E+004,    2.24001935183863E-013,    4.33208963434024E-013,    1.31924188989692E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.57047256992157E+004,    1.39661412513181E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66407315434358E-004,    3.86103626843589E-003,    3.86103626843589E-003,    1.61807614651596E-003 
    8.20000000000014E-007,    6.62030991279046E-013,    1.59999999999989E+004,    2.24001935183863E-013,    4.33215812701421E-013,    1.31924873916433E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.57049739994006E+004,    1.39662164279885E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66407530410084E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    8.24000000000014E-007,    6.62030991279055E-013,    1.60000000000004E+004,    2.24001935183863E-013,    4.33320960102876E-013,    1.31935388656579E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.57087858113371E+004,    1.39673705122345E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66410830526992E-004,    3.86103626843596E-003,    3.86103626843596E-003,    1.61807614651599E-003 
    8.28000000000014E-007,    6.62030991278968E-013,    1.59999999999999E+004,    2.24001935183863E-013,    4.33446718978059E-013,    1.31947964544089E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.57133448320539E+004,    1.39687508253429E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66414777275740E-004,    3.86103626843605E-003,    3.86103626843605E-003,    1.61807614651602E-003 
    8.32000000000014E-007,    6.62030991279054E-013,    1.60000000000009E+004,    2.24001935183863E-013,    4.33641356055632E-013,    1.31967428251855E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.57204008308263E+004,    1.39708871366709E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66420885076548E-004,    3.86103626843590E-003,    3.86103626843590E-003,    1.61807614651596E-003 
    8.36000000000015E-007,    6.62030991278971E-013,    1.59999999999989E+004,    2.24001935183863E-013,    4.33736421681453E-013,    1.31976934814429E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.57238471574330E+004,    1.39719305646531E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66423868021501E-004,    3.86103626843608E-003,    3.86103626843608E-003,    1.61807614651604E-003 
    8.40000000000015E-007,    6.62030991279004E-013,    1.59999999999997E+004,    2.24001935183863E-013,    4.33884001263733E-013,    1.31991692772660E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.57291972241540E+004,    1.39735503790140E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66428498400586E-004,    3.86103626843597E-003,    3.86103626843597E-003,    1.61807614651599E-003 
    8.44000000000015E-007,    6.62030991279019E-013,    1.59999999999999E+004,    2.24001935183863E-013,    4.33987298639391E-013,    1.32002022510227E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.57329419688086E+004,    1.39746841576162E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66431739161841E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    8.48000000000016E-007,    6.62030991279005E-013,    1.60000000000011E+004,    2.24001935183863E-013,    4.34132749632028E-013,    1.32016567609490E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.57382148697291E+004,    1.39762806088533E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66436302074938E-004,    3.86103626843603E-003,    3.86103626843603E-003,    1.61807614651602E-003 
    8.52000000000016E-007,    6.62030991279020E-013,    1.60000000000004E+004,    2.24001935183863E-013,    4.34214909426640E-013,    1.32024783588952E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.57411933331193E+004,    1.39771823841061E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66438879317845E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    8.56000000000016E-007,    6.62030991279007E-013,    1.59999999999997E+004,    2.24001935183863E-013,    4.34383005476364E-013,    1.32041593193923E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.57472871644452E+004,    1.39790273845528E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66444151872434E-004,    3.86103626843602E-003,    3.86103626843602E-003,    1.61807614651601E-003 
    8.60000000000017E-007,    6.62030991278967E-013,    1.59999999999997E+004,    2.24001935183863E-013,    4.34517717284132E-013,    1.32055064374696E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.57521707475841E+004,    1.39805059638887E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66448376904448E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    8.64000000000017E-007,    6.62030991278958E-013,    1.60000000000011E+004,    2.24001935183863E-013,    4.34605058806842E-013,    1.32063798526966E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.57553370593922E+004,    1.39814646131182E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66451116057685E-004,    3.86103626843593E-003,    3.86103626843593E-003,    1.61807614651597E-003 
    8.68000000000017E-007,    6.62030991278955E-013,    1.59999999999987E+004,    2.24001935183863E-013,    4.34794042044090E-013,    1.32082696850691E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.57621880946967E+004,    1.39835388686263E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66457042349806E-004,    3.86103626843589E-003,    3.86103626843589E-003,    1.61807614651596E-003 
    8.72000000000017E-007,    6.62030991279076E-013,    1.60000000000001E+004,    2.24001935183863E-013,    4.34820193847882E-013,    1.32085312031082E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.57631361519619E+004,    1.39838259074346E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66457862387002E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    8.76000000000018E-007,    6.62030991279036E-013,    1.60000000000001E+004,    2.24001935183863E-013,    4.34897011022113E-013,    1.32092993748501E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.57659209342543E+004,    1.39846690427792E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66460271054718E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    8.80000000000018E-007,    6.62030991279027E-013,    1.60000000000004E+004,    2.24001935183863E-013,    4.34915028358226E-013,    1.32094795482112E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.57665741001520E+004,    1.39848667987244E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66460835987610E-004,    3.86103626843594E-003,    3.86103626843594E-003,    1.61807614651598E-003 
    8.84000000000018E-007,    6.62030991278930E-013,    1.59999999999994E+004,    2.24001935183863E-013,    4.34926317910617E-013,    1.32095924437341E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.57669833699006E+004,    1.39849907113873E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66461189968003E-004,    3.86103626843605E-003,    3.86103626843605E-003,    1.61807614651602E-003 
    8.88000000000019E-007,    6.62030991279016E-013,    1.60000000000000E+004,    2.24001935183863E-013,    4.35016641035334E-013,    1.32104956749821E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.57702577709811E+004,    1.39859820862935E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66464021935585E-004,    3.86103626843602E-003,    3.86103626843602E-003,    1.61807614651601E-003 
    8.92000000000019E-007,    6.62030991278964E-013,    1.59999999999990E+004,    2.24001935183863E-013,    4.35165156998171E-013,    1.32119808346100E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.57756417834444E+004,    1.39876121782451E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66468678134516E-004,    3.86103626843606E-003,    3.86103626843606E-003,    1.61807614651603E-003 
    8.96000000000019E-007,    6.62030991278979E-013,    1.59999999999999E+004,    2.24001935183863E-013,    4.35177932504384E-013,    1.32121085896723E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.57761049221088E+004,    1.39877524005453E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66469078646599E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    9.00000000000020E-007,    6.62030991279009E-013,    1.60000000000000E+004,    2.24001935183863E-013,    4.35239623299024E-013,    1.32127254976190E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.57783413416886E+004,    1.39884295107087E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66471012609885E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    9.04000000000020E-007,    6.62030991279020E-013,    1.59999999999994E+004,    2.24001935183863E-013,    4.35465623926249E-013,    1.32149855038913E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.57865343343504E+004,    1.39909100642905E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66478096963877E-004,    3.86103626843589E-003,    3.86103626843589E-003,    1.61807614651596E-003 
    9.08000000000020E-007,    6.62030991278976E-013,    1.59999999999998E+004,    2.24001935183863E-013,    4.35666672911372E-013,    1.32169959937421E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.57938227781038E+004,    1.39931167518841E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66484398366149E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    9.12000000000020E-007,    6.62030991278958E-013,    1.59999999999988E+004,    2.24001935183863E-013,    4.35866038240123E-013,    1.32189896470294E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58010501858129E+004,    1.39953049598831E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66490646252493E-004,    3.86103626843597E-003,    3.86103626843597E-003,    1.61807614651599E-003 
    9.16000000000021E-007,    6.62030991279039E-013,    1.59999999999998E+004,    2.24001935183863E-013,    4.35971385928622E-013,    1.32200431239152E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58048692585712E+004,    1.39964612424535E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66493947431384E-004,    3.86103626843606E-003,    3.86103626843606E-003,    1.61807614651603E-003 
    9.20000000000021E-007,    6.62030991278947E-013,    1.59999999999998E+004,    2.24001935183863E-013,    4.36049414972314E-013,    1.32208234143512E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58076979736514E+004,    1.39973176791201E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66496392418644E-004,    3.86103626843589E-003,    3.86103626843589E-003,    1.61807614651596E-003 
    9.24000000000021E-007,    6.62030991279055E-013,    1.60000000000005E+004,    2.24001935183863E-013,    4.36143596488224E-013,    1.32217652295114E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58111122494356E+004,    1.39983514032278E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66499343381257E-004,    3.86103626843595E-003,    3.86103626843595E-003,    1.61807614651598E-003 
    9.28000000000022E-007,    6.62030991278975E-013,    1.59999999999991E+004,    2.24001935183863E-013,    4.36184407080623E-013,    1.32221733354346E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58125917182678E+004,    1.39987993349980E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66500622036492E-004,    3.86103626843593E-003,    3.86103626843593E-003,    1.61807614651598E-003 
    9.32000000000022E-007,    6.62030991278947E-013,    1.59999999999993E+004,    2.24001935183863E-013,    4.36257723662661E-013,    1.32229065012547E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58152495968144E+004,    1.39996040482966E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66502919073572E-004,    3.86103626843603E-003,    3.86103626843603E-003,    1.61807614651602E-003 
    9.36000000000022E-007,    6.62030991279034E-013,    1.59999999999996E+004,    2.24001935183863E-013,    4.36299064531451E-013,    1.32233199099435E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58167482892684E+004,    1.40000578003125E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66504214254854E-004,    3.86103626843602E-003,    3.86103626843602E-003,    1.61807614651601E-003 
    9.40000000000023E-007,    6.62030991279010E-013,    1.59999999999999E+004,    2.24001935183863E-013,    4.36300976147694E-013,    1.32233390261057E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58168175893321E+004,    1.40000787819647E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66504274143719E-004,    3.86103626843593E-003,    3.86103626843593E-003,    1.61807614651598E-003 
    9.44000000000023E-007,    6.62030991279070E-013,    1.59999999999997E+004,    2.24001935183863E-013,    4.36495166943575E-013,    1.32252809340651E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58238574094652E+004,    1.40022101949621E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66510357575395E-004,    3.86103626843598E-003,    3.86103626843598E-003,    1.61807614651600E-003 
    9.48000000000023E-007,    6.62030991278969E-013,    1.60000000000001E+004,    2.24001935183863E-013,    4.36534029649646E-013,    1.32256695611248E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58252662633678E+004,    1.40026367469854E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66511574946197E-004,    3.86103626843600E-003,    3.86103626843600E-003,    1.61807614651600E-003 
    9.52000000000023E-007,    6.62030991278983E-013,    1.59999999999987E+004,    2.24001935183863E-013,    4.36688441440207E-013,    1.32272136790305E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58308640118452E+004,    1.40043315507775E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66516411603324E-004,    3.86103626843596E-003,    3.86103626843596E-003,    1.61807614651599E-003 
    9.56000000000024E-007,    6.62030991278998E-013,    1.60000000000002E+004,    2.24001935183863E-013,    4.36837213959918E-013,    1.32287014042278E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58362573250286E+004,    1.40059644586652E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66521071200206E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    9.60000000000024E-007,    6.62030991278990E-013,    1.60000000000001E+004,    2.24001935183863E-013,    4.36927256216374E-013,    1.32296018267923E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58395215440507E+004,    1.40069527507975E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66523891148278E-004,    3.86103626843593E-003,    3.86103626843593E-003,    1.61807614651598E-003 
    9.64000000000024E-007,    6.62030991279043E-013,    1.60000000000000E+004,    2.24001935183863E-013,    4.36972829715028E-013,    1.32300575617793E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58411736781382E+004,    1.40074529596098E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66525318363844E-004,    3.86103626843593E-003,    3.86103626843593E-003,    1.61807614651598E-003 
    9.68000000000025E-007,    6.62030991279000E-013,    1.59999999999998E+004,    2.24001935183863E-013,    4.37084720361548E-013,    1.32311764682441E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58452299467297E+004,    1.40086810568386E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66528822255141E-004,    3.86103626843597E-003,    3.86103626843597E-003,    1.61807614651599E-003 
    9.72000000000025E-007,    6.62030991279049E-013,    1.60000000000000E+004,    2.24001935183863E-013,    4.37201082591976E-013,    1.32323400905489E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58494483195355E+004,    1.40099582335928E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66532465927891E-004,    3.86103626843595E-003,    3.86103626843595E-003,    1.61807614651598E-003 
    9.76000000000025E-007,    6.62030991278955E-013,    1.59999999999996E+004,    2.24001935183863E-013,    4.37312226462151E-013,    1.32334515292497E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58534775159317E+004,    1.40111781343011E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66535945961418E-004,    3.86103626843605E-003,    3.86103626843605E-003,    1.61807614651603E-003 
    9.80000000000026E-007,    6.62030991278976E-013,    1.60000000000001E+004,    2.24001935183863E-013,    4.37284839749118E-013,    1.32331776621196E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58524846906389E+004,    1.40108775412900E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66535088475504E-004,    3.86103626843602E-003,    3.86103626843602E-003,    1.61807614651601E-003 
    9.84000000000026E-007,    6.62030991279014E-013,    1.59999999999999E+004,    2.24001935183863E-013,    4.37274922400268E-013,    1.32330784886315E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58521251661218E+004,    1.40107686897548E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66534777956991E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    9.88000000000026E-007,    6.62030991279032E-013,    1.60000000000004E+004,    2.24001935183863E-013,    4.37360563796049E-013,    1.32339349025894E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58552298447937E+004,    1.40117086786111E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66537459383226E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    9.92000000000026E-007,    6.62030991279033E-013,    1.60000000000004E+004,    2.24001935183863E-013,    4.37468196698976E-013,    1.32350112316187E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58591317613267E+004,    1.40128900433984E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66540829168169E-004,    3.86103626843596E-003,    3.86103626843596E-003,    1.61807614651599E-003 
    9.96000000000027E-007,    6.62030991279000E-013,    1.60000000000005E+004,    2.24001935183863E-013,    4.37594140494874E-013,    1.32362706695774E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58636974858039E+004,    1.40142723861728E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66544771958814E-004,    3.86103626843602E-003,    3.86103626843602E-003,    1.61807614651601E-003 
    1.00000000000003E-006,    6.62030991279007E-013,    1.60000000000003E+004,    2.24001935183863E-013,    4.37729145485567E-013,    1.32376207194844E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58685916974335E+004,    1.40157541834464E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66548998090583E-004,    3.86103626843606E-003,    3.86103626843606E-003,    1.61807614651603E-003 
    1.00400000000003E-006,    6.62030991278965E-013,    1.59999999999991E+004,    2.24001935183863E-013,    4.37719558084202E-013,    1.32375248454703E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58682441341988E+004,    1.40156489533715E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66548697982348E-004,    3.86103626843598E-003,    3.86103626843598E-003,    1.61807614651600E-003 
    1.00800000000003E-006,    6.62030991278942E-013,    1.60000000000002E+004,    2.24001935183863E-013,    4.37806809282897E-013,    1.32383973574570E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58714071715736E+004,    1.40166066112162E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66551429087157E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    1.01200000000003E-006,    6.62030991279049E-013,    1.59999999999998E+004,    2.24001935183863E-013,    4.37992421740550E-013,    1.32402534820346E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58781360091089E+004,    1.40186438694854E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66557238588073E-004,    3.86103626843605E-003,    3.86103626843605E-003,    1.61807614651602E-003 
    1.01600000000003E-006,    6.62030991279082E-013,    1.59999999999998E+004,    2.24001935183863E-013,    4.37958620379703E-013,    1.32399154684265E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58769106394948E+004,    1.40182728701313E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66556180684042E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    1.02000000000003E-006,    6.62030991279026E-013,    1.60000000000001E+004,    2.24001935183863E-013,    4.37984804109456E-013,    1.32401773057234E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58778598541424E+004,    1.40185602593543E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66557000175783E-004,    3.86103626843607E-003,    3.86103626843607E-003,    1.61807614651603E-003 
    1.02400000000003E-006,    6.62030991279038E-013,    1.60000000000003E+004,    2.24001935183863E-013,    4.38030043987460E-013,    1.32406297045036E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58794998937877E+004,    1.40190568063898E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66558416051935E-004,    3.86103626843603E-003,    3.86103626843603E-003,    1.61807614651602E-003 
    1.02800000000003E-006,    6.62030991279042E-013,    1.59999999999998E+004,    2.24001935183863E-013,    4.38137419406384E-013,    1.32417034586929E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58833924759902E+004,    1.40202353450658E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66561776436601E-004,    3.86103626843590E-003,    3.86103626843590E-003,    1.61807614651596E-003 
    1.03200000000003E-006,    6.62030991279054E-013,    1.60000000000004E+004,    2.24001935183863E-013,    4.38160472770215E-013,    1.32419339923313E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58842282083641E+004,    1.40204883757984E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66562497878858E-004,    3.86103626843608E-003,    3.86103626843608E-003,    1.61807614651604E-003 
    1.03600000000003E-006,    6.62030991278977E-013,    1.60000000000011E+004,    2.24001935183863E-013,    4.38114687094955E-013,    1.32414761355780E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58825683824334E+004,    1.40199858381635E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66561065031814E-004,    3.86103626843600E-003,    3.86103626843600E-003,    1.61807614651600E-003 
    1.04000000000003E-006,    6.62030991279023E-013,    1.60000000000021E+004,    2.24001935183863E-013,    4.38166794753179E-013,    1.32419972121607E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58844573933919E+004,    1.40205577650645E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66562695720088E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    1.04400000000003E-006,    6.62030991279051E-013,    1.60000000000009E+004,    2.24001935183863E-013,    4.38239435393561E-013,    1.32427236185648E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58870907676480E+004,    1.40213550593145E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66564968895444E-004,    3.86103626843608E-003,    3.86103626843608E-003,    1.61807614651604E-003 
    1.04800000000003E-006,    6.62030991278934E-013,    1.59999999999994E+004,    2.24001935183863E-013,    4.38262384822820E-013,    1.32429531128562E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58879227321775E+004,    1.40216069492738E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66565687041557E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    1.05200000000003E-006,    6.62030991279034E-013,    1.60000000000000E+004,    2.24001935183863E-013,    4.38322743882053E-013,    1.32435567034495E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58901108735798E+004,    1.40222694424823E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66567575783508E-004,    3.86103626843596E-003,    3.86103626843596E-003,    1.61807614651599E-003 
    1.05600000000003E-006,    6.62030991278972E-013,    1.60000000000000E+004,    2.24001935183863E-013,    4.38406606989470E-013,    1.32443953345230E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58931510856009E+004,    1.40231899130760E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66570199896216E-004,    3.86103626843594E-003,    3.86103626843594E-003,    1.61807614651598E-003 
    1.06000000000003E-006,    6.62030991278984E-013,    1.60000000000006E+004,    2.24001935183863E-013,    4.38449273626589E-013,    1.32448220008944E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58946978399135E+004,    1.40236582165533E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66571534903406E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    1.06400000000003E-006,    6.62030991278995E-013,    1.60000000000012E+004,    2.24001935183863E-013,    4.38576748368792E-013,    1.32460967483165E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58993190643776E+004,    1.40250573627961E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66575523290999E-004,    3.86103626843600E-003,    3.86103626843600E-003,    1.61807614651601E-003 
    1.06800000000003E-006,    6.62030991278952E-013,    1.59999999999983E+004,    2.24001935183863E-013,    4.38525537512949E-013,    1.32455846397576E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58974625643701E+004,    1.40244952790808E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66573921059008E-004,    3.86103626843605E-003,    3.86103626843605E-003,    1.61807614651603E-003 
    1.07200000000003E-006,    6.62030991279069E-013,    1.60000000000020E+004,    2.24001935183863E-013,    4.38582401347011E-013,    1.32461532780994E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58995239965923E+004,    1.40251194091525E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66575700152512E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    1.07600000000003E-006,    6.62030991278954E-013,    1.60000000000002E+004,    2.24001935183863E-013,    4.38583469723089E-013,    1.32461639618591E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.58995627274466E+004,    1.40251311355089E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66575733578116E-004,    3.86103626843598E-003,    3.86103626843598E-003,    1.61807614651600E-003 
    1.08000000000003E-006,    6.62030991279030E-013,    1.59999999999996E+004,    2.24001935183863E-013,    4.38685576643918E-013,    1.32471850310681E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59032643156384E+004,    1.40262518478329E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66578928034822E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    1.08400000000003E-006,    6.62030991279038E-013,    1.60000000000012E+004,    2.24001935183863E-013,    4.38814273922257E-013,    1.32484720038516E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59079298595794E+004,    1.40276644124742E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66582954105397E-004,    3.86103626843596E-003,    3.86103626843596E-003,    1.61807614651599E-003 
    1.08800000000003E-006,    6.62030991278994E-013,    1.60000000000000E+004,    2.24001935183863E-013,    4.38878291846282E-013,    1.32491121830914E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59102506424383E+004,    1.40283670649075E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66584956680081E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    1.09200000000003E-006,    6.62030991278951E-013,    1.59999999999986E+004,    2.24001935183863E-013,    4.38948348065651E-013,    1.32498127452847E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59127903260588E+004,    1.40291359928874E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66587148054158E-004,    3.86103626843607E-003,    3.86103626843607E-003,    1.61807614651603E-003 
    1.09600000000003E-006,    6.62030991278931E-013,    1.60000000000008E+004,    2.24001935183863E-013,    4.39070857301023E-013,    1.32510378376382E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59172315405755E+004,    1.40304806383718E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66590979950836E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    1.10000000000003E-006,    6.62030991279065E-013,    1.60000000000007E+004,    2.24001935183863E-013,    4.39106337798460E-013,    1.32513926426139E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59185177823824E+004,    1.40308700677113E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66592089673008E-004,    3.86103626843597E-003,    3.86103626843597E-003,    1.61807614651599E-003 
    1.10400000000003E-006,    6.62030991279067E-013,    1.60000000000005E+004,    2.24001935183863E-013,    4.39098758317280E-013,    1.32513168478021E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59182430104296E+004,    1.40307868763086E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66591852611828E-004,    3.86103626843583E-003,    3.86103626843583E-003,    1.61807614651593E-003 
    1.10800000000004E-006,    6.62030991279014E-013,    1.59999999999998E+004,    2.24001935183863E-013,    4.39197331373036E-013,    1.32523025783591E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59218164886644E+004,    1.40318688013876E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66594935568593E-004,    3.86103626843587E-003,    3.86103626843587E-003,    1.61807614651595E-003 
    1.11200000000004E-006,    6.62030991279016E-013,    1.59999999999987E+004,    2.24001935183863E-013,    4.39231303087885E-013,    1.32526422955076E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59230480339653E+004,    1.40322416705246E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66595998021217E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    1.11600000000004E-006,    6.62030991279007E-013,    1.60000000000007E+004,    2.24001935183863E-013,    4.39314287807170E-013,    1.32534721427004E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59260564025902E+004,    1.40331525000449E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66598593246936E-004,    3.86103626843603E-003,    3.86103626843603E-003,    1.61807614651602E-003 
    1.12000000000004E-006,    6.62030991279002E-013,    1.59999999999995E+004,    2.24001935183863E-013,    4.39373637657470E-013,    1.32540656412033E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59282079580702E+004,    1.40338039163062E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66600449248175E-004,    3.86103626843596E-003,    3.86103626843596E-003,    1.61807614651599E-003 
    1.12400000000004E-006,    6.62030991278964E-013,    1.59999999999990E+004,    2.24001935183863E-013,    4.39402876315431E-013,    1.32543580277826E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59292679202174E+004,    1.40341248360248E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66601363581680E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    1.12800000000004E-006,    6.62030991278997E-013,    1.59999999999999E+004,    2.24001935183863E-013,    4.39469631514485E-013,    1.32550255797734E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59316879349877E+004,    1.40348575324348E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66603451050061E-004,    3.86103626843610E-003,    3.86103626843610E-003,    1.61807614651605E-003 
    1.13200000000004E-006,    6.62030991278918E-013,    1.60000000000003E+004,    2.24001935183863E-013,    4.39492063078319E-013,    1.32552498954110E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59325011258189E+004,    1.40351037383712E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66604152477663E-004,    3.86103626843594E-003,    3.86103626843594E-003,    1.61807614651598E-003 
    1.13600000000004E-006,    6.62030991278958E-013,    1.59999999999998E+004,    2.24001935183863E-013,    4.39614122954641E-013,    1.32564704941746E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59369260501356E+004,    1.40364434517477E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66607969085850E-004,    3.86103626843590E-003,    3.86103626843590E-003,    1.61807614651596E-003 
    1.14000000000004E-006,    6.62030991278992E-013,    1.60000000000012E+004,    2.24001935183863E-013,    4.39670822591455E-013,    1.32570374905431E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59389815298661E+004,    1.40370657796105E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66609741894494E-004,    3.86103626843600E-003,    3.86103626843600E-003,    1.61807614651601E-003 
    1.14400000000004E-006,    6.62030991278916E-013,    1.59999999999989E+004,    2.24001935183863E-013,    4.39762498952850E-013,    1.32579542541563E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59423049885900E+004,    1.40380720074657E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66612608182353E-004,    3.86103626843598E-003,    3.86103626843598E-003,    1.61807614651600E-003 
    1.14800000000004E-006,    6.62030991279020E-013,    1.59999999999998E+004,    2.24001935183863E-013,    4.39702700961554E-013,    1.32573562742444E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59401371870671E+004,    1.40374156724669E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66610738598629E-004,    3.86103626843595E-003,    3.86103626843595E-003,    1.61807614651598E-003 
    1.15200000000004E-006,    6.62030991279005E-013,    1.60000000000011E+004,    2.24001935183863E-013,    4.39699355154067E-013,    1.32573228161694E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59400158945887E+004,    1.40373789493183E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66610633990024E-004,    3.86103626843597E-003,    3.86103626843597E-003,    1.61807614651599E-003 
    1.15600000000004E-006,    6.62030991279021E-013,    1.60000000000003E+004,    2.24001935183863E-013,    4.39633420840435E-013,    1.32566634730332E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59376256386218E+004,    1.40366552628403E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66608572473118E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    1.16000000000004E-006,    6.62030991279036E-013,    1.60000000000003E+004,    2.24001935183863E-013,    4.39656467097212E-013,    1.32568939356011E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59384611133503E+004,    1.40369082155666E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66609293051687E-004,    3.86103626843591E-003,    3.86103626843591E-003,    1.61807614651597E-003 
    1.16400000000004E-006,    6.62030991278985E-013,    1.60000000000003E+004,    2.24001935183863E-013,    4.39648758501005E-013,    1.32568168496385E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59381816607092E+004,    1.40368236070141E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66609052031032E-004,    3.86103626843600E-003,    3.86103626843600E-003,    1.61807614651600E-003 
    1.16800000000004E-006,    6.62030991278992E-013,    1.60000000000011E+004,    2.24001935183863E-013,    4.39560594953080E-013,    1.32559352141594E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59349855487778E+004,    1.40358559353434E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66606295388853E-004,    3.86103626843598E-003,    3.86103626843598E-003,    1.61807614651600E-003 
    1.17200000000004E-006,    6.62030991278981E-013,    1.59999999999993E+004,    2.24001935183863E-013,    4.39484600708666E-013,    1.32551752717151E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59322305994024E+004,    1.40350218323690E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66603919132862E-004,    3.86103626843610E-003,    3.86103626843610E-003,    1.61807614651605E-003 
    1.17600000000004E-006,    6.62030991279012E-013,    1.59999999999993E+004,    2.24001935183863E-013,    4.39503772087427E-013,    1.32553669855030E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59329256017456E+004,    1.40352322549366E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66604518610799E-004,    3.86103626843598E-003,    3.86103626843598E-003,    1.61807614651600E-003 
    1.18000000000004E-006,    6.62030991278939E-013,    1.59999999999988E+004,    2.24001935183863E-013,    4.39479279463178E-013,    1.32551220592598E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59320376931889E+004,    1.40349634270682E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66603752739379E-004,    3.86103626843595E-003,    3.86103626843595E-003,    1.61807614651598E-003 
    1.18400000000004E-006,    6.62030991279057E-013,    1.59999999999991E+004,    2.24001935183863E-013,    4.39466722230394E-013,    1.32549964869331E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59315824673902E+004,    1.40348256005094E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66603360077021E-004,    3.86103626843591E-003,    3.86103626843591E-003,    1.61807614651597E-003 
    1.18800000000004E-006,    6.62030991278958E-013,    1.60000000000002E+004,    2.24001935183863E-013,    4.39421824288690E-013,    1.32545475075151E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59299548236467E+004,    1.40343328065231E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66601956102677E-004,    3.86103626843606E-003,    3.86103626843606E-003,    1.61807614651603E-003 
    1.19200000000004E-006,    6.62030991279054E-013,    1.60000000000002E+004,    2.24001935183863E-013,    4.39441974554101E-013,    1.32547490101702E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59306853126665E+004,    1.40345539732236E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66602586213161E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    1.19600000000004E-006,    6.62030991278955E-013,    1.59999999999998E+004,    2.24001935183863E-013,    4.39449987964149E-013,    1.32548291442697E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59309758154431E+004,    1.40346419273732E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66602836795042E-004,    3.86103626843605E-003,    3.86103626843605E-003,    1.61807614651602E-003 
    1.20000000000004E-006,    6.62030991278969E-013,    1.59999999999994E+004,    2.24001935183863E-013,    4.39589024346079E-013,    1.32562195080891E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59360161733875E+004,    1.40361679726741E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66607184316948E-004,    3.86103626843587E-003,    3.86103626843587E-003,    1.61807614651595E-003 
    1.20400000000004E-006,    6.62030991279029E-013,    1.60000000000001E+004,    2.24001935183863E-013,    4.39665488554431E-013,    1.32569841501732E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59387881599328E+004,    1.40370072339112E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66609575119480E-004,    3.86103626843594E-003,    3.86103626843594E-003,    1.61807614651598E-003 
    1.20800000000004E-006,    6.62030991279065E-013,    1.60000000000003E+004,    2.24001935183863E-013,    4.39627775140252E-013,    1.32566070160318E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59374209702511E+004,    1.40365932963671E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66608395949646E-004,    3.86103626843605E-003,    3.86103626843605E-003,    1.61807614651603E-003 
    1.21200000000004E-006,    6.62030991278915E-013,    1.60000000000004E+004,    2.24001935183863E-013,    4.39635527734896E-013,    1.32566845419767E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59377020179269E+004,    1.40366783878407E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66608638348998E-004,    3.86103626843608E-003,    3.86103626843608E-003,    1.61807614651604E-003 
    1.21600000000004E-006,    6.62030991279059E-013,    1.59999999999997E+004,    2.24001935183863E-013,    4.39695817525205E-013,    1.32572874398813E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59398876481866E+004,    1.40373401207619E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66610523383782E-004,    3.86103626843587E-003,    3.86103626843587E-003,    1.61807614651595E-003 
    1.22000000000004E-006,    6.62030991279003E-013,    1.60000000000000E+004,    2.24001935183863E-013,    4.39558338810010E-013,    1.32559126527288E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59349037589003E+004,    1.40358311722091E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66606224843298E-004,    3.86103626843598E-003,    3.86103626843598E-003,    1.61807614651600E-003 
    1.22400000000004E-006,    6.62030991279008E-013,    1.60000000000000E+004,    2.24001935183863E-013,    4.39696157954201E-013,    1.32572908441707E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59398999894456E+004,    1.40373438572666E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66610534027524E-004,    3.86103626843608E-003,    3.86103626843608E-003,    1.61807614651604E-003 
    1.22800000000004E-006,    6.62030991279083E-013,    1.60000000000000E+004,    2.24001935183863E-013,    4.39588132414796E-013,    1.32562105887774E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59359838390239E+004,    1.40361581829523E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66607156428338E-004,    3.86103626843600E-003,    3.86103626843600E-003,    1.61807614651600E-003 
    1.23200000000004E-006,    6.62030991279010E-013,    1.60000000000010E+004,    2.24001935183863E-013,    4.39638085609285E-013,    1.32567101207216E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59377947461921E+004,    1.40367064627387E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66608718325473E-004,    3.86103626843603E-003,    3.86103626843603E-003,    1.61807614651602E-003 
    1.23600000000004E-006,    6.62030991278981E-013,    1.59999999999997E+004,    2.24001935183863E-013,    4.39733176123302E-013,    1.32576610258615E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59412419750477E+004,    1.40377501638909E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66611691412621E-004,    3.86103626843602E-003,    3.86103626843602E-003,    1.61807614651601E-003 
    1.24000000000005E-006,    6.62030991278975E-013,    1.59999999999997E+004,    2.24001935183863E-013,    4.39772058974063E-013,    1.32580498543690E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59426515592372E+004,    1.40381769370194E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66612907070182E-004,    3.86103626843597E-003,    3.86103626843597E-003,    1.61807614651599E-003 
    1.24400000000005E-006,    6.62030991279035E-013,    1.59999999999997E+004,    2.24001935183863E-013,    4.39756536230632E-013,    1.32578946269353E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59420888275113E+004,    1.40380065614001E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66612421760873E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    1.24800000000005E-006,    6.62030991279047E-013,    1.59999999999990E+004,    2.24001935183863E-013,    4.39785071214460E-013,    1.32581799767737E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59431232800080E+004,    1.40383197576826E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66613313886662E-004,    3.86103626843613E-003,    3.86103626843613E-003,    1.61807614651606E-003 
    1.25200000000005E-006,    6.62030991278988E-013,    1.59999999999999E+004,    2.24001935183863E-013,    4.39834802453639E-013,    1.32586772891649E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59449261408348E+004,    1.40388656013163E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66614868662012E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    1.25600000000005E-006,    6.62030991278932E-013,    1.59999999999997E+004,    2.24001935183863E-013,    4.39886681407510E-013,    1.32591960787031E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59468068607850E+004,    1.40394350179874E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66616490533597E-004,    3.86103626843593E-003,    3.86103626843593E-003,    1.61807614651597E-003 
    1.26000000000005E-006,    6.62030991278986E-013,    1.59999999999983E+004,    2.24001935183863E-013,    4.39948861397808E-013,    1.32598178786066E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59490610147246E+004,    1.40401174974983E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66618434376613E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    1.26400000000005E-006,    6.62030991278976E-013,    1.60000000000000E+004,    2.24001935183863E-013,    4.40029006916040E-013,    1.32606193337888E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59519664564077E+004,    1.40409971643158E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66620939743996E-004,    3.86103626843603E-003,    3.86103626843603E-003,    1.61807614651602E-003 
    1.26800000000005E-006,    6.62030991279021E-013,    1.60000000000008E+004,    2.24001935183863E-013,    4.40110469389733E-013,    1.32614339585262E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59549196404646E+004,    1.40418912858653E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66623486157465E-004,    3.86103626843587E-003,    3.86103626843587E-003,    1.61807614651595E-003 
    1.27200000000005E-006,    6.62030991279054E-013,    1.59999999999998E+004,    2.24001935183863E-013,    4.40080409880598E-013,    1.32611333634352E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59538299207555E+004,    1.40415613565900E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66622546549732E-004,    3.86103626843594E-003,    3.86103626843594E-003,    1.61807614651598E-003 
    1.27600000000005E-006,    6.62030991278957E-013,    1.59999999999993E+004,    2.24001935183863E-013,    4.39985041208923E-013,    1.32601796767174E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59503726081065E+004,    1.40405146024146E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66619565380624E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    1.28000000000005E-006,    6.62030991279015E-013,    1.60000000000007E+004,    2.24001935183863E-013,    4.39979464001590E-013,    1.32601239046447E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59501704227439E+004,    1.40404533877107E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66619391035146E-004,    3.86103626843592E-003,    3.86103626843592E-003,    1.61807614651597E-003 
    1.28400000000005E-006,    6.62030991279005E-013,    1.59999999999995E+004,    2.24001935183863E-013,    4.39929960836368E-013,    1.32596288729924E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59483758300723E+004,    1.40399100473870E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66617843523322E-004,    3.86103626843588E-003,    3.86103626843588E-003,    1.61807614651595E-003 
    1.28800000000005E-006,    6.62030991279034E-013,    1.60000000000003E+004,    2.24001935183863E-013,    4.39995415411840E-013,    1.32602834187474E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59507486945334E+004,    1.40406284683212E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66619889680351E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    1.29200000000005E-006,    6.62030991279028E-013,    1.59999999999998E+004,    2.24001935183863E-013,    4.40083447480517E-013,    1.32611637394341E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59539400400687E+004,    1.40415946968929E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66622641500560E-004,    3.86103626843600E-003,    3.86103626843600E-003,    1.61807614651600E-003 
    1.29600000000005E-006,    6.62030991279055E-013,    1.59999999999993E+004,    2.24001935183863E-013,    4.40121611363366E-013,    1.32615453782628E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59553235601764E+004,    1.40420135787226E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66623834431829E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    1.30000000000005E-006,    6.62030991279009E-013,    1.59999999999987E+004,    2.24001935183863E-013,    4.40001268144768E-013,    1.32603419460764E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59509608682716E+004,    1.40406927071582E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66620072637107E-004,    3.86103626843615E-003,    3.86103626843615E-003,    1.61807614651607E-003 
    1.30400000000005E-006,    6.62030991279001E-013,    1.60000000000016E+004,    2.24001935183863E-013,    4.40038380738806E-013,    1.32607130720167E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59523062769740E+004,    1.40411000501799E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66621232764067E-004,    3.86103626843598E-003,    3.86103626843598E-003,    1.61807614651600E-003 
    1.30800000000005E-006,    6.62030991279006E-013,    1.59999999999997E+004,    2.24001935183863E-013,    4.40136560029397E-013,    1.32616948649227E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59558654804029E+004,    1.40421776533429E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66624301691670E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    1.31200000000005E-006,    6.62030991279015E-013,    1.60000000000003E+004,    2.24001935183863E-013,    4.40097532997698E-013,    1.32613045946058E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59544506693546E+004,    1.40417492977034E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66623081790510E-004,    3.86103626843607E-003,    3.86103626843607E-003,    1.61807614651603E-003 
    1.31600000000005E-006,    6.62030991278960E-013,    1.59999999999998E+004,    2.24001935183863E-013,    4.40023940098466E-013,    1.32605686656129E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59517827737352E+004,    1.40409415515830E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66620781357643E-004,    3.86103626843603E-003,    3.86103626843603E-003,    1.61807614651602E-003 
    1.32000000000005E-006,    6.62030991278921E-013,    1.59999999999995E+004,    2.24001935183863E-013,    4.39971533618065E-013,    1.32600446008085E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59498829298514E+004,    1.40403663448488E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66619143127548E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    1.32400000000005E-006,    6.62030991278980E-013,    1.59999999999992E+004,    2.24001935183863E-013,    4.39924613413642E-013,    1.32595753987649E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59481819748796E+004,    1.40398513547684E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66617676355531E-004,    3.86103626843616E-003,    3.86103626843616E-003,    1.61807614651607E-003 
    1.32800000000005E-006,    6.62030991278988E-013,    1.59999999999995E+004,    2.24001935183863E-013,    4.40005881724148E-013,    1.32603880818700E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59511281201172E+004,    1.40407433452077E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66620216857409E-004,    3.86103626843598E-003,    3.86103626843598E-003,    1.61807614651600E-003 
    1.33200000000005E-006,    6.62030991278998E-013,    1.59999999999992E+004,    2.24001935183863E-013,    4.39985414082993E-013,    1.32601834054586E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59503861255668E+004,    1.40405186950320E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66619577036779E-004,    3.86103626843610E-003,    3.86103626843610E-003,    1.61807614651605E-003 
    1.33600000000005E-006,    6.62030991279044E-013,    1.59999999999997E+004,    2.24001935183863E-013,    4.40115215234553E-013,    1.32614814169746E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59550916872074E+004,    1.40419433756422E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66623634502747E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    1.34000000000005E-006,    6.62030991278943E-013,    1.59999999999996E+004,    2.24001935183863E-013,    4.40194780484755E-013,    1.32622770694756E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59579760929679E+004,    1.40428166735123E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66626121485452E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    1.34400000000005E-006,    6.62030991279065E-013,    1.59999999999990E+004,    2.24001935183863E-013,    4.40135109444452E-013,    1.32616803590738E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59558128936824E+004,    1.40421617319104E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66624256350006E-004,    3.86103626843600E-003,    3.86103626843600E-003,    1.61807614651601E-003 
    1.34800000000005E-006,    6.62030991279023E-013,    1.60000000000001E+004,    2.24001935183863E-013,    4.40146588823819E-013,    1.32617951528671E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59562290450537E+004,    1.40422877280904E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66624615165670E-004,    3.86103626843598E-003,    3.86103626843598E-003,    1.61807614651600E-003 
    1.35200000000005E-006,    6.62030991278982E-013,    1.59999999999999E+004,    2.24001935183863E-013,    4.40123770769346E-013,    1.32615669723219E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59554018431332E+004,    1.40420372800830E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66623901929995E-004,    3.86103626843607E-003,    3.86103626843607E-003,    1.61807614651604E-003 
    1.35600000000005E-006,    6.62030991278952E-013,    1.59999999999994E+004,    2.24001935183863E-013,    4.40247873226329E-013,    1.32628079968914E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59599008152461E+004,    1.40433994125599E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66627780947684E-004,    3.86103626843598E-003,    3.86103626843598E-003,    1.61807614651600E-003 
    1.36000000000005E-006,    6.62030991278963E-013,    1.59999999999997E+004,    2.24001935183863E-013,    4.40261680605285E-013,    1.32629460706811E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59604013614430E+004,    1.40435509605613E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66628212501376E-004,    3.86103626843609E-003,    3.86103626843609E-003,    1.61807614651604E-003 
    1.36400000000005E-006,    6.62030991279021E-013,    1.60000000000003E+004,    2.24001935183863E-013,    4.40327252704376E-013,    1.32636017916726E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59627784863796E+004,    1.40442706714193E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66630261928312E-004,    3.86103626843602E-003,    3.86103626843602E-003,    1.61807614651601E-003 
    1.36800000000005E-006,    6.62030991279023E-013,    1.59999999999990E+004,    2.24001935183863E-013,    4.40372610437734E-013,    1.32640553690062E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59644227985266E+004,    1.40447685120191E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66631679517490E-004,    3.86103626843600E-003,    3.86103626843600E-003,    1.61807614651601E-003 
    1.37200000000006E-006,    6.62030991279003E-013,    1.60000000000011E+004,    2.24001935183863E-013,    4.40414472231450E-013,    1.32644739869432E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59659403755923E+004,    1.40452279816403E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66632987812339E-004,    3.86103626843607E-003,    3.86103626843607E-003,    1.61807614651604E-003 
    1.37600000000006E-006,    6.62030991279007E-013,    1.60000000000024E+004,    2.24001935183863E-013,    4.40381118391369E-013,    1.32641404485424E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59647312295365E+004,    1.40448618942167E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66631945416806E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    1.38000000000006E-006,    6.62030991278923E-013,    1.59999999999986E+004,    2.24001935183863E-013,    4.40369568845224E-013,    1.32640249530801E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59643125344737E+004,    1.40447351278939E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66631584458188E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    1.38400000000006E-006,    6.62030991278974E-013,    1.59999999999991E+004,    2.24001935183863E-013,    4.40342689281116E-013,    1.32637561574395E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59633380943838E+004,    1.40444401012836E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66630744380078E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    1.38800000000006E-006,    6.62030991279023E-013,    1.59999999999991E+004,    2.24001935183863E-013,    4.40370342426166E-013,    1.32640326888905E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59643405783913E+004,    1.40447436186183E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66631608635035E-004,    3.86103626843600E-003,    3.86103626843600E-003,    1.61807614651601E-003 
    1.39200000000006E-006,    6.62030991278969E-013,    1.60000000000000E+004,    2.24001935183863E-013,    4.40435104650645E-013,    1.32646803111348E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59666883436893E+004,    1.40454544403977E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66633632619555E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    1.39600000000006E-006,    6.62030991278957E-013,    1.59999999999997E+004,    2.24001935183863E-013,    4.40414630263531E-013,    1.32644755672635E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59659461045838E+004,    1.40452297161793E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66632992751207E-004,    3.86103626843600E-003,    3.86103626843600E-003,    1.61807614651601E-003 
    1.40000000000006E-006,    6.62030991278942E-013,    1.60000000000003E+004,    2.24001935183863E-013,    4.40433539446590E-013,    1.32646646590940E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59666316017877E+004,    1.40454372609211E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66633583703859E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    1.40400000000006E-006,    6.62030991278969E-013,    1.60000000000007E+004,    2.24001935183863E-013,    4.40500382378708E-013,    1.32653330884154E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59690547970640E+004,    1.40461709202776E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66635672636098E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    1.40800000000006E-006,    6.62030991278974E-013,    1.60000000000002E+004,    2.24001935183863E-013,    4.40439347599662E-013,    1.32647227406250E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59668421594135E+004,    1.40455010104561E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66633765219806E-004,    3.86103626843597E-003,    3.86103626843597E-003,    1.61807614651599E-003 
    1.41200000000006E-006,    6.62030991278900E-013,    1.59999999999997E+004,    2.24001935183863E-013,    4.40548115753945E-013,    1.32658104221671E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59707852311687E+004,    1.40466948356148E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66637164318027E-004,    3.86103626843607E-003,    3.86103626843607E-003,    1.61807614651603E-003 
    1.41600000000006E-006,    6.62030991279043E-013,    1.59999999999989E+004,    2.24001935183863E-013,    4.40466166642912E-013,    1.32649909310582E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59678144054964E+004,    1.40457953727970E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66634603358330E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    1.42000000000006E-006,    6.62030991278976E-013,    1.59999999999994E+004,    2.24001935183863E-013,    4.40419409524672E-013,    1.32645233598751E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59661193627377E+004,    1.40452821727298E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66633142114026E-004,    3.86103626843599E-003,    3.86103626843599E-003,    1.61807614651600E-003 
    1.42400000000006E-006,    6.62030991279079E-013,    1.60000000000007E+004,    2.24001935183863E-013,    4.40390045418043E-013,    1.32642297188099E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59650548528155E+004,    1.40449598761032E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66632224411973E-004,    3.86103626843593E-003,    3.86103626843593E-003,    1.61807614651597E-003 
    1.42800000000006E-006,    6.62030991279000E-013,    1.60000000000011E+004,    2.24001935183863E-013,    4.40454238315245E-013,    1.32648716477811E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59673819788158E+004,    1.40456644490201E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66634230580428E-004,    3.86103626843590E-003,    3.86103626843590E-003,    1.61807614651596E-003 
    1.43200000000006E-006,    6.62030991279074E-013,    1.60000000000006E+004,    2.24001935183863E-013,    4.40380365783270E-013,    1.32641329224621E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59647039459280E+004,    1.40448536336870E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66631921895576E-004,    3.86103626843591E-003,    3.86103626843591E-003,    1.61807614651597E-003 
    1.43600000000006E-006,    6.62030991278984E-013,    1.60000000000000E+004,    2.24001935183863E-013,    4.40401774644674E-013,    1.32643470110752E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59654800616695E+004,    1.40450886145736E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66632590981672E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    1.44000000000006E-006,    6.62030991278990E-013,    1.59999999999990E+004,    2.24001935183863E-013,    4.40483742518794E-013,    1.32651666898165E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59684515675428E+004,    1.40459882833319E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66635152625669E-004,    3.86103626843597E-003,    3.86103626843597E-003,    1.61807614651599E-003 
    1.44400000000006E-006,    6.62030991278979E-013,    1.59999999999998E+004,    2.24001935183863E-013,    4.40471033352419E-013,    1.32650395981526E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59679908338354E+004,    1.40458487891700E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66634755449453E-004,    3.86103626843592E-003,    3.86103626843592E-003,    1.61807614651597E-003 
    1.44800000000006E-006,    6.62030991278982E-013,    1.60000000000002E+004,    2.24001935183863E-013,    4.40486941559820E-013,    1.32651986802266E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59685675394317E+004,    1.40460233955919E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66635252598948E-004,    3.86103626843597E-003,    3.86103626843597E-003,    1.61807614651599E-003 
    1.45200000000006E-006,    6.62030991278983E-013,    1.60000000000008E+004,    2.24001935183863E-013,    4.40422198102818E-013,    1.32645512456566E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59662204544938E+004,    1.40453127798026E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66633229263264E-004,    3.86103626843600E-003,    3.86103626843600E-003,    1.61807614651600E-003 
    1.45600000000006E-006,    6.62030991279002E-013,    1.60000000000005E+004,    2.24001935183863E-013,    4.40385257434930E-013,    1.32641818389780E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59648812784719E+004,    1.40449073238213E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66632074773962E-004,    3.86103626843593E-003,    3.86103626843593E-003,    1.61807614651598E-003 
    1.46000000000006E-006,    6.62030991278961E-013,    1.59999999999994E+004,    2.24001935183863E-013,    4.40368199269407E-013,    1.32640112573223E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59642628845025E+004,    1.40447200956077E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66631541654595E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    1.46400000000006E-006,    6.62030991278982E-013,    1.59999999999994E+004,    2.24001935183863E-013,    4.40432082565925E-013,    1.32646500902877E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59665787868343E+004,    1.40454212703874E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66633538173439E-004,    3.86103626843591E-003,    3.86103626843591E-003,    1.61807614651597E-003 
    1.46800000000006E-006,    6.62030991279037E-013,    1.60000000000001E+004,    2.24001935183863E-013,    4.40400144117891E-013,    1.32643307058079E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59654209516832E+004,    1.40450707181231E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66632540023502E-004,    3.86103626843604E-003,    3.86103626843604E-003,    1.61807614651602E-003 
    1.47200000000006E-006,    6.62030991279091E-013,    1.60000000000003E+004,    2.24001935183863E-013,    4.40422179930904E-013,    1.32645510639386E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59662197957242E+004,    1.40453125803498E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66633228695352E-004,    3.86103626843607E-003,    3.86103626843607E-003,    1.61807614651603E-003 
    1.47600000000006E-006,    6.62030991279021E-013,    1.59999999999991E+004,    2.24001935183863E-013,    4.40325965992125E-013,    1.32635889245501E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59627318403851E+004,    1.40442565486320E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66630221713457E-004,    3.86103626843597E-003,    3.86103626843597E-003,    1.61807614651599E-003 
    1.48000000000006E-006,    6.62030991279048E-013,    1.60000000000000E+004,    2.24001935183863E-013,    4.40290108235840E-013,    1.32632303469875E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59614319221604E+004,    1.40438629785485E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66629101004189E-004,    3.86103626843600E-003,    3.86103626843600E-003,    1.61807614651601E-003 
    1.48400000000006E-006,    6.62030991279017E-013,    1.59999999999993E+004,    2.24001935183863E-013,    4.40320586641044E-013,    1.32635351310392E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59625368277230E+004,    1.40441975055720E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66630053587097E-004,    3.86103626843598E-003,    3.86103626843598E-003,    1.61807614651600E-003 
    1.48800000000006E-006,    6.62030991278992E-013,    1.59999999999994E+004,    2.24001935183863E-013,    4.40299127884811E-013,    1.32633205434767E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59617589031903E+004,    1.40439619770459E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66629382909299E-004,    3.86103626843603E-003,    3.86103626843603E-003,    1.61807614651602E-003 
    1.49200000000006E-006,    6.62030991278969E-013,    1.59999999999992E+004,    2.24001935183863E-013,    4.40319427161631E-013,    1.32635235362446E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59624947941834E+004,    1.40441847792763E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66630017348631E-004,    3.86103626843601E-003,    3.86103626843601E-003,    1.61807614651601E-003 
    1.49600000000006E-006,    6.62030991278919E-013,    1.59999999999991E+004,    2.24001935183863E-013,    4.40421459095395E-013,    1.32645438555818E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59661936639382E+004,    1.40453046685521E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66633206167659E-004,    3.86103626843596E-003,    3.86103626843596E-003,    1.61807614651599E-003 
    1.50000000000000E-006,    6.62030991279046E-013,    1.60000000000004E+004,    2.24001935183863E-013,    4.40465243514385E-013,    1.32649816997729E-012,    8.00096583967269E+003,    1.60577761437510E+000,    1.59677809401678E+004,    1.40457852406586E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.66634574509293E-004,    3.86103626781286E-003,    3.86103626781286E-003,    1.61807614625486E-003 


==> LT_Vib.csv <==
001-TIME,002-Ekin-001     ,003-TempTra-001     ,004-E-Vib001     ,005-E-Rot001     ,006-E-TotalPart     ,007-TempVib001     ,008-XiVibMean001     ,009-TempRot001     ,010-TempTotal001     ,011-Pmean     ,012-Pmax     ,013-MeanFreePath     ,014-BGK-MeanRelaxFactor     ,015-BGK-MaxRelaxFactor     ,016-BGK-MaxRotRelaxFactor      
    0.00000000000000E+000,    6.62030991279035E-013,    1.60000000000001E+004,    2.24001935183863E-013,    2.20763473670618E-013,    1.10679640013352E-012,    8.00096583967269E+003,    1.60577761437510E+000,    8.00313495575004E+003,    1.16343671005487E+004,    0.00000000000000E+000,    0.00000000000000E+000,    0.00000000000000E+000,    0.00000000000000E+000,    0.00000000000000E+000,    0.00000000000000E+000 
    5.00000000000000E-009,    6.62030991278935E-013,    1.59999999999991E+004,    2.26128132016272E-013,    2.20835486360808E-013,    1.10899460965602E-012,    8.07919587699174E+003,    1.60930990522686E+000,    8.00574556550600E+003,    1.16522635776566E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.59328160893979E-004,    5.07594532006430E-003,    5.07594532006430E-003,    0.00000000000000E+000 
    1.00000000000000E-008,    6.62030991279038E-013,    1.60000000000000E+004,    2.28356132934366E-013,    2.20789086661064E-013,    1.11117621087447E-012,    8.16114782375993E+003,    1.61294337112092E+000,    8.00406347991100E+003,    1.16697802947937E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.59385611982163E-004,    5.07642220924028E-003,    5.07642220924028E-003,    0.00000000000000E+000 
    1.50000000000000E-008,    6.62030991278876E-013,    1.59999999999992E+004,    2.30489966244723E-013,    2.20790212132624E-013,    1.11331116965622E-012,    8.23961385831040E+003,    1.61635985628524E+000,    8.00410428059526E+003,    1.16871499302742E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.59442515994181E-004,    5.07687942678127E-003,    5.07687942678127E-003,    0.00000000000000E+000 
    2.00000000000000E-008,    6.62030991279017E-013,    1.59999999999989E+004,    2.32669758969683E-013,    2.20833018384567E-013,    1.11553376863327E-012,    8.31974818824552E+003,    1.61978761909927E+000,    8.00565609623556E+003,    1.17054415882235E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.59502371169064E-004,    5.07733479968363E-003,    5.07733479968363E-003,    0.00000000000000E+000 
    2.50000000000000E-008,    6.62030991279029E-013,    1.59999999999991E+004,    2.34851378827321E-013,    2.20880737956508E-013,    1.11776310806286E-012,    8.39992832468107E+003,    1.62315690021772E+000,    8.00738602994209E+003,    1.17238916201531E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.59562672617746E-004,    5.07778483211704E-003,    5.07778483211704E-003,    0.00000000000000E+000 
    3.00000000000000E-008,    6.62030991278947E-013,    1.60000000000005E+004,    2.36977763058212E-013,    2.20920085407214E-013,    1.11992883974437E-012,    8.47805843036441E+003,    1.62638337944333E+000,    8.00881245684564E+003,    1.17418799636859E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.59621395702582E-004,    5.07821098991741E-003,    5.07821098991741E-003,    0.00000000000000E+000 
    3.50000000000000E-008,    6.62030991279074E-013,    1.60000000000003E+004,    2.39052706476419E-013,    2.20890332483177E-013,    1.12197403023867E-012,    8.55427995349309E+003,    1.62947850942310E+000,    8.00773385148382E+003,    1.17587654805684E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.59676456421588E-004,    5.07862378106614E-003,    5.07862378106614E-003,    0.00000000000000E+000 
    4.00000000000000E-008,    6.62030991279045E-013,    1.60000000000004E+004,    2.41147514106433E-013,    2.20862308856760E-013,    1.12404081424224E-012,    8.63121315736786E+003,    1.63255122490546E+000,    8.00671793675645E+003,    1.17759110842161E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.59732303786072E-004,    5.07903025372171E-003,    5.07903025372171E-003,    0.00000000000000E+000 
    4.50000000000000E-008,    6.62030991279001E-013,    1.59999999999996E+004,    2.43265348293307E-013,    2.20863562443555E-013,    1.12615990201586E-012,    8.70897412038147E+003,    1.63560589357490E+000,    8.00676338188439E+003,    1.17936443811152E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.59790000435320E-004,    5.07943138424259E-003,    5.07943138424259E-003,    0.00000000000000E+000 
    4.99999999999999E-008,    6.62030991278987E-013,    1.59999999999997E+004,    2.45286203898900E-013,    2.20819753706913E-013,    1.12813694888480E-012,    8.78315795790666E+003,    1.63847330340896E+000,    8.00517522408927E+003,    1.18101431908405E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.59843621407143E-004,    5.07981044357351E-003,    5.07981044357351E-003,    0.00000000000000E+000 
    5.49999999999999E-008,    6.62030991278976E-013,    1.59999999999999E+004,    2.47345452715769E-013,    2.20867030068025E-013,    1.13024347406277E-012,    8.85873518717298E+003,    1.64134875118002E+000,    8.00688909048167E+003,    1.18280269656832E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.59901679241104E-004,    5.08018972994678E-003,    5.08018972994678E-003,    0.00000000000000E+000 
    5.99999999999999E-008,    6.62030991279037E-013,    1.59999999999993E+004,    2.49370665330072E-013,    2.20883923839688E-013,    1.13228558044880E-012,    8.93304790028778E+003,    1.64413204060453E+000,    8.00750152483181E+003,    1.18453566006522E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.59957874505886E-004,    5.08055676955723E-003,    5.08055676955723E-003,    0.00000000000000E+000 
    6.49999999999999E-008,    6.62030991279061E-013,    1.60000000000007E+004,    2.51345584945816E-013,    2.20775223170979E-013,    1.13415179939586E-012,    9.00550088850607E+003,    1.64680458553049E+000,    8.00356089956897E+003,    1.18609507685773E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60008388741511E-004,    5.08091511352214E-003,    5.08091511352214E-003,    0.00000000000000E+000 
    6.99999999999999E-008,    6.62030991278971E-013,    1.59999999999996E+004,    2.53349598135939E-013,    2.20823086103839E-013,    1.13620367551875E-012,    9.07900715624009E+003,    1.64947545372314E+000,    8.00529603040691E+003,    1.18785597539099E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60065368939884E-004,    5.08126344960395E-003,    5.08126344960395E-003,    0.00000000000000E+000 
    7.49999999999998E-008,    6.62030991278977E-013,    1.59999999999992E+004,    2.55213859099981E-013,    2.20782420256320E-013,    1.13802727063528E-012,    9.14737496094486E+003,    1.65192376890072E+000,    8.00382180887752E+003,    1.18940644071541E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60115486693196E-004,    5.08159025351281E-003,    5.08159025351281E-003,    0.00000000000000E+000 
    7.99999999999998E-008,    6.62030991278997E-013,    1.59999999999995E+004,    2.57093111922002E-013,    2.20799950363823E-013,    1.13992405356482E-012,    9.21628072813858E+003,    1.65435713336803E+000,    8.00445731172500E+003,    1.19103818446625E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60168178121360E-004,    5.08191019279188E-003,    5.08191019279188E-003,    0.00000000000000E+000 
    8.49999999999998E-008,    6.62030991278997E-013,    1.59999999999997E+004,    2.58943575691746E-013,    2.20852530114290E-013,    1.14182709708503E-012,    9.28411955144464E+003,    1.65671995057395E+000,    8.00636343700890E+003,    1.19268819400407E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60221403620733E-004,    5.08221959157078E-003,    5.08221959157078E-003,    0.00000000000000E+000 
    8.99999999999998E-008,    6.62030991278967E-013,    1.60000000000000E+004,    2.60753420896294E-013,    2.20793402483977E-013,    1.14357781465924E-012,    9.35045862756183E+003,    1.65899962836547E+000,    8.00421993746554E+003,    1.19418608951961E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60269673833578E-004,    5.08252900192693E-003,    5.08252900192693E-003,    0.00000000000000E+000 
    9.49999999999998E-008,    6.62030991279050E-013,    1.59999999999998E+004,    2.62669801991579E-013,    2.20800209925157E-013,    1.14550100319579E-012,    9.42069149933951E+003,    1.66138048233181E+000,    8.00446672136306E+003,    1.19585252097644E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60323321134260E-004,    5.08283524304775E-003,    5.08283524304775E-003,    0.00000000000000E+000 
    9.99999999999997E-008,    6.62030991279022E-013,    1.59999999999999E+004,    2.64391546605733E-013,    2.20844801470826E-013,    1.14726733935558E-012,    9.48378155642625E+003,    1.66349114409765E+000,    8.00608325761310E+003,    1.19739565074041E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60372948350939E-004,    5.08311552763666E-003,    5.08311552763666E-003,    0.00000000000000E+000 
    1.05000000000000E-007,    6.62030991279037E-013,    1.60000000000006E+004,    2.66215798048791E-013,    2.20904901139125E-013,    1.14915169046695E-012,    9.55061803622167E+003,    1.66569874193682E+000,    8.00826199555464E+003,    1.19904873491989E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60426057817046E-004,    5.08340421267687E-003,    5.08340421267687E-003,    0.00000000000000E+000 
    1.10000000000000E-007,    6.62030991279101E-013,    1.59999999999999E+004,    2.67962864848048E-013,    2.20912410593451E-013,    1.15090626672060E-012,    9.61461743639010E+003,    1.66778576080288E+000,    8.00853422888844E+003,    1.20058132317850E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60475246362487E-004,    5.08368148380854E-003,    5.08368148380854E-003,    0.00000000000000E+000 
    1.15000000000000E-007,    6.62030991279055E-013,    1.60000000000010E+004,    2.69767697150050E-013,    2.20913254988961E-013,    1.15271194341807E-012,    9.68072366519755E+003,    1.66991440542759E+000,    8.00856483998145E+003,    1.20216099802112E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60525896238052E-004,    5.08396074853986E-003,    5.08396074853986E-003,    0.00000000000000E+000 
    1.20000000000000E-007,    6.62030991278952E-013,    1.59999999999998E+004,    2.71507455418535E-013,    2.20891143437288E-013,    1.15442959013477E-012,    9.74443767100015E+003,    1.67194046111187E+000,    8.00776325025657E+003,    1.20366251140163E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60573993116725E-004,    5.08422435799950E-003,    5.08422435799950E-003,    0.00000000000000E+000 
    1.25000000000000E-007,    6.62030991278969E-013,    1.59999999999998E+004,    2.73270427642110E-013,    2.20836464930748E-013,    1.15613788385183E-012,    9.80899325591337E+003,    1.67396816393584E+000,    8.00578104070104E+003,    1.20515265485817E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60621680729712E-004,    5.08449616013089E-003,    5.08449616013089E-003,    0.00000000000000E+000 
    1.30000000000000E-007,    6.62030991279022E-013,    1.59999999999999E+004,    2.75030190671081E-013,    2.20862436730240E-013,    1.15792361868034E-012,    9.87342289481754E+003,    1.67596716404441E+000,    8.00672257243599E+003,    1.20673118566546E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60672148063172E-004,    5.08475446662011E-003,    5.08475446662011E-003,    0.00000000000000E+000 
    1.35000000000000E-007,    6.62030991278977E-013,    1.60000000000005E+004,    2.76642986642331E-013,    2.20827475235209E-013,    1.15950145315652E-012,    9.93246441813557E+003,    1.67777766743617E+000,    8.00545514554542E+003,    1.20811715052829E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60716417507205E-004,    5.08499453997039E-003,    5.08499453997039E-003,    0.00000000000000E+000 
    1.40000000000000E-007,    6.62030991279049E-013,    1.60000000000005E+004,    2.78324112691268E-013,    2.20849411747469E-013,    1.16120451571779E-012,    9.99400013055225E+003,    1.67964332537278E+000,    8.00625038972762E+003,    1.20962830583479E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60764641727032E-004,    5.08524005015040E-003,    5.08524005015040E-003,    0.00000000000000E+000 
    1.45000000000000E-007,    6.62030991278978E-013,    1.60000000000003E+004,    2.79923861061122E-013,    2.20823534163487E-013,    1.16277838650359E-012,    1.00525503568853E+004,    1.68139859264992E+000,    8.00531227350082E+003,    1.21101843345527E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60808963276911E-004,    5.08546948352012E-003,    5.08546948352012E-003,    0.00000000000000E+000 
    1.50000000000000E-007,    6.62030991278951E-013,    1.60000000000005E+004,    2.81598029950964E-013,    2.20793232704508E-013,    1.16442225393442E-012,    1.01138174284181E+004,    1.68321490375273E+000,    8.00421378260676E+003,    1.21247269407814E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60855288220526E-004,    5.08570681264260E-003,    5.08570681264260E-003,    0.00000000000000E+000 
    1.55000000000000E-007,    6.62030991279058E-013,    1.60000000000000E+004,    2.83255824920918E-013,    2.20771918060092E-013,    1.16605873426007E-012,    1.01744784396111E+004,    1.68499303040993E+000,    8.00344108242695E+003,    1.21392508645111E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60901511524381E-004,    5.08594385377568E-003,    5.08594385377568E-003,    0.00000000000000E+000 
    1.60000000000001E-007,    6.62030991278937E-013,    1.60000000000000E+004,    2.84745008338194E-013,    2.20812005159137E-013,    1.16758800477627E-012,    1.02289640119145E+004,    1.68657326679415E+000,    8.00489432312075E+003,    1.21529642543940E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60945116691374E-004,    5.08615028641281E-003,    5.08615028641281E-003,    0.00000000000000E+000 
    1.65000000000001E-007,    6.62030991279065E-013,    1.60000000000014E+004,    2.86262535736959E-013,    2.20860788927193E-013,    1.16915431594322E-012,    1.02844811560037E+004,    1.68816725251934E+000,    8.00666283614927E+003,    1.21670476973146E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.60989859629985E-004,    5.08635893035251E-003,    5.08635893035251E-003,    0.00000000000000E+000 
    1.70000000000001E-007,    6.62030991279009E-013,    1.60000000000007E+004,    2.87886926973361E-013,    2.20925171546119E-013,    1.17084308979849E-012,    1.03439017894721E+004,    1.68985550833110E+000,    8.00899683995662E+003,    1.21822800200989E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61038208260903E-004,    5.08657981242348E-003,    5.08657981242348E-003,    0.00000000000000E+000 
    1.75000000000001E-007,    6.62030991278912E-013,    1.59999999999981E+004,    2.89463953308473E-013,    2.20913299952023E-013,    1.17240824453941E-012,    1.04015839559018E+004,    1.69147703452744E+000,    8.00856646998593E+003,    1.21962868441417E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61082626527289E-004,    5.08679211982289E-003,    5.08679211982289E-003,    0.00000000000000E+000 
    1.80000000000001E-007,    6.62030991279079E-013,    1.60000000000005E+004,    2.90948404920583E-013,    2.21003143811000E-013,    1.17398254001066E-012,    1.04558748830950E+004,    1.69298786540361E+000,    8.01182349668686E+003,    1.22105878474808E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61127937710243E-004,    5.08699056977581E-003,    5.08699056977581E-003,    0.00000000000000E+000 
    1.85000000000001E-007,    6.62030991279017E-013,    1.59999999999997E+004,    2.92466635062684E-013,    2.21013414739396E-013,    1.17551104108110E-012,    1.05113960855409E+004,    1.69451775514358E+000,    8.01219583919763E+003,    1.22243516217151E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61171508669085E-004,    5.08718831844064E-003,    5.08718831844064E-003,    0.00000000000000E+000 
    1.90000000000001E-007,    6.62030991279000E-013,    1.60000000000004E+004,    2.94061557928241E-013,    2.20998006510235E-013,    1.17709055571748E-012,    1.05697164421549E+004,    1.69610849419007E+000,    8.01163725885211E+003,    1.22385502605775E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61216417194551E-004,    5.08739975623350E-003,    5.08739975623350E-003,    0.00000000000000E+000 
    1.95000000000001E-007,    6.62030991278937E-013,    1.59999999999991E+004,    2.95563859221242E-013,    2.21011240213442E-013,    1.17860609071362E-012,    1.06246449265674E+004,    1.69759168938011E+000,    8.01211700811032E+003,    1.22522462926921E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61259698534085E-004,    5.08758915714467E-003,    5.08758915714467E-003,    0.00000000000000E+000 
    2.00000000000001E-007,    6.62030991279044E-013,    1.60000000000012E+004,    2.97087336513631E-013,    2.20975174569783E-013,    1.18009350236246E-012,    1.06803427455320E+004,    1.69908099408150E+000,    8.01080955353611E+003,    1.22656206946713E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61301928007916E-004,    5.08778799267110E-003,    5.08778799267110E-003,    0.00000000000000E+000 
    2.05000000000002E-007,    6.62030991278981E-013,    1.59999999999993E+004,    2.98534261631240E-013,    2.20984670449765E-013,    1.18154992335999E-012,    1.07332373248017E+004,    1.70048186815607E+000,    8.01115379893031E+003,    1.22788158634240E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61343557274104E-004,    5.08796847490935E-003,    5.08796847490935E-003,    0.00000000000000E+000 
    2.10000000000002E-007,    6.62030991279056E-013,    1.60000000000004E+004,    2.99938061732384E-013,    2.20966822746413E-013,    1.18293587575785E-012,    1.07845512589741E+004,    1.70182851023742E+000,    8.01050678257290E+003,    1.22913426152213E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61383046312598E-004,    5.08814684480995E-003,    5.08814684480995E-003,    0.00000000000000E+000 
    2.15000000000002E-007,    6.62030991279069E-013,    1.60000000000000E+004,    3.01339261683167E-013,    2.20922453402497E-013,    1.18429270636473E-012,    1.08357661376685E+004,    1.70316056951126E+000,    8.00889830159846E+003,    1.23035761077304E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61421581377628E-004,    5.08832087435702E-003,    5.08832087435702E-003,    0.00000000000000E+000 
    2.20000000000002E-007,    6.62030991279034E-013,    1.60000000000013E+004,    3.02754961571583E-013,    2.20963295155552E-013,    1.18574924800617E-012,    1.08875069885274E+004,    1.70449431398197E+000,    8.01037890006925E+003,    1.23168799447427E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61463454950874E-004,    5.08849448116193E-003,    5.08849448116193E-003,    0.00000000000000E+000 
    2.25000000000002E-007,    6.62030991278963E-013,    1.59999999999990E+004,    3.04126576027631E-013,    2.21012574500231E-013,    1.18717014180682E-012,    1.09376328185814E+004,    1.70577508103661E+000,    8.01216537878080E+003,    1.23298904699085E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61504372098284E-004,    5.08866235737951E-003,    5.08866235737951E-003,    0.00000000000000E+000 
    2.30000000000002E-007,    6.62030991279000E-013,    1.60000000000008E+004,    3.05523395544896E-013,    2.21006637391130E-013,    1.18856102421503E-012,    1.09886759902054E+004,    1.70706796232970E+000,    8.01195014623082E+003,    1.23425493060027E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61544151726296E-004,    5.08883126449409E-003,    5.08883126449409E-003,    0.00000000000000E+000 
    2.35000000000002E-007,    6.62030991278950E-013,    1.59999999999993E+004,    3.06895642469961E-013,    2.21006205681772E-013,    1.18993283943068E-012,    1.10388175561079E+004,    1.70832702362957E+000,    8.01193449586891E+003,    1.23550594715801E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61583433714690E-004,    5.08899462792955E-003,    5.08899462792955E-003,    0.00000000000000E+000 
    2.40000000000002E-007,    6.62030991278934E-013,    1.59999999999995E+004,    3.08345776782149E-013,    2.20982652631259E-013,    1.19135942069234E-012,    1.10918012172728E+004,    1.70964577679862E+000,    8.01108064881378E+003,    1.23680467145944E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61624181761591E-004,    5.08916912195262E-003,    5.08916912195262E-003,    0.00000000000000E+000 
    2.45000000000002E-007,    6.62030991279018E-013,    1.59999999999997E+004,    3.09644212231448E-013,    2.20995242891850E-013,    1.19267044640232E-012,    1.11392388998792E+004,    1.71081644349818E+000,    8.01153707193926E+003,    1.23800535927843E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61661824951414E-004,    5.08932244575725E-003,    5.08932244575725E-003,    0.00000000000000E+000 
    2.50000000000002E-007,    6.62030991278998E-013,    1.60000000000009E+004,    3.10973521538267E-013,    2.21087744167977E-013,    1.19409225698524E-012,    1.11878013119642E+004,    1.71200515603684E+000,    8.01489043553745E+003,    1.23932196814629E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61703070542696E-004,    5.08947354488039E-003,    5.08947354488039E-003,    0.00000000000000E+000 
    2.55000000000002E-007,    6.62030991278985E-013,    1.60000000000002E+004,    3.12288190358786E-013,    2.21155291967679E-013,    1.19547447360545E-012,    1.12358257030188E+004,    1.71317115415170E+000,    8.01733918372931E+003,    1.24059954591566E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61743061578227E-004,    5.08962981088318E-003,    5.08962981088318E-003,    0.00000000000000E+000 
    2.60000000000002E-007,    6.62030991278959E-013,    1.60000000000002E+004,    3.13554978932901E-013,    2.21176655737042E-013,    1.19676262594890E-012,    1.12820980976680E+004,    1.71428574364157E+000,    8.01811366479056E+003,    1.24178461328873E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61780128860029E-004,    5.08977248158578E-003,    5.08977248158578E-003,    0.00000000000000E+000 
    2.65000000000001E-007,    6.62030991278988E-013,    1.59999999999996E+004,    3.14819448453978E-013,    2.21206520052757E-013,    1.19805695978572E-012,    1.13282829344428E+004,    1.71538964363572E+000,    8.01919630833234E+003,    1.24297793980858E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61817427320411E-004,    5.08991871823507E-003,    5.08991871823507E-003,    0.00000000000000E+000 
    2.70000000000001E-007,    6.62030991278981E-013,    1.59999999999999E+004,    3.16132336991358E-013,    2.21183223480314E-013,    1.19934655175065E-012,    1.13762333045988E+004,    1.71652677840063E+000,    8.01835175914055E+003,    1.24415959885232E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61854334296611E-004,    5.09006603114197E-003,    5.09006603114197E-003,    0.00000000000000E+000 
    2.75000000000001E-007,    6.62030991279050E-013,    1.60000000000008E+004,    3.17409619866050E-013,    2.21192659567936E-013,    1.20063327071304E-012,    1.14228803840340E+004,    1.71762434387775E+000,    8.01869383693737E+003,    1.24534509249450E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61891334279181E-004,    5.09020744263449E-003,    5.09020744263449E-003,    0.00000000000000E+000 
    2.80000000000001E-007,    6.62030991279007E-013,    1.59999999999997E+004,    3.18611826326979E-013,    2.21197582780383E-013,    1.20184040038637E-012,    1.14667830749398E+004,    1.71864962160327E+000,    8.01887231362544E+003,    1.24645772196136E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61926035783004E-004,    5.09034269711788E-003,    5.09034269711788E-003,    0.00000000000000E+000 
    2.85000000000001E-007,    6.62030991279045E-013,    1.59999999999995E+004,    3.19843360610078E-013,    2.21153967056645E-013,    1.20302831894577E-012,    1.15117542320725E+004,    1.71969218163112E+000,    8.01729115294942E+003,    1.24754607487545E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61959957362691E-004,    5.09047625888474E-003,    5.09047625888474E-003,    0.00000000000000E+000 
    2.90000000000001E-007,    6.62030991279027E-013,    1.60000000000008E+004,    3.20968991471442E-013,    2.21153520353385E-013,    1.20415350310385E-012,    1.15528559582520E+004,    1.72063832009176E+000,    8.01727495902742E+003,    1.24858432472796E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.61992296384531E-004,    5.09060656398428E-003,    5.09060656398428E-003,    0.00000000000000E+000 
    2.95000000000001E-007,    6.62030991279026E-013,    1.60000000000003E+004,    3.22191249542406E-013,    2.21140990487724E-013,    1.20536323130916E-012,    1.15974835914246E+004,    1.72165843597993E+000,    8.01682072534376E+003,    1.24969972384140E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62027015659265E-004,    5.09073557929943E-003,    5.09073557929943E-003,    0.00000000000000E+000 
    3.00000000000000E-007,    6.62030991278970E-013,    1.60000000000002E+004,    3.23372537676492E-013,    2.21100521678836E-013,    1.20650405063430E-012,    1.16406129866261E+004,    1.72263726889621E+000,    8.01535364687447E+003,    1.25074814680749E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62059628687069E-004,    5.09086151592135E-003,    5.09086151592135E-003,    0.00000000000000E+000 
    3.05000000000000E-007,    6.62030991278991E-013,    1.59999999999999E+004,    3.24649516029076E-013,    2.21066103384473E-013,    1.20774661069254E-012,    1.16872335364098E+004,    1.72368764103364E+000,    8.01410591213761E+003,    1.25189265657079E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62095206951253E-004,    5.09099919169701E-003,    5.09099919169701E-003,    0.00000000000000E+000 
    3.10000000000000E-007,    6.62030991279009E-013,    1.60000000000001E+004,    3.25746615510724E-013,    2.21039940984037E-013,    1.20881754777377E-012,    1.17272848956106E+004,    1.72458369174501E+000,    8.01315747072209E+003,    1.25288052142599E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62125895876024E-004,    5.09111372367199E-003,    5.09111372367199E-003,    0.00000000000000E+000 
    3.15000000000000E-007,    6.62030991278967E-013,    1.59999999999993E+004,    3.26925373768781E-013,    2.21023173789541E-013,    1.20997953883729E-012,    1.17703152146542E+004,    1.72553995239165E+000,    8.01254962505746E+003,    1.25395505791697E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62159256460434E-004,    5.09123931073742E-003,    5.09123931073742E-003,    0.00000000000000E+000 
    3.20000000000000E-007,    6.62030991278994E-013,    1.60000000000006E+004,    3.28088132903404E-013,    2.21017193992884E-013,    1.21113631817528E-012,    1.18127593570897E+004,    1.72647671990517E+000,    8.01233284499483E+003,    1.25502730824941E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62192524417628E-004,    5.09136329762674E-003,    5.09136329762674E-003,    0.00000000000000E+000 
    3.25000000000000E-007,    6.62030991279037E-013,    1.59999999999997E+004,    3.29162533775085E-013,    2.21020066341207E-013,    1.21221359139533E-012,    1.18519762997368E+004,    1.72733660963605E+000,    8.01243697359403E+003,    1.25602792619637E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62223550407833E-004,    5.09147283054799E-003,    5.09147283054799E-003,    0.00000000000000E+000 
    3.29999999999999E-007,    6.62030991279022E-013,    1.60000000000011E+004,    3.30257993522266E-013,    2.21003615776829E-013,    1.21329260057812E-012,    1.18919600944037E+004,    1.72820777930563E+000,    8.01184060642953E+003,    1.25702805165050E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62254542362064E-004,    5.09158689437766E-003,    5.09158689437766E-003,    0.00000000000000E+000 
    3.34999999999999E-007,    6.62030991278970E-013,    1.60000000000001E+004,    3.31447152381790E-013,    2.21055943716241E-013,    1.21453408737700E-012,    1.19353618035002E+004,    1.72914715520882E+000,    8.01373760303911E+003,    1.25819023068104E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62290532511318E-004,    5.09170664823134E-003,    5.09170664823134E-003,    0.00000000000000E+000 
    3.39999999999999E-007,    6.62030991279054E-013,    1.59999999999999E+004,    3.32663483983909E-013,    2.21082820457038E-013,    1.21577729572000E-012,    1.19797530621427E+004,    1.73010127177131E+000,    8.01471194077802E+003,    1.25935118161406E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62326459412666E-004,    5.09183293125228E-003,    5.09183293125228E-003,    0.00000000000000E+000 
    3.44999999999999E-007,    6.62030991278979E-013,    1.60000000000005E+004,    3.33848848029398E-013,    2.21086005452513E-013,    1.21696584476089E-012,    1.20230120147013E+004,    1.73102462225290E+000,    8.01482740348658E+003,    1.26045868793254E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62360708959824E-004,    5.09195388541042E-003,    5.09195388541042E-003,    0.00000000000000E+000 
    3.49999999999999E-007,    6.62030991278944E-013,    1.60000000000004E+004,    3.35022171738934E-013,    2.21085183588228E-013,    1.21813834660611E-012,    1.20658295321371E+004,    1.73193236517841E+000,    8.01479760919733E+003,    1.26155153217406E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62394482671843E-004,    5.09207129142391E-003,    5.09207129142391E-003,    0.00000000000000E+000 
    3.54999999999999E-007,    6.62030991279034E-013,    1.59999999999997E+004,    3.36060639001031E-013,    2.21087749347927E-013,    1.21917937962799E-012,    1.21037241311664E+004,    1.73273065770880E+000,    8.01489062332141E+003,    1.26252303029289E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62424487588935E-004,    5.09217357641864E-003,    5.09217357641864E-003,    0.00000000000000E+000 
    3.59999999999999E-007,    6.62030991279053E-013,    1.59999999999999E+004,    3.37179687499748E-013,    2.21055647809597E-013,    1.22026632658840E-012,    1.21445574746162E+004,    1.73358556607568E+000,    8.01372687580797E+003,    1.26353311264999E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62455665587410E-004,    5.09228188351809E-003,    5.09228188351809E-003,    0.00000000000000E+000 
    3.64999999999998E-007,    6.62030991278977E-013,    1.60000000000003E+004,    3.38301804644398E-013,    2.21039585011768E-013,    1.22137238093514E-012,    1.21855009995891E+004,    1.73443732059310E+000,    8.01314456598719E+003,    1.26456410211695E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62487469392903E-004,    5.09239510854657E-003,    5.09239510854657E-003,    0.00000000000000E+000 
    3.69999999999998E-007,    6.62030991278944E-013,    1.59999999999997E+004,    3.39331393915605E-013,    2.20990922931634E-013,    1.22235330812618E-012,    1.22230668285477E+004,    1.73521404285411E+000,    8.01138046439887E+003,    1.26547423131810E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62515528546980E-004,    5.09249976433970E-003,    5.09249976433970E-003,    0.00000000000000E+000 
    3.74999999999998E-007,    6.62030991279034E-013,    1.60000000000003E+004,    3.40367682673349E-013,    2.21011573280679E-013,    1.22341024723306E-012,    1.22608756009973E+004,    1.73599122483322E+000,    8.01212908249018E+003,    1.26646588111012E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62546083515696E-004,    5.09259883673246E-003,    5.09259883673246E-003,    0.00000000000000E+000 
    3.79999999999998E-007,    6.62030991278941E-013,    1.59999999999997E+004,    3.41316433035380E-013,    2.20990401291199E-013,    1.22433782560552E-012,    1.22954892501681E+004,    1.73669874897790E+000,    8.01136155384847E+003,    1.26733118234636E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62572730548430E-004,    5.09268870482739E-003,    5.09268870482739E-003,    0.00000000000000E+000 
    3.84999999999998E-007,    6.62030991278995E-013,    1.60000000000001E+004,    3.42408238517173E-013,    2.20996139511499E-013,    1.22543536930767E-012,    1.23353205098971E+004,    1.73750825683621E+000,    8.01156957626587E+003,    1.26836000983734E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62604395399570E-004,    5.09279727411789E-003,    5.09279727411789E-003,    0.00000000000000E+000 
    3.89999999999998E-007,    6.62030991278946E-013,    1.59999999999991E+004,    3.43415199452745E-013,    2.20973274324233E-013,    1.22641946505592E-012,    1.23720550334809E+004,    1.73825043890132E+000,    8.01074066568370E+003,    1.26927920235285E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62632669441364E-004,    5.09289162982297E-003,    5.09289162982297E-003,    0.00000000000000E+000 
    3.94999999999997E-007,    6.62030991278976E-013,    1.60000000000003E+004,    3.44407191955134E-013,    2.20969733913920E-013,    1.22740791714803E-012,    1.24082421643976E+004,    1.73897747867217E+000,    8.01061231844827E+003,    1.27020573346035E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62661153471746E-004,    5.09298584266804E-003,    5.09298584266804E-003,    0.00000000000000E+000 
    3.99999999999997E-007,    6.62030991278937E-013,    1.60000000000006E+004,    3.45470723729785E-013,    2.20986552049993E-013,    1.22848826705872E-012,    1.24470375344863E+004,    1.73975245838876E+000,    8.01122201085100E+003,    1.27122188390382E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62692374489042E-004,    5.09308512727131E-003,    5.09308512727131E-003,    0.00000000000000E+000 
    4.04999999999997E-007,    6.62030991279011E-013,    1.60000000000010E+004,    3.46459694435780E-013,    2.20951521061222E-013,    1.22944220677601E-012,    1.24831117332975E+004,    1.74046897147127E+000,    8.00995206466785E+003,    1.27211286234637E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62719734019459E-004,    5.09318093196156E-003,    5.09318093196156E-003,    0.00000000000000E+000 
    4.09999999999997E-007,    6.62030991278988E-013,    1.60000000000001E+004,    3.47503408848172E-013,    2.21023529890111E-013,    1.23055793001727E-012,    1.25211814009492E+004,    1.74122086218363E+000,    8.01256253444358E+003,    1.27317097448732E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62752206861276E-004,    5.09327436628215E-003,    5.09327436628215E-003,    0.00000000000000E+000 
    4.14999999999997E-007,    6.62030991278874E-013,    1.59999999999992E+004,    3.48499524111480E-013,    2.21014437125530E-013,    1.23154495251588E-012,    1.25575135613196E+004,    1.74193439383949E+000,    8.01223290282084E+003,    1.27409769305526E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62780630467270E-004,    5.09336967055094E-003,    5.09336967055094E-003,    0.00000000000000E+000 
    4.19999999999997E-007,    6.62030991279014E-013,    1.59999999999998E+004,    3.49327004397363E-013,    2.21028778668699E-013,    1.23238677434508E-012,    1.25876939825138E+004,    1.74252413237384E+000,    8.01275281358123E+003,    1.27489148685279E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62804964615334E-004,    5.09344768897415E-003,    5.09344768897415E-003,    0.00000000000000E+000 
    4.24999999999997E-007,    6.62030991279013E-013,    1.59999999999987E+004,    3.50294588280972E-013,    2.21010412851969E-013,    1.23333599241195E-012,    1.26229832472483E+004,    1.74321029821813E+000,    8.01208701453657E+003,    1.27578237390343E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62832261495914E-004,    5.09353312112061E-003,    5.09353312112061E-003,    0.00000000000000E+000 
    4.29999999999996E-007,    6.62030991279001E-013,    1.60000000000008E+004,    3.51199182936314E-013,    2.21000138879970E-013,    1.23423031309529E-012,    1.26559741248735E+004,    1.74384848194625E+000,    8.01171456168887E+003,    1.27662314209861E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62858009445030E-004,    5.09361792568102E-003,    5.09361792568102E-003,    0.00000000000000E+000 
    4.34999999999996E-007,    6.62030991278877E-013,    1.59999999999984E+004,    3.52154187714093E-013,    2.21025284941473E-013,    1.23521046393444E-012,    1.26908023603957E+004,    1.74451878253093E+000,    8.01262615870474E+003,    1.27754993615970E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62886376948654E-004,    5.09370488637438E-003,    5.09370488637438E-003,    0.00000000000000E+000 
    4.39999999999996E-007,    6.62030991278962E-013,    1.59999999999989E+004,    3.53073938200852E-013,    2.21064914294819E-013,    1.23616984377463E-012,    1.27243438256185E+004,    1.74516101754248E+000,    8.01406280516513E+003,    1.27845953868752E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62914203046718E-004,    5.09378862843754E-003,    5.09378862843754E-003,    0.00000000000000E+000 
    4.44999999999996E-007,    6.62030991278986E-013,    1.60000000000001E+004,    3.53990057847009E-013,    2.21104634149981E-013,    1.23712568327598E-012,    1.27577518407975E+004,    1.74579750259668E+000,    8.01550273250456E+003,    1.27936625334811E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62941925829893E-004,    5.09386879243380E-003,    5.09386879243380E-003,    0.00000000000000E+000 
    4.49999999999996E-007,    6.62030991279002E-013,    1.59999999999986E+004,    3.54966027801166E-013,    2.21081974785133E-013,    1.23807899386530E-012,    1.27933412760879E+004,    1.74647206703805E+000,    8.01468128341303E+003,    1.28026285281153E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62969324661657E-004,    5.09395784080731E-003,    5.09395784080731E-003,    0.00000000000000E+000 
    4.54999999999996E-007,    6.62030991279000E-013,    1.60000000000001E+004,    3.55879430173062E-013,    2.21108772246120E-013,    1.23901919369818E-012,    1.28266480896436E+004,    1.74710013844676E+000,    8.01565274709400E+003,    1.28115401244529E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.62996542813116E-004,    5.09403505582526E-003,    5.09403505582526E-003,    0.00000000000000E+000 
    4.59999999999995E-007,    6.62030991279067E-013,    1.60000000000010E+004,    3.56687397618799E-013,    2.21110214614752E-013,    1.23982860351262E-012,    1.28561094251101E+004,    1.74765311262692E+000,    8.01570503595603E+003,    1.28191873946682E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63019887940329E-004,    5.09411153639893E-003,    5.09411153639893E-003,    0.00000000000000E+000 
    4.64999999999995E-007,    6.62030991278982E-013,    1.59999999999997E+004,    3.57414807252703E-013,    2.21136546156197E-013,    1.24058234468788E-012,    1.28826326694235E+004,    1.74814888031335E+000,    8.01665960908480E+003,    1.28263440285405E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63041725697002E-004,    5.09417810493937E-003,    5.09417810493937E-003,    0.00000000000000E+000 
    4.69999999999995E-007,    6.62030991279010E-013,    1.59999999999996E+004,    3.58333339651002E-013,    2.21182749412940E-013,    1.24154708034295E-012,    1.29161238455176E+004,    1.74877212121803E+000,    8.01833457321251E+003,    1.28355239865515E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63069723872653E-004,    5.09425669402539E-003,    5.09425669402539E-003,    0.00000000000000E+000 
    4.74999999999995E-007,    6.62030991279036E-013,    1.60000000000008E+004,    3.59143696424099E-013,    2.21183250248544E-013,    1.24235793795168E-012,    1.29456699347290E+004,    1.74931939756166E+000,    8.01835272954455E+003,    1.28431937924970E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63093104532315E-004,    5.09432713558667E-003,    5.09432713558667E-003,    0.00000000000000E+000 
    4.79999999999995E-007,    6.62030991278914E-013,    1.59999999999998E+004,    3.60108914405126E-013,    2.21189827439871E-013,    1.24332973312391E-012,    1.29808613495351E+004,    1.74996814442215E+000,    8.01859116640614E+003,    1.28523978669955E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63121148256975E-004,    5.09440882265358E-003,    5.09440882265358E-003,    0.00000000000000E+000 
    4.84999999999996E-007,    6.62030991278962E-013,    1.59999999999988E+004,    3.60908238107737E-013,    2.21166133345258E-013,    1.24410536273196E-012,    1.30100035114145E+004,    1.75050284355304E+000,    8.01773220620910E+003,    1.28597105379619E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63143418220487E-004,    5.09447976212464E-003,    5.09447976212464E-003,    0.00000000000000E+000 
    4.89999999999996E-007,    6.62030991278974E-013,    1.60000000000000E+004,    3.61807187391553E-013,    2.21193888096568E-013,    1.24503206676709E-012,    1.30427769918960E+004,    1.75110145002234E+000,    8.01873837365476E+003,    1.28685227282208E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63170242027324E-004,    5.09456010976712E-003,    5.09456010976712E-003,    0.00000000000000E+000 
    4.94999999999996E-007,    6.62030991278986E-013,    1.59999999999998E+004,    3.62629935872251E-013,    2.21192582621412E-013,    1.24585350977265E-012,    1.30727715649865E+004,    1.75164679313326E+000,    8.01869104746590E+003,    1.28763045739480E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63193917919215E-004,    5.09462917827732E-003,    5.09462917827732E-003,    0.00000000000000E+000 
    4.99999999999997E-007,    6.62030991278932E-013,    1.59999999999997E+004,    3.63394052133405E-013,    2.21204594637430E-013,    1.24662963804977E-012,    1.31006279180031E+004,    1.75215112889570E+000,    8.01912650802320E+003,    1.28836768240471E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63216337607149E-004,    5.09469412480140E-003,    5.09469412480140E-003,    0.00000000000000E+000 
    5.04999999999997E-007,    6.62030991279023E-013,    1.60000000000001E+004,    3.64232729463219E-013,    2.21232768899252E-013,    1.24749648964149E-012,    1.31312016816648E+004,    1.75270231528434E+000,    8.02014788359720E+003,    1.28919326356309E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63241432716691E-004,    5.09476532037101E-003,    5.09476532037101E-003,    0.00000000000000E+000 
    5.09999999999997E-007,    6.62030991279023E-013,    1.60000000000004E+004,    3.64916405036436E-013,    2.21235156558854E-013,    1.24818255287431E-012,    1.31561243108938E+004,    1.75314981578755E+000,    8.02023444122248E+003,    1.28984441587439E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63261217115596E-004,    5.09482362496254E-003,    5.09482362496254E-003,    0.00000000000000E+000 
    5.14999999999998E-007,    6.62030991279043E-013,    1.60000000000000E+004,    3.65646602218919E-013,    2.21186163096191E-013,    1.24886375659415E-012,    1.31827422560208E+004,    1.75362597519515E+000,    8.01845832632844E+003,    1.29048478872269E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63280666592957E-004,    5.09488509841103E-003,    5.09488509841103E-003,    0.00000000000000E+000 
    5.19999999999998E-007,    6.62030991278940E-013,    1.60000000000001E+004,    3.66410132860623E-013,    2.21128988849612E-013,    1.24957011298917E-012,    1.32105746748116E+004,    1.75412190322031E+000,    8.01638564100711E+003,    1.29114829318745E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63300810890714E-004,    5.09494844497590E-003,    5.09494844497590E-003,    0.00000000000000E+000 
    5.24999999999999E-007,    6.62030991278957E-013,    1.59999999999995E+004,    3.67129086149621E-013,    2.21163947933409E-013,    1.25032402536199E-012,    1.32367815594222E+004,    1.75458704899343E+000,    8.01765298048545E+003,    1.29186863419712E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63322671866623E-004,    5.09501104470585E-003,    5.09501104470585E-003,    0.00000000000000E+000 
    5.29999999999999E-007,    6.62030991279016E-013,    1.60000000000009E+004,    3.67870363252137E-013,    2.21212531327742E-013,    1.25111388585889E-012,    1.32638015848980E+004,    1.75506479180456E+000,    8.01941422954983E+003,    1.29262504975784E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63345617667009E-004,    5.09507061757573E-003,    5.09507061757573E-003,    0.00000000000000E+000 
    5.34999999999999E-007,    6.62030991279063E-013,    1.59999999999999E+004,    3.68635791300858E-013,    2.21208460152000E-013,    1.25187524273192E-012,    1.32917012984915E+004,    1.75555614437689E+000,    8.01926664096397E+003,    1.29334816110503E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63367543648210E-004,    5.09513454965875E-003,    5.09513454965875E-003,    0.00000000000000E+000 
    5.40000000000000E-007,    6.62030991279005E-013,    1.60000000000001E+004,    3.69488757745289E-013,    2.21189716695851E-013,    1.25270946572015E-012,    1.33227910223181E+004,    1.75610136486994E+000,    8.01858715170517E+003,    1.29413904676167E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63391513998317E-004,    5.09520339595402E-003,    5.09520339595402E-003,    0.00000000000000E+000 
    5.45000000000000E-007,    6.62030991279048E-013,    1.60000000000007E+004,    3.70302885907658E-013,    2.21186826728100E-013,    1.25352070391481E-012,    1.33524644009644E+004,    1.75661948770247E+000,    8.01848238436504E+003,    1.29491033354123E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63414879620601E-004,    5.09527183919166E-003,    5.09527183919166E-003,    0.00000000000000E+000 
    5.50000000000000E-007,    6.62030991279022E-013,    1.60000000000005E+004,    3.71074615221693E-013,    2.21238223102532E-013,    1.25434382960325E-012,    1.33805917698596E+004,    1.75710859164990E+000,    8.02034560980709E+003,    1.29569982178455E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63438785692277E-004,    5.09533321396289E-003,    5.09533321396289E-003,    0.00000000000000E+000 
    5.55000000000001E-007,    6.62030991278992E-013,    1.60000000000011E+004,    3.71864428464400E-013,    2.21243566628294E-013,    1.25513898637169E-012,    1.34093775917671E+004,    1.75760711811683E+000,    8.02053932372678E+003,    1.29645737937895E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63461714483453E-004,    5.09540088286207E-003,    5.09540088286207E-003,    0.00000000000000E+000 
    5.60000000000001E-007,    6.62030991278989E-013,    1.60000000000016E+004,    3.72588746027587E-013,    2.21241305098482E-013,    1.25586104240506E-012,    1.34357757549959E+004,    1.75806250201163E+000,    8.02045733856869E+003,    1.29714468002248E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63482508018406E-004,    5.09545934175752E-003,    5.09545934175752E-003,    0.00000000000000E+000 
    5.65000000000002E-007,    6.62030991278951E-013,    1.59999999999997E+004,    3.73351363102942E-013,    2.21310237374130E-013,    1.25669259175602E-012,    1.34635691704253E+004,    1.75854011295148E+000,    8.02295627689234E+003,    1.29794508188788E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63506712757118E-004,    5.09551831550722E-003,    5.09551831550722E-003,    0.00000000000000E+000 
    5.70000000000002E-007,    6.62030991279022E-013,    1.59999999999999E+004,    3.74146400071163E-013,    2.21320953873414E-013,    1.25749834522360E-012,    1.34925434759219E+004,    1.75903601707809E+000,    8.02334477227429E+003,    1.29871418437321E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63529960294744E-004,    5.09558546557391E-003,    5.09558546557391E-003,    0.00000000000000E+000 
    5.75000000000002E-007,    6.62030991279018E-013,    1.60000000000006E+004,    3.74916278827723E-013,    2.21295544816007E-013,    1.25824281492275E-012,    1.35206002917727E+004,    1.75951428444306E+000,    8.02242364111005E+003,    1.29942083016218E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63551310742529E-004,    5.09564579234250E-003,    5.09564579234250E-003,    0.00000000000000E+000 
    5.80000000000003E-007,    6.62030991278931E-013,    1.60000000000004E+004,    3.75579036074088E-013,    2.21279029065703E-013,    1.25888905641872E-012,    1.35447527719576E+004,    1.75992448186174E+000,    8.02182491082019E+003,    1.30003511224982E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63569863364529E-004,    5.09570171461366E-003,    5.09570171461366E-003,    0.00000000000000E+000 
    5.85000000000003E-007,    6.62030991279011E-013,    1.59999999999992E+004,    3.76232751356124E-013,    2.21302725345464E-013,    1.25956646798060E-012,    1.35685753001757E+004,    1.76032770959540E+000,    8.02268395023338E+003,    1.30068409045155E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63589456646675E-004,    5.09575102859148E-003,    5.09575102859148E-003,    0.00000000000000E+000 
    5.90000000000003E-007,    6.62030991279087E-013,    1.60000000000003E+004,    3.76951634370793E-013,    2.21269378588679E-013,    1.26025200423856E-012,    1.35947721518293E+004,    1.76076956799394E+000,    8.02147506096177E+003,    1.30133426861911E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63609078707917E-004,    5.09580860789439E-003,    5.09580860789439E-003,    0.00000000000000E+000 
    5.95000000000004E-007,    6.62030991278956E-013,    1.60000000000005E+004,    3.77695675597126E-013,    2.21252175550937E-013,    1.26097884242702E-012,    1.36218852437313E+004,    1.76122517130171E+000,    8.02085141507321E+003,    1.30202600522240E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63629946803902E-004,    5.09586554272372E-003,    5.09586554272372E-003,    0.00000000000000E+000 
    6.00000000000004E-007,    6.62030991279062E-013,    1.60000000000000E+004,    3.78295958960349E-013,    2.21268304745169E-013,    1.26159525498458E-012,    1.36437593482116E+004,    1.76159147919702E+000,    8.02143613190168E+003,    1.30261644387731E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63647752310309E-004,    5.09591618284475E-003,    5.09591618284475E-003,    0.00000000000000E+000 
    6.05000000000005E-007,    6.62030991279111E-013,    1.60000000000010E+004,    3.78955647560802E-013,    2.21272428580764E-013,    1.26225906742068E-012,    1.36677977411661E+004,    1.76199273906532E+000,    8.02158562951671E+003,    1.30325090603640E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63666878571786E-004,    5.09596927613278E-003,    5.09596927613278E-003,    0.00000000000000E+000 
    6.10000000000005E-007,    6.62030991278988E-013,    1.59999999999994E+004,    3.79569774967879E-013,    2.21251301218820E-013,    1.26285206746569E-012,    1.36901755397906E+004,    1.76236506973598E+000,    8.02081971871594E+003,    1.30381494784861E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63683876026480E-004,    5.09601753949159E-003,    5.09601753949159E-003,    0.00000000000000E+000 
    6.15000000000005E-007,    6.62030991279014E-013,    1.60000000000003E+004,    3.80104117580794E-013,    2.21247252309574E-013,    1.26338236116938E-012,    1.37096458064990E+004,    1.76268807907401E+000,    8.02067293733686E+003,    1.30432121184266E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63699127582577E-004,    5.09605766451130E-003,    5.09605766451130E-003,    0.00000000000000E+000 
    6.20000000000006E-007,    6.62030991279034E-013,    1.59999999999987E+004,    3.80814825347916E-013,    2.21196255978290E-013,    1.26404207260524E-012,    1.37355419937494E+004,    1.76311633797486E+000,    8.01882421429074E+003,    1.30494586398205E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63717939465222E-004,    5.09611485515034E-003,    5.09611485515034E-003,    0.00000000000000E+000 
    6.25000000000006E-007,    6.62030991279004E-013,    1.60000000000004E+004,    3.81448184497793E-013,    2.21204876519616E-013,    1.26468405229641E-012,    1.37586193973199E+004,    1.76349668318530E+000,    8.01913672683858E+003,    1.30556067759428E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63736448371321E-004,    5.09616250102353E-003,    5.09616250102353E-003,    0.00000000000000E+000 
    6.30000000000006E-007,    6.62030991279010E-013,    1.59999999999993E+004,    3.82029282967764E-013,    2.21199342022499E-013,    1.26525961626927E-012,    1.37797922586892E+004,    1.76384456831662E+000,    8.01893608981016E+003,    1.30611049700134E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63752995022907E-004,    5.09620842241603E-003,    5.09620842241603E-003,    0.00000000000000E+000 
    6.35000000000007E-007,    6.62030991278980E-013,    1.59999999999987E+004,    3.82561470501088E-013,    2.21242885052447E-013,    1.26583534683252E-012,    1.37991827165569E+004,    1.76416227231636E+000,    8.02051461518513E+003,    1.30666626862943E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63769715425660E-004,    5.09624981363407E-003,    5.09624981363407E-003,    0.00000000000000E+000 
    6.40000000000007E-007,    6.62030991278948E-013,    1.60000000000005E+004,    3.83065454601601E-013,    2.21182391030621E-013,    1.26627883691117E-012,    1.38175453185582E+004,    1.76446234974657E+000,    8.01832158110825E+003,    1.30708365382570E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63782268915880E-004,    5.09628847221882E-003,    5.09628847221882E-003,    0.00000000000000E+000 
    6.45000000000008E-007,    6.62030991279022E-013,    1.60000000000003E+004,    3.83671922106234E-013,    2.21194433037567E-013,    1.26689734642282E-012,    1.38396415666988E+004,    1.76482243264411E+000,    8.01875812889908E+003,    1.30767698687231E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63800109060829E-004,    5.09633382369640E-003,    5.09633382369640E-003,    0.00000000000000E+000 
    6.50000000000008E-007,    6.62030991279030E-013,    1.60000000000001E+004,    3.84230907585712E-013,    2.21143373497709E-013,    1.26740527236245E-012,    1.38600075254427E+004,    1.76515334667902E+000,    8.01690711441074E+003,    1.30815738183965E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63814548914036E-004,    5.09637563387348E-003,    5.09637563387348E-003,    0.00000000000000E+000 
    6.55000000000008E-007,    6.62030991278992E-013,    1.59999999999998E+004,    3.84751125057440E-013,    2.21139645756455E-013,    1.26792176209289E-012,    1.38789607504574E+004,    1.76546047208966E+000,    8.01677197603915E+003,    1.30865150888019E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63829397326014E-004,    5.09641442061446E-003,    5.09641442061446E-003,    0.00000000000000E+000 
    6.60000000000009E-007,    6.62030991279033E-013,    1.60000000000007E+004,    3.85423931533608E-013,    2.21101919567082E-013,    1.26855684237972E-012,    1.39034729104126E+004,    1.76585648954621E+000,    8.01540432323003E+003,    1.30925547488941E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63847540589656E-004,    5.09646511199080E-003,    5.09646511199080E-003,    0.00000000000000E+000 
    6.65000000000009E-007,    6.62030991279053E-013,    1.60000000000009E+004,    3.86032015347930E-013,    2.21123939667758E-013,    1.26918694629474E-012,    1.39256266799155E+004,    1.76621325824284E+000,    8.01620259766609E+003,    1.30986163580895E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63865743394389E-004,    5.09651060224948E-003,    5.09651060224948E-003,    0.00000000000000E+000 
    6.70000000000009E-007,    6.62030991278954E-013,    1.60000000000006E+004,    3.86541387147406E-013,    2.21130854401812E-013,    1.26970323282817E-012,    1.39441838953129E+004,    1.76651127309288E+000,    8.01645327115341E+003,    1.31035715465425E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63880618900335E-004,    5.09655338661387E-003,    5.09655338661387E-003,    0.00000000000000E+000 
    6.75000000000010E-007,    6.62030991279038E-013,    1.60000000000003E+004,    3.87071583574596E-013,    2.21197220100882E-013,    1.27029979495452E-012,    1.39634995260082E+004,    1.76682066304745E+000,    8.01885916573942E+003,    1.31093643883469E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63898003627396E-004,    5.09659088119629E-003,    5.09659088119629E-003,    0.00000000000000E+000 
    6.80000000000010E-007,    6.62030991278968E-013,    1.60000000000000E+004,    3.87646919549159E-013,    2.21203902196776E-013,    1.27088181302490E-012,    1.39844593421660E+004,    1.76715546429798E+000,    8.01910140560971E+003,    1.31149516249791E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63914765788489E-004,    5.09663426889936E-003,    5.09663426889936E-003,    0.00000000000000E+000 
    6.85000000000011E-007,    6.62030991278995E-013,    1.59999999999986E+004,    3.88178240365713E-013,    2.21185580611858E-013,    1.27139481225657E-012,    1.40038153875748E+004,    1.76746379650804E+000,    8.01843721006023E+003,    1.31198501832327E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63929457394438E-004,    5.09667310453131E-003,    5.09667310453131E-003,    0.00000000000000E+000 
    6.90000000000011E-007,    6.62030991279071E-013,    1.59999999999998E+004,    3.88745471367043E-013,    2.21200544715276E-013,    1.27197700736139E-012,    1.40244793542733E+004,    1.76779206491243E+000,    8.01897968992408E+003,    1.31254509365618E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63946249895102E-004,    5.09671765753308E-003,    5.09671765753308E-003,    0.00000000000000E+000 
    6.95000000000011E-007,    6.62030991278990E-013,    1.59999999999993E+004,    3.89230481397301E-013,    2.21224258689139E-013,    1.27248573136543E-012,    1.40421478130731E+004,    1.76807201374582E+000,    8.01983937078527E+003,    1.31303578215860E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63960957524926E-004,    5.09675284987831E-003,    5.09675284987831E-003,    0.00000000000000E+000 
    7.00000000000012E-007,    6.62030991279037E-013,    1.59999999999999E+004,    3.89834255052447E-013,    2.21176060441930E-013,    1.27304130677341E-012,    1.40641424169853E+004,    1.76841956833429E+000,    8.01809208410496E+003,    1.31356349783923E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63976770326043E-004,    5.09680014105162E-003,    5.09680014105162E-003,    0.00000000000000E+000 
    7.05000000000012E-007,    6.62030991279037E-013,    1.60000000000006E+004,    3.90319147958824E-013,    2.21204142027123E-013,    1.27355428126498E-012,    1.40818061251214E+004,    1.76869793497585E+000,    8.01911009995848E+003,    1.31405895888112E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.63991612235277E-004,    5.09683415997930E-003,    5.09683415997930E-003,    0.00000000000000E+000 
    7.10000000000012E-007,    6.62030991279040E-013,    1.59999999999999E+004,    3.90918494330909E-013,    2.21152919158622E-013,    1.27410240476857E-012,    1.41036388550882E+004,    1.76904108046261E+000,    8.01725316446718E+003,    1.31457944766251E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64007199289325E-004,    5.09687790186522E-003,    5.09687790186522E-003,    0.00000000000000E+000 
    7.15000000000013E-007,    6.62030991278987E-013,    1.60000000000004E+004,    3.91376003671703E-013,    2.21251867078978E-013,    1.27465886202967E-012,    1.41203045878105E+004,    1.76930233290006E+000,    8.02084023232327E+003,    1.31512471943295E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64023523488613E-004,    5.09690992850313E-003,    5.09690992850313E-003,    0.00000000000000E+000 
    7.20000000000013E-007,    6.62030991278989E-013,    1.59999999999994E+004,    3.91829718198451E-013,    2.21217632365887E-013,    1.27507834184333E-012,    1.41368318997130E+004,    1.76956083342789E+000,    8.01959915278923E+003,    1.31552377673173E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64035467098936E-004,    5.09694616784977E-003,    5.09694616784977E-003,    0.00000000000000E+000 
    7.25000000000014E-007,    6.62030991278962E-013,    1.59999999999990E+004,    3.92397839341356E-013,    2.21227141149020E-013,    1.27565597176934E-012,    1.41575264030268E+004,    1.76988369794508E+000,    8.01994386594949E+003,    1.31607966829452E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64052100101605E-004,    5.09698716246670E-003,    5.09698716246670E-003,    0.00000000000000E+000 
    7.30000000000014E-007,    6.62030991279066E-013,    1.60000000000002E+004,    3.92989572660575E-013,    2.21201170788020E-013,    1.27622173472766E-012,    1.41790807009509E+004,    1.77021901770370E+000,    8.01900238636286E+003,    1.31662037594374E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64068273659883E-004,    5.09702973889522E-003,    5.09702973889522E-003,    0.00000000000000E+000 
    7.35000000000014E-007,    6.62030991278950E-013,    1.59999999999992E+004,    3.93473177204157E-013,    2.21186426426918E-013,    1.27669059491002E-012,    1.41966961008803E+004,    1.77049233654831E+000,    8.01846787261485E+003,    1.31706932027342E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64081698573612E-004,    5.09706747728111E-003,    5.09706747728111E-003,    0.00000000000000E+000 
    7.40000000000015E-007,    6.62030991279002E-013,    1.60000000000003E+004,    3.93944928810014E-013,    2.21255625228177E-013,    1.27723154531719E-012,    1.42138795546478E+004,    1.77075832867471E+000,    8.02097647304609E+003,    1.31759685133713E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64097469045887E-004,    5.09710027548985E-003,    5.09710027548985E-003,    0.00000000000000E+000 
    7.45000000000015E-007,    6.62030991278989E-013,    1.59999999999987E+004,    3.94511738165347E-013,    2.21212682110623E-013,    1.27775541155496E-012,    1.42345252064423E+004,    1.77107710119939E+000,    8.01941969574281E+003,    1.31809577260977E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64112379817425E-004,    5.09714256800912E-003,    5.09714256800912E-003,    0.00000000000000E+000 
    7.50000000000015E-007,    6.62030991278962E-013,    1.60000000000000E+004,    3.94996022027485E-013,    2.21234313874356E-013,    1.27826132718080E-012,    1.42521646978149E+004,    1.77134875780669E+000,    8.02020389215721E+003,    1.31858460125699E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64126984800985E-004,    5.09717642967613E-003,    5.09717642967613E-003,    0.00000000000000E+000 
    7.55000000000016E-007,    6.62030991278953E-013,    1.59999999999998E+004,    3.95498202420085E-013,    2.21277887850935E-013,    1.27880708154997E-012,    1.42704558324267E+004,    1.77162977113326E+000,    8.02178353941189E+003,    1.31911422357994E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64142803954435E-004,    5.09721366018921E-003,    5.09721366018921E-003,    0.00000000000000E+000 
    7.60000000000016E-007,    6.62030991278935E-013,    1.59999999999995E+004,    3.96040345484099E-013,    2.21242320014227E-013,    1.27931365677726E-012,    1.42902022970376E+004,    1.77193237021734E+000,    8.02049413137477E+003,    1.31959764812234E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64157239024949E-004,    5.09725222698017E-003,    5.09725222698017E-003,    0.00000000000000E+000 
    7.65000000000017E-007,    6.62030991279014E-013,    1.59999999999989E+004,    3.96503921842406E-013,    2.21262221200408E-013,    1.27979713432183E-012,    1.43070869250733E+004,    1.77219047970229E+000,    8.02121559075452E+003,    1.32006497292621E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64171189536846E-004,    5.09728430860479E-003,    5.09728430860479E-003,    0.00000000000000E+000 
    7.70000000000017E-007,    6.62030991278947E-013,    1.59999999999986E+004,    3.96957800342586E-013,    2.21338897716377E-013,    1.28032768933791E-012,    1.43236181516607E+004,    1.77244262244688E+000,    8.02399527389246E+003,    1.32058382556108E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64186673853709E-004,    5.09731452896287E-003,    5.09731452896287E-003,    0.00000000000000E+000 
    7.75000000000017E-007,    6.62030991278968E-013,    1.59999999999998E+004,    3.97522056397119E-013,    2.21355511008303E-013,    1.28090855868439E-012,    1.43441693165277E+004,    1.77275530349710E+000,    8.02459754026892E+003,    1.32114469371823E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64203406856271E-004,    5.09735751497352E-003,    5.09735751497352E-003,    0.00000000000000E+000 
    7.80000000000018E-007,    6.62030991278995E-013,    1.60000000000010E+004,    3.97940188685959E-013,    2.21356601113724E-013,    1.28132778107868E-012,    1.43593982283508E+004,    1.77298645493802E+000,    8.02463705885709E+003,    1.32154837859429E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64215447094470E-004,    5.09738641256874E-003,    5.09738641256874E-003,    0.00000000000000E+000 
    7.85000000000018E-007,    6.62030991279084E-013,    1.60000000000008E+004,    3.98404983132728E-013,    2.21330223231989E-013,    1.28176619764380E-012,    1.43763264593085E+004,    1.77324284909466E+000,    8.02368080579647E+003,    1.32196765562278E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64227949422789E-004,    5.09741877428708E-003,    5.09741877428708E-003,    0.00000000000000E+000 
    7.90000000000018E-007,    6.62030991278979E-013,    1.59999999999995E+004,    3.98816720457143E-013,    2.21269081588681E-013,    1.28211679332480E-012,    1.43913221477695E+004,    1.77346949060216E+000,    8.02146429409428E+003,    1.32229870483585E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64237818776610E-004,    5.09745055820681E-003,    5.09745055820681E-003,    0.00000000000000E+000 
    7.95000000000019E-007,    6.62030991278969E-013,    1.60000000000001E+004,    3.99177789986557E-013,    2.21237709207084E-013,    1.28244649047261E-012,    1.44044723696060E+004,    1.77366786824049E+000,    8.02032698002856E+003,    1.32261288128757E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64247183377235E-004,    5.09747781868398E-003,    5.09747781868398E-003,    0.00000000000000E+000 
    8.00000000000019E-007,    6.62030991279026E-013,    1.60000000000013E+004,    3.99565938559433E-013,    2.21223909762287E-013,    1.28282083960075E-012,    1.44186086917069E+004,    1.77388073520112E+000,    8.01982672146136E+003,    1.32297200279668E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64257885576586E-004,    5.09750283918353E-003,    5.09750283918353E-003,    0.00000000000000E+000 
    8.05000000000020E-007,    6.62030991279064E-013,    1.59999999999996E+004,    4.00029983413306E-013,    2.21261718323227E-013,    1.28332269301560E-012,    1.44355089790773E+004,    1.77413469836304E+000,    8.02119736041108E+003,    1.32345954252722E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64272411241476E-004,    5.09753501558164E-003,    5.09753501558164E-003,    0.00000000000000E+000 
    8.10000000000020E-007,    6.62030991278971E-013,    1.59999999999998E+004,    4.00505998328784E-013,    2.21247762707156E-013,    1.28378475231491E-012,    1.44528450211114E+004,    1.77439461862266E+000,    8.02069144031048E+003,    1.32390329112688E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64285628667019E-004,    5.09757013034753E-003,    5.09757013034753E-003,    0.00000000000000E+000 
    8.15000000000020E-007,    6.62030991279005E-013,    1.60000000000001E+004,    4.00863460442383E-013,    2.21221753683881E-013,    1.28411620540527E-012,    1.44658633494789E+004,    1.77458941086675E+000,    8.01974855913598E+003,    1.32421995779410E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64295058791697E-004,    5.09759436959840E-003,    5.09759436959840E-003,    0.00000000000000E+000 
    8.20000000000021E-007,    6.62030991278951E-013,    1.60000000000002E+004,    4.01260393307034E-013,    2.21233252817408E-013,    1.28452463740339E-012,    1.44803190280527E+004,    1.77480531696995E+000,    8.02016542663659E+003,    1.32461486134364E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64306816358173E-004,    5.09762195633387E-003,    5.09762195633387E-003,    0.00000000000000E+000 
    8.25000000000021E-007,    6.62030991279027E-013,    1.59999999999996E+004,    4.01714248382438E-013,    2.21215997080325E-013,    1.28496123674179E-012,    1.44968475634768E+004,    1.77505167727742E+000,    8.01953987028735E+003,    1.32503392740811E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64319290408402E-004,    5.09765274655118E-003,    5.09765274655118E-003,    0.00000000000000E+000 
    8.30000000000021E-007,    6.62030991279020E-013,    1.60000000000010E+004,    4.02096821858154E-013,    2.21166833961456E-013,    1.28529464709863E-012,    1.45107800255520E+004,    1.77525892511557E+000,    8.01775760500308E+003,    1.32535018887455E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64328702360062E-004,    5.09768210311233E-003,    5.09768210311233E-003,    0.00000000000000E+000 
    8.35000000000022E-007,    6.62030991279033E-013,    1.60000000000006E+004,    4.02430039326425E-013,    2.21178395505863E-013,    1.28563942611132E-012,    1.45229149540269E+004,    1.77543912393244E+000,    8.01817673502784E+003,    1.32568388897056E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64338631435419E-004,    5.09770520773709E-003,    5.09770520773709E-003,    0.00000000000000E+000 
    8.40000000000022E-007,    6.62030991278992E-013,    1.60000000000001E+004,    4.02854074659339E-013,    2.21162389556106E-013,    1.28604745549444E-012,    1.45383571037476E+004,    1.77566801693876E+000,    8.01759648606787E+003,    1.32607572383231E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64350287856538E-004,    5.09773544333055E-003,    5.09773544333055E-003,    0.00000000000000E+000 
    8.45000000000023E-007,    6.62030991279039E-013,    1.59999999999999E+004,    4.03263094709494E-013,    2.21167508111077E-013,    1.28646159409961E-012,    1.45532522989856E+004,    1.77588836169313E+000,    8.01778204432862E+003,    1.32647574271354E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64362185038395E-004,    5.09776203729077E-003,    5.09776203729077E-003,    0.00000000000000E+000 
    8.50000000000023E-007,    6.62030991278975E-013,    1.59999999999994E+004,    4.03614747478116E-013,    2.21171702379392E-013,    1.28681744113648E-012,    1.45660582519166E+004,    1.77607745508377E+000,    8.01793409527619E+003,    1.32681948305895E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64372406231252E-004,    5.09778697971403E-003,    5.09778697971403E-003,    0.00000000000000E+000 
    8.55000000000023E-007,    6.62030991279030E-013,    1.60000000000003E+004,    4.04006667440268E-013,    2.21170754961333E-013,    1.28720841368063E-012,    1.45803304740713E+004,    1.77628782446484E+000,    8.01789974940159E+003,    1.32719662042503E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64383618176659E-004,    5.09781179393689E-003,    5.09781179393689E-003,    0.00000000000000E+000 
    8.60000000000024E-007,    6.62030991279006E-013,    1.59999999999990E+004,    4.04453823029143E-013,    2.21181541165488E-013,    1.28766635547364E-012,    1.45966140120731E+004,    1.77652735874634E+000,    8.01829077173005E+003,    1.32763967321471E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64396786633983E-004,    5.09784323433899E-003,    5.09784323433899E-003,    0.00000000000000E+000 
    8.65000000000024E-007,    6.62030991278977E-013,    1.59999999999988E+004,    4.04849209858441E-013,    2.21135696571418E-013,    1.28801589770884E-012,    1.46110122119836E+004,    1.77673873310448E+000,    8.01662880986998E+003,    1.32797223695539E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64406668931069E-004,    5.09787021400901E-003,    5.09787021400901E-003,    0.00000000000000E+000 
    8.70000000000024E-007,    6.62030991279019E-013,    1.60000000000003E+004,    4.05265960085371E-013,    2.21153546886768E-013,    1.28845049825116E-012,    1.46261882322673E+004,    1.77696109462836E+000,    8.01727592091775E+003,    1.32839362711766E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64419188048337E-004,    5.09789938714458E-003,    5.09789938714458E-003,    0.00000000000000E+000 
    8.75000000000025E-007,    6.62030991279002E-013,    1.60000000000011E+004,    4.05736071956766E-013,    2.21155826476879E-013,    1.28892288971265E-012,    1.46433072552439E+004,    1.77721139517996E+000,    8.01735856079922E+003,    1.32884994118368E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64432741319631E-004,    5.09793224814119E-003,    5.09793224814119E-003,    0.00000000000000E+000 
    8.80000000000025E-007,    6.62030991278988E-013,    1.60000000000001E+004,    4.05987911745973E-013,    2.21144264745557E-013,    1.28916316777052E-012,    1.46524778735073E+004,    1.77734524999692E+000,    8.01693942399839E+003,    1.32908074584515E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64439595247209E-004,    5.09795003912531E-003,    5.09795003912531E-003,    0.00000000000000E+000 
    8.85000000000026E-007,    6.62030991278977E-013,    1.59999999999996E+004,    4.06406676503810E-013,    2.21122945206372E-013,    1.28956061298916E-012,    1.46677268664529E+004,    1.77756746992747E+000,    8.01616654637307E+003,    1.32946234217713E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64450925069251E-004,    5.09797626430062E-003,    5.09797626430062E-003,    0.00000000000000E+000 
    8.90000000000026E-007,    6.62030991278957E-013,    1.59999999999992E+004,    4.06714829459521E-013,    2.21094259649592E-013,    1.28984008038807E-012,    1.46789479263964E+004,    1.77773070912261E+000,    8.01512663529369E+003,    1.32972928026847E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64458849150860E-004,    5.09800211478952E-003,    5.09800211478952E-003,    0.00000000000000E+000 
    8.95000000000026E-007,    6.62030991279030E-013,    1.60000000000000E+004,    4.07094451413180E-013,    2.21082114526525E-013,    1.29020755721873E-012,    1.46927713484617E+004,    1.77793147781092E+000,    8.01468634932906E+003,    1.33008298579736E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64469347069716E-004,    5.09802770885613E-003,    5.09802770885613E-003,    0.00000000000000E+000 
    9.00000000000027E-007,    6.62030991279002E-013,    1.60000000000000E+004,    4.07423780368285E-013,    2.21079512309174E-013,    1.29053428395646E-012,    1.47047633251509E+004,    1.77810535384715E+000,    8.01459201353929E+003,    1.33039835934982E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64478705513058E-004,    5.09804844223700E-003,    5.09804844223700E-003,    0.00000000000000E+000 
    9.05000000000027E-007,    6.62030991278984E-013,    1.60000000000005E+004,    4.07858637948664E-013,    2.20990056602904E-013,    1.29087968583055E-012,    1.47205978217706E+004,    1.77833452794787E+000,    8.01134905818105E+003,    1.33072283645701E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64488332337132E-004,    5.09807815186395E-003,    5.09807815186395E-003,    0.00000000000000E+000 
    9.10000000000027E-007,    6.62030991278971E-013,    1.60000000000001E+004,    4.08212984566760E-013,    2.21000291143807E-013,    1.29124426698954E-012,    1.47335005561612E+004,    1.77852092121682E+000,    8.01172008156956E+003,    1.33107620664885E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64498814353233E-004,    5.09810020083403E-003,    5.09810020083403E-003,    0.00000000000000E+000 
    9.15000000000028E-007,    6.62030991279049E-013,    1.60000000000004E+004,    4.08510362124560E-013,    2.21038337316425E-013,    1.29157969072003E-012,    1.47443288134332E+004,    1.77867710516727E+000,    8.01309933443666E+003,    1.33140430441198E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64508544820322E-004,    5.09812038998149E-003,    5.09812038998149E-003,    0.00000000000000E+000 
    9.20000000000028E-007,    6.62030991279093E-013,    1.59999999999998E+004,    4.08960750332822E-013,    2.21026566951411E-013,    1.29201830856333E-012,    1.47607284359421E+004,    1.77891323070914E+000,    8.01267263423069E+003,    1.33182705406333E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64521079712693E-004,    5.09815031488639E-003,    5.09815031488639E-003,    0.00000000000000E+000 
    9.25000000000029E-007,    6.62030991279004E-013,    1.60000000000012E+004,    4.09384715391394E-013,    2.21056024794075E-013,    1.29247173146447E-012,    1.47761657870976E+004,    1.77913504208319E+000,    8.01374054227917E+003,    1.33226842161068E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64534163415572E-004,    5.09818030325001E-003,    5.09818030325001E-003,    0.00000000000000E+000 
    9.30000000000029E-007,    6.62030991279064E-013,    1.60000000000004E+004,    4.09762721035358E-013,    2.21097829449551E-013,    1.29289154176397E-012,    1.47899295515970E+004,    1.77933243216712E+000,    8.01525604796492E+003,    1.33267861283613E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64546319988384E-004,    5.09820610428445E-003,    5.09820610428445E-003,    0.00000000000000E+000 
    9.35000000000029E-007,    6.62030991279004E-013,    1.59999999999996E+004,    4.10076425663478E-013,    2.21096233461576E-013,    1.29320365040406E-012,    1.48013519323523E+004,    1.77949597652417E+000,    8.01519819008229E+003,    1.33298025257085E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64555257676332E-004,    5.09822706410423E-003,    5.09822706410423E-003,    0.00000000000000E+000 
    9.40000000000030E-007,    6.62030991279021E-013,    1.59999999999994E+004,    4.10354571478465E-013,    2.21091317654318E-013,    1.29347688041180E-012,    1.48114795073885E+004,    1.77964077969917E+000,    8.01501998184771E+003,    1.33324398504092E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64563070899732E-004,    5.09824617904580E-003,    5.09824617904580E-003,    0.00000000000000E+000 
    9.45000000000030E-007,    6.62030991279001E-013,    1.59999999999996E+004,    4.10628641382069E-013,    2.21084976539507E-013,    1.29374460920058E-012,    1.48214586151010E+004,    1.77978327449589E+000,    8.01479010325065E+003,    1.33350227718027E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64570721811818E-004,    5.09826440293364E-003,    5.09826440293364E-003,    0.00000000000000E+000 
    9.50000000000031E-007,    6.62030991279095E-013,    1.59999999999999E+004,    4.10885611197674E-013,    2.21174495863463E-013,    1.29409109834023E-012,    1.48308150414537E+004,    1.77991671079948E+000,    8.01803536488228E+003,    1.33384656647442E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64580918308166E-004,    5.09828092558172E-003,    5.09828092558172E-003,    0.00000000000000E+000 
    9.55000000000031E-007,    6.62030991279046E-013,    1.59999999999996E+004,    4.11117188553831E-013,    2.21176397553249E-013,    1.29432457738613E-012,    1.48392468689222E+004,    1.78003682274077E+000,    8.01810430509124E+003,    1.33407261381273E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64587611854581E-004,    5.09829891789502E-003,    5.09829891789502E-003,    0.00000000000000E+000 
    9.60000000000031E-007,    6.62030991279034E-013,    1.59999999999991E+004,    4.11413746244401E-013,    2.21264333009691E-013,    1.29470907053313E-012,    1.48500445963756E+004,    1.78019044607517E+000,    8.02129214823212E+003,    1.33445354566839E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64598889776691E-004,    5.09831827735827E-003,    5.09831827735827E-003,    0.00000000000000E+000 
    9.65000000000032E-007,    6.62030991279084E-013,    1.60000000000003E+004,    4.11910234415928E-013,    2.21212513614644E-013,    1.29515373930966E-012,    1.48681216816631E+004,    1.78044715655273E+000,    8.01941358741322E+003,    1.33487851252927E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64611468518392E-004,    5.09834855597583E-003,    5.09834855597583E-003,    0.00000000000000E+000 
    9.70000000000032E-007,    6.62030991279016E-013,    1.60000000000001E+004,    4.12214077212475E-013,    2.21225433069605E-013,    1.29547050156110E-012,    1.48791844737993E+004,    1.78060396282909E+000,    8.01988194451908E+003,    1.33518635247024E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64620578479038E-004,    5.09836797983232E-003,    5.09836797983232E-003,    0.00000000000000E+000 
    9.75000000000032E-007,    6.62030991279056E-013,    1.60000000000001E+004,    4.12626001935113E-013,    2.21267678674820E-013,    1.29592467188899E-012,    1.48941823710007E+004,    1.78081618933190E+000,    8.02141343554972E+003,    1.33563018721442E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64633710147984E-004,    5.09839591697945E-003,    5.09839591697945E-003,    0.00000000000000E+000 
    9.80000000000033E-007,    6.62030991279046E-013,    1.59999999999998E+004,    4.12846616495121E-013,    2.21248293512359E-013,    1.29612590128653E-012,    1.49022147424253E+004,    1.78092968225958E+000,    8.02071068310280E+003,    1.33582299443950E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64639413671849E-004,    5.09841440808474E-003,    5.09841440808474E-003,    0.00000000000000E+000 
    9.85000000000033E-007,    6.62030991279018E-013,    1.59999999999995E+004,    4.13140995681312E-013,    2.21242980963501E-013,    1.29641496792383E-012,    1.49129327572360E+004,    1.78108093919436E+000,    8.02051809216025E+003,    1.33610227157211E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64647673994558E-004,    5.09842910387313E-003,    5.09842910387313E-003,    0.00000000000000E+000 
    9.90000000000034E-007,    6.62030991278949E-013,    1.59999999999995E+004,    4.13446993557453E-013,    2.21324233033713E-013,    1.29680221787012E-012,    1.49240737250745E+004,    1.78123794412006E+000,    8.02346364865350E+003,    1.33648537986841E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64659003250307E-004,    5.09845218925303E-003,    5.09845218925303E-003,    0.00000000000000E+000 
    9.95000000000034E-007,    6.62030991278976E-013,    1.60000000000001E+004,    4.13606633420114E-013,    2.21361104049048E-013,    1.29699872874814E-012,    1.49298859676250E+004,    1.78131976436670E+000,    8.02480029962557E+003,    1.33667935892694E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64664738646282E-004,    5.09846155620980E-003,    5.09846155620980E-003,    0.00000000000000E+000 
    1.00000000000003E-006,    6.62030991279014E-013,    1.60000000000002E+004,    4.13856013607608E-013,    2.21367444083603E-013,    1.29725444897023E-012,    1.49389654788194E+004,    1.78144745647035E+000,    8.02503013906108E+003,    1.33692759421383E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64672077318329E-004,    5.09847734339603E-003,    5.09847734339603E-003,    0.00000000000000E+000 
    1.00500000000003E-006,    6.62030991278996E-013,    1.59999999999997E+004,    4.14069179088186E-013,    2.21389469349433E-013,    1.29748963971662E-012,    1.49467264361478E+004,    1.78155648677405E+000,    8.02582860074474E+003,    1.33715755102382E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64678874693014E-004,    5.09849021996029E-003,    5.09849021996029E-003,    0.00000000000000E+000 
    1.01000000000004E-006,    6.62030991279021E-013,    1.59999999999997E+004,    4.14411133998674E-013,    2.21377560906993E-013,    1.29781968618469E-012,    1.49591763040449E+004,    1.78173116284609E+000,    8.02539689494495E+003,    1.33747596599286E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64688285367086E-004,    5.09851495086362E-003,    5.09851495086362E-003,    0.00000000000000E+000 
    1.01500000000004E-006,    6.62030991278887E-013,    1.59999999999997E+004,    4.14647653983010E-013,    2.21398312614530E-013,    1.29807695787643E-012,    1.49677874533622E+004,    1.78185181724335E+000,    8.02614918749236E+003,    1.33772721807634E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64695709857229E-004,    5.09852966725116E-003,    5.09852966725116E-003,    0.00000000000000E+000 
    1.02000000000004E-006,    6.62030991279000E-013,    1.60000000000000E+004,    4.14915750568197E-013,    2.21402379133590E-013,    1.29834912098079E-012,    1.49775481829164E+004,    1.78198841794848E+000,    8.02629660726383E+003,    1.33799123521946E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64703510412589E-004,    5.09854867478808E-003,    5.09854867478808E-003,    0.00000000000000E+000 
    1.02500000000004E-006,    6.62030991278987E-013,    1.60000000000002E+004,    4.15124067119706E-013,    2.21379748245453E-013,    1.29853480664415E-012,    1.49851324326544E+004,    1.78209444110897E+000,    8.02547619051230E+003,    1.33816882640904E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64708756799812E-004,    5.09856332901576E-003,    5.09856332901576E-003,    0.00000000000000E+000 
    1.03000000000004E-006,    6.62030991278970E-013,    1.59999999999988E+004,    4.15397012633968E-013,    2.21366179735532E-013,    1.29879418364847E-012,    1.49950696008616E+004,    1.78223320089418E+000,    8.02498430381454E+003,    1.33841873039742E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64716138550824E-004,    5.09858004245685E-003,    5.09858004245685E-003,    0.00000000000000E+000 
    1.03500000000004E-006,    6.62030991279017E-013,    1.60000000000001E+004,    4.15646439671021E-013,    2.21317646682997E-013,    1.29899507763304E-012,    1.50041504792378E+004,    1.78235984948549E+000,    8.02322487974500E+003,    1.33860849562869E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64721743202609E-004,    5.09859573841175E-003,    5.09859573841175E-003,    0.00000000000000E+000 
    1.04000000000004E-006,    6.62030991279017E-013,    1.59999999999997E+004,    4.15964735555646E-013,    2.21342652352781E-013,    1.29933837918744E-012,    1.50157385945296E+004,    1.78252125239371E+000,    8.02413138726917E+003,    1.33894362524297E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64731639667501E-004,    5.09861656205437E-003,    5.09861656205437E-003,    0.00000000000000E+000 
    1.04500000000004E-006,    6.62030991279007E-013,    1.60000000000004E+004,    4.16287692971108E-013,    2.21379752195071E-013,    1.29969843644519E-012,    1.50274963432300E+004,    1.78268477389335E+000,    8.02547633369417E+003,    1.33929623174954E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64742050197427E-004,    5.09863487764621E-003,    5.09863487764621E-003,    0.00000000000000E+000 
    1.05000000000004E-006,    6.62030991278998E-013,    1.60000000000004E+004,    4.16547098963620E-013,    2.21382430784063E-013,    1.29996052102668E-012,    1.50369403505626E+004,    1.78281593921718E+000,    8.02557343811474E+003,    1.33955048499750E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64749555604347E-004,    5.09865656153177E-003,    5.09865656153177E-003,    0.00000000000000E+000 
    1.05500000000004E-006,    6.62030991279017E-013,    1.60000000000007E+004,    4.16794792567083E-013,    2.21424171913828E-013,    1.30024995575993E-012,    1.50459579064291E+004,    1.78294103420905E+000,    8.02708664086136E+003,    1.33983516256052E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64757957834583E-004,    5.09867057298685E-003,    5.09867057298685E-003,    0.00000000000000E+000 
    1.06000000000004E-006,    6.62030991279026E-013,    1.59999999999992E+004,    4.17043235763462E-013,    2.21398871986994E-013,    1.30047309902948E-012,    1.50550027060592E+004,    1.78306636268273E+000,    8.02616946590728E+003,    1.34004892458599E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64764266107856E-004,    5.09868734286723E-003,    5.09868734286723E-003,    0.00000000000000E+000 
    1.06500000000004E-006,    6.62030991279072E-013,    1.60000000000003E+004,    4.17310676454855E-013,    2.21399993858715E-013,    1.30074166159264E-012,    1.50647390753299E+004,    1.78320111242898E+000,    8.02621013608989E+003,    1.34030936489815E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64771950857985E-004,    5.09870483866970E-003,    5.09870483866970E-003,    0.00000000000000E+000 
    1.07000000000004E-006,    6.62030991279038E-013,    1.59999999999998E+004,    4.17582825526643E-013,    2.21370294001889E-013,    1.30098411080757E-012,    1.50746468019722E+004,    1.78333806225771E+000,    8.02513345452481E+003,    1.34054144864235E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64778797941439E-004,    5.09872219993053E-003,    5.09872219993053E-003,    0.00000000000000E+000 
    1.07500000000004E-006,    6.62030991278980E-013,    1.59999999999991E+004,    4.17781256821812E-013,    2.21323647143037E-013,    1.30113589524383E-012,    1.50818707604777E+004,    1.78343780677616E+000,    8.02344240889826E+003,    1.34068397056865E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64783002268219E-004,    5.09873558711335E-003,    5.09873558711335E-003,    0.00000000000000E+000 
    1.08000000000004E-006,    6.62030991279005E-013,    1.59999999999990E+004,    4.17979594417861E-013,    2.21324886566313E-013,    1.30133547226318E-012,    1.50890912786874E+004,    1.78353741220209E+000,    8.02348734056915E+003,    1.34087759771460E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64788713629682E-004,    5.09874782383788E-003,    5.09874782383788E-003,    0.00000000000000E+000 
    1.08500000000004E-006,    6.62030991279053E-013,    1.60000000000002E+004,    4.18114895936093E-013,    2.21314333793684E-013,    1.30146022100883E-012,    1.50940169397002E+004,    1.78360530811387E+000,    8.02310478061890E+003,    1.34099751037758E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64792250343018E-004,    5.09875799432935E-003,    5.09875799432935E-003,    0.00000000000000E+000 
    1.09000000000004E-006,    6.62030991279012E-013,    1.60000000000003E+004,    4.18341530664087E-013,    2.21262182006424E-013,    1.30163470394952E-012,    1.51022675621510E+004,    1.78371894047144E+000,    8.02121416989108E+003,    1.34116153444495E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64797087692298E-004,    5.09877160306698E-003,    5.09877160306698E-003,    0.00000000000000E+000 
    1.09500000000004E-006,    6.62030991279026E-013,    1.60000000000000E+004,    4.18595923754093E-013,    2.21299338335075E-013,    1.30192625336819E-012,    1.51115286808181E+004,    1.78384634810919E+000,    8.02256116406414E+003,    1.34144794722712E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64805533415438E-004,    5.09878651489913E-003,    5.09878651489913E-003,    0.00000000000000E+000 
    1.10000000000004E-006,    6.62030991278956E-013,    1.59999999999987E+004,    4.18732255962558E-013,    2.21342329443907E-013,    1.30210557668542E-012,    1.51164918021423E+004,    1.78391456540663E+000,    8.02411968115103E+003,    1.34162611260029E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64810786454011E-004,    5.09879363457869E-003,    5.09879363457869E-003,    0.00000000000000E+000 
    1.10500000000004E-006,    6.62030991279003E-013,    1.59999999999989E+004,    4.18883228657330E-013,    2.21342028129093E-013,    1.30225624806543E-012,    1.51219878887540E+004,    1.78399005807714E+000,    8.02410875786251E+003,    1.34177221352565E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64815093706857E-004,    5.09880695624391E-003,    5.09880695624391E-003,    0.00000000000000E+000 
    1.11000000000004E-006,    6.62030991278991E-013,    1.60000000000005E+004,    4.19179950321342E-013,    2.21375878357982E-013,    1.30258681995832E-012,    1.51327898460284E+004,    1.78413827729049E+000,    8.02533589904479E+003,    1.34209619089526E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64824643726407E-004,    5.09882416226412E-003,    5.09882416226412E-003,    0.00000000000000E+000 
    1.11500000000004E-006,    6.62030991279047E-013,    1.60000000000003E+004,    4.19397800757538E-013,    2.21368325913013E-013,    1.30279711794960E-012,    1.51407205069526E+004,    1.78424696874018E+000,    8.02506210721078E+003,    1.34229943725656E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64830634012050E-004,    5.09884035960779E-003,    5.09884035960779E-003,    0.00000000000000E+000 
    1.12000000000004E-006,    6.62030991279035E-013,    1.59999999999986E+004,    4.19597801512832E-013,    2.21366985544793E-013,    1.30299577833666E-012,    1.51480013347428E+004,    1.78434665790293E+000,    8.02501351607578E+003,    1.34249202141829E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64836309414377E-004,    5.09885103003156E-003,    5.09885103003156E-003,    0.00000000000000E+000 
    1.12500000000004E-006,    6.62030991279102E-013,    1.60000000000001E+004,    4.19983912130017E-013,    2.21332589318220E-013,    1.30334749272734E-012,    1.51620572235341E+004,    1.78453885129726E+000,    8.02376658134218E+003,    1.34282985683328E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64846263836638E-004,    5.09887415449917E-003,    5.09887415449917E-003,    0.00000000000000E+000 
    1.13000000000004E-006,    6.62030991278990E-013,    1.60000000000010E+004,    4.20262315617558E-013,    2.21289098896157E-013,    1.30358240579270E-012,    1.51721920974306E+004,    1.78467721854077E+000,    8.02218996311241E+003,    1.34305350988289E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64852852794055E-004,    5.09889571517440E-003,    5.09889571517440E-003,    0.00000000000000E+000 
    1.13500000000004E-006,    6.62030991279001E-013,    1.59999999999998E+004,    4.20502536716818E-013,    2.21279018405426E-013,    1.30381254640125E-012,    1.51809369517099E+004,    1.78479646588878E+000,    8.02182452436298E+003,    1.34327583925657E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64859401928704E-004,    5.09891186917075E-003,    5.09891186917075E-003,    0.00000000000000E+000 
    1.14000000000004E-006,    6.62030991279011E-013,    1.60000000000007E+004,    4.20783891726393E-013,    2.21265102705170E-013,    1.30407998571057E-012,    1.51911791650981E+004,    1.78493596407785E+000,    8.02132005129368E+003,    1.34353400848217E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64867005760734E-004,    5.09892590378464E-003,    5.09892590378464E-003,    0.00000000000000E+000 
    1.14500000000005E-006,    6.62030991278991E-013,    1.59999999999999E+004,    4.21065434134195E-013,    2.21243938396136E-013,    1.30434036380932E-012,    1.52014281429402E+004,    1.78507537375876E+000,    8.02055280108407E+003,    1.34378463913193E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64874386497636E-004,    5.09894402105619E-003,    5.09894402105619E-003,    0.00000000000000E+000 
    1.15000000000005E-006,    6.62030991279046E-013,    1.60000000000002E+004,    4.21374758328808E-013,    2.21288240266978E-013,    1.30469398987483E-012,    1.52126883940394E+004,    1.78522833117628E+000,    8.02215883601931E+003,    1.34413221685385E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64884620464637E-004,    5.09896351939998E-003,    5.09896351939998E-003,    0.00000000000000E+000 
    1.15500000000005E-006,    6.62030991279066E-013,    1.60000000000002E+004,    4.21497878962419E-013,    2.21271440149109E-013,    1.30480031039059E-012,    1.52171703043722E+004,    1.78528915225049E+000,    8.02154979681395E+003,    1.34423377721081E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64887610395523E-004,    5.09897322456363E-003,    5.09897322456363E-003,    0.00000000000000E+000 
    1.16000000000005E-006,    6.62030991279018E-013,    1.59999999999994E+004,    4.21642409843218E-013,    2.21242122186489E-013,    1.30491552330872E-012,    1.52224315892756E+004,    1.78536050583384E+000,    8.02048695970790E+003,    1.34434275088608E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64890818383130E-004,    5.09898471828835E-003,    5.09898471828835E-003,    0.00000000000000E+000 
    1.16500000000005E-006,    6.62030991279012E-013,    1.59999999999999E+004,    4.21894905526207E-013,    2.21231650717751E-013,    1.30515754752297E-012,    1.52316230264313E+004,    1.78548504661036E+000,    8.02010734719277E+003,    1.34457668415703E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64897704287439E-004,    5.09899814448133E-003,    5.09899814448133E-003,    0.00000000000000E+000 
    1.17000000000005E-006,    6.62030991279006E-013,    1.59999999999991E+004,    4.22146675041066E-013,    2.21268717506172E-013,    1.30544638382624E-012,    1.52407879837138E+004,    1.78560908499088E+000,    8.02145109534629E+003,    1.34486072707431E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64906063962164E-004,    5.09901231528280E-003,    5.09901231528280E-003,    0.00000000000000E+000 
    1.17500000000005E-006,    6.62030991278999E-013,    1.60000000000001E+004,    4.22392916308293E-013,    2.21277048555351E-013,    1.30570095614264E-012,    1.52497516567640E+004,    1.78573026072573E+000,    8.02175311320183E+003,    1.34510871669511E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64913361454228E-004,    5.09902873057662E-003,    5.09902873057662E-003,    0.00000000000000E+000 
    1.18000000000005E-006,    6.62030991278985E-013,    1.60000000000000E+004,    4.22532129764464E-013,    2.21280495884629E-013,    1.30584361692808E-012,    1.52548192848861E+004,    1.78579870713603E+000,    8.02187808605622E+003,    1.34524757760142E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64917447212400E-004,    5.09903857697752E-003,    5.09903857697752E-003,    0.00000000000000E+000 
    1.18500000000005E-006,    6.62030991278973E-013,    1.59999999999996E+004,    4.22865909427403E-013,    2.21306172975798E-013,    1.30620307368217E-012,    1.52669694274886E+004,    1.78596263650559E+000,    8.02280893400167E+003,    1.34559913941982E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64927789918991E-004,    5.09905854533245E-003,    5.09905854533245E-003,    0.00000000000000E+000 
    1.19000000000005E-006,    6.62030991279009E-013,    1.60000000000007E+004,    4.23129531879981E-013,    2.21249878284857E-013,    1.30641040144385E-012,    1.52765656730884E+004,    1.78609193179791E+000,    8.02076813440108E+003,    1.34579501546617E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64933551566536E-004,    5.09907727377727E-003,    5.09907727377727E-003,    0.00000000000000E+000 
    1.19500000000005E-006,    6.62030991278997E-013,    1.59999999999992E+004,    4.23367902421790E-013,    2.21293257612275E-013,    1.30669215131306E-012,    1.52852426692968E+004,    1.78620870735006E+000,    8.02234072521895E+003,    1.34607288015405E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64941723797354E-004,    5.09909274764731E-003,    5.09909274764731E-003,    0.00000000000000E+000 
    1.20000000000005E-006,    6.62030991278995E-013,    1.59999999999985E+004,    4.23461086189019E-013,    2.21333971663598E-013,    1.30682604913161E-012,    1.52886346680232E+004,    1.78625432247491E+000,    8.02381669423645E+003,    1.34620688833317E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64945664630736E-004,    5.09909809275647E-003,    5.09909809275647E-003,    0.00000000000000E+000 
    1.20500000000005E-006,    6.62030991278938E-013,    1.59999999999993E+004,    4.23512573851259E-013,    2.21329647496653E-013,    1.30687321262685E-012,    1.52905088768383E+004,    1.78627951823757E+000,    8.02365993419341E+003,    1.34625227936732E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64946999395863E-004,    5.09910128613055E-003,    5.09910128613055E-003,    0.00000000000000E+000 
    1.21000000000005E-006,    6.62030991278995E-013,    1.60000000000011E+004,    4.23706413889906E-013,    2.21399384536302E-013,    1.30713678970520E-012,    1.52975648553690E+004,    1.78637432149490E+000,    8.02618804688544E+003,    1.34651507275949E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64954726405221E-004,    5.09911095593911E-003,    5.09911095593911E-003,    0.00000000000000E+000 
    1.21500000000005E-006,    6.62030991279013E-013,    1.60000000000008E+004,    4.23967342493000E-013,    2.21417787038027E-013,    1.30741612081004E-012,    1.53070628851525E+004,    1.78650180332016E+000,    8.02685517583743E+003,    1.34678820470985E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64962756188412E-004,    5.09912781910186E-003,    5.09912781910186E-003,    0.00000000000000E+000 
    1.22000000000005E-006,    6.62030991278935E-013,    1.59999999999989E+004,    4.24174792327716E-013,    2.21377549186236E-013,    1.30758333279289E-012,    1.53146142064872E+004,    1.78660304821723E+000,    8.02539647004314E+003,    1.34694675250937E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64967416754099E-004,    5.09914110489340E-003,    5.09914110489340E-003,    0.00000000000000E+000 
    1.22500000000005E-006,    6.62030991279003E-013,    1.60000000000008E+004,    4.24446332355293E-013,    2.21335338323739E-013,    1.30781266195803E-012,    1.53244984103711E+004,    1.78673542660819E+000,    8.02386623850825E+003,    1.34716547698874E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64973845549174E-004,    5.09915789504841E-003,    5.09915789504841E-003,    0.00000000000000E+000 
    1.23000000000005E-006,    6.62030991279009E-013,    1.60000000000002E+004,    4.24708572745946E-013,    2.21285249774906E-013,    1.30802481379986E-012,    1.53340440530283E+004,    1.78686311510100E+000,    8.02205042446355E+003,    1.34736677345314E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64979761395498E-004,    5.09917595080743E-003,    5.09917595080743E-003,    0.00000000000000E+000 
    1.23500000000005E-006,    6.62030991279043E-013,    1.60000000000004E+004,    4.24924900571572E-013,    2.21313011078590E-013,    1.30826890292921E-012,    1.53419184256550E+004,    1.78696833277562E+000,    8.02305682944640E+003,    1.34760664209792E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64986809951957E-004,    5.09918877184383E-003,    5.09918877184383E-003,    0.00000000000000E+000 
    1.24000000000005E-006,    6.62030991278979E-013,    1.59999999999992E+004,    4.25053291780260E-013,    2.21343812931566E-013,    1.30842809599081E-012,    1.53465918736844E+004,    1.78703073053364E+000,    8.02417346066330E+003,    1.34776431462192E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64991442650448E-004,    5.09919962951944E-003,    5.09919962951944E-003,    0.00000000000000E+000 
    1.24500000000005E-006,    6.62030991278989E-013,    1.59999999999996E+004,    4.25129117786922E-013,    2.21298080460876E-013,    1.30845818952679E-012,    1.53493519396281E+004,    1.78706756454180E+000,    8.02251556350892E+003,    1.34778914818772E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.64992172267123E-004,    5.09920254291255E-003,    5.09920254291255E-003,    0.00000000000000E+000 
    1.25000000000005E-006,    6.62030991278987E-013,    1.60000000000008E+004,    4.25358235541371E-013,    2.21402725723590E-013,    1.30879195254395E-012,    1.53576917992449E+004,    1.78717878551292E+000,    8.02630917187200E+003,    1.34812360501106E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65001997701025E-004,    5.09921588055702E-003,    5.09921588055702E-003,    0.00000000000000E+000 
    1.25500000000005E-006,    6.62030991278990E-013,    1.59999999999998E+004,    4.25574001172319E-013,    2.21358699129955E-013,    1.30896369158126E-012,    1.53655456094545E+004,    1.78728341847415E+000,    8.02471311630789E+003,    1.34828628000294E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65006775981206E-004,    5.09922942822630E-003,    5.09922942822630E-003,    0.00000000000000E+000 
    1.26000000000005E-006,    6.62030991278977E-013,    1.60000000000003E+004,    4.25698855239521E-013,    2.21319386049078E-013,    1.30904923256757E-012,    1.53700902486060E+004,    1.78734391785175E+000,    8.02328793538210E+003,    1.34836563906445E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65009106849397E-004,    5.09923827834717E-003,    5.09923827834717E-003,    0.00000000000000E+000 
    1.26500000000005E-006,    6.62030991278948E-013,    1.59999999999994E+004,    4.25771518901152E-013,    2.21345464684602E-013,    1.30914797486470E-012,    1.53727351724115E+004,    1.78737911192524E+000,    8.02423334014537E+003,    1.34846412601011E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65011999380875E-004,    5.09924590261302E-003,    5.09924590261302E-003,    0.00000000000000E+000 
    1.27000000000005E-006,    6.62030991279045E-013,    1.60000000000007E+004,    4.25959479320504E-013,    2.21247575299238E-013,    1.30923804589879E-012,    1.53795768279541E+004,    1.78747009491300E+000,    8.02068464638375E+003,    1.34854226486765E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65014294181003E-004,    5.09925457140922E-003,    5.09925457140922E-003,    0.00000000000000E+000 
    1.27500000000005E-006,    6.62030991278985E-013,    1.59999999999996E+004,    4.26171567261294E-013,    2.21259574945196E-013,    1.30946213348547E-012,    1.53872966823370E+004,    1.78757266321240E+000,    8.02111965850070E+003,    1.34876125486305E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65020724991650E-004,    5.09926631318579E-003,    5.09926631318579E-003,    0.00000000000000E+000 
    1.28000000000006E-006,    6.62030991278917E-013,    1.59999999999992E+004,    4.26348799132285E-013,    2.21198946566646E-013,    1.30957873697785E-012,    1.53937477758228E+004,    1.78765829858477E+000,    8.01892175371322E+003,    1.34886879152835E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65023882598519E-004,    5.09927818134457E-003,    5.09927818134457E-003,    0.00000000000000E+000 
    1.28500000000006E-006,    6.62030991279026E-013,    1.60000000000001E+004,    4.26587333647532E-013,    2.21144076048820E-013,    1.30976240097538E-012,    1.54024302003157E+004,    1.78777344509796E+000,    8.01693258334931E+003,    1.34904209177648E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65028970823648E-004,    5.09928858894365E-003,    5.09928858894365E-003,    0.00000000000000E+000 
    1.29000000000006E-006,    6.62030991278992E-013,    1.59999999999999E+004,    4.26799281039640E-013,    2.21098327899636E-013,    1.30992860021827E-012,    1.54101448461761E+004,    1.78787565233505E+000,    8.01527411781694E+003,    1.34919930322477E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65033586239847E-004,    5.09930426206612E-003,    5.09930426206612E-003,    0.00000000000000E+000 
    1.29500000000006E-006,    6.62030991279066E-013,    1.59999999999998E+004,    4.26813007959591E-013,    2.21155987733933E-013,    1.30999998697259E-012,    1.54106444894937E+004,    1.78788226845413E+000,    8.01736440670273E+003,    1.34927423929053E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65035786070215E-004,    5.09930540419329E-003,    5.09930540419329E-003,    0.00000000000000E+000 
    1.30000000000006E-006,    6.62030991279010E-013,    1.59999999999999E+004,    4.26983001574166E-013,    2.21116910213019E-013,    1.31013090306620E-012,    1.54168320410446E+004,    1.78796416791885E+000,    8.01594776531542E+003,    1.34939779493451E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65039412978854E-004,    5.09931533382299E-003,    5.09931533382299E-003,    0.00000000000000E+000 
    1.30500000000006E-006,    6.62030991278950E-013,    1.60000000000001E+004,    4.27083072226156E-013,    2.21112688909774E-013,    1.31022675241488E-012,    1.54204744762419E+004,    1.78801235027595E+000,    8.01579473429540E+003,    1.34949059536556E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65042136918998E-004,    5.09932427939020E-003,    5.09932427939020E-003,    0.00000000000000E+000 
    1.31000000000006E-006,    6.62030991279030E-013,    1.60000000000014E+004,    4.27244211274605E-013,    2.21118528028710E-013,    1.31039373058235E-012,    1.54263397031708E+004,    1.78808988992338E+000,    8.01600641449816E+003,    1.34965353105832E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65046919171733E-004,    5.09933171424079E-003,    5.09933171424079E-003,    0.00000000000000E+000 
    1.31500000000006E-006,    6.62030991278950E-013,    1.59999999999999E+004,    4.27473047931719E-013,    2.21106880113107E-013,    1.31061091932378E-012,    1.54346689936912E+004,    1.78819990777445E+000,    8.01558415333794E+003,    1.34986363428659E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65053085170090E-004,    5.09934769844942E-003,    5.09934769844942E-003,    0.00000000000000E+000 
    1.32000000000006E-006,    6.62030991278986E-013,    1.60000000000008E+004,    4.27639738652572E-013,    2.21072073790855E-013,    1.31074280372241E-012,    1.54407362481506E+004,    1.78827997562742E+000,    8.01432235178323E+003,    1.34998857551704E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65056751533373E-004,    5.09935777298895E-003,    5.09935777298895E-003,    0.00000000000000E+000 
    1.32500000000006E-006,    6.62030991278943E-013,    1.59999999999997E+004,    4.27876820831574E-013,    2.21039728003481E-013,    1.31094754011400E-012,    1.54493655971364E+004,    1.78839375064984E+000,    8.01314974973409E+003,    1.35018462027364E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65062503888751E-004,    5.09937084536611E-003,    5.09937084536611E-003,    0.00000000000000E+000 
    1.33000000000006E-006,    6.62030991278953E-013,    1.59999999999988E+004,    4.27993616775110E-013,    2.21013834476602E-013,    1.31103844253067E-012,    1.54536167373311E+004,    1.78844975560151E+000,    8.01221105554413E+003,    1.35027056969065E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65065025620833E-004,    5.09937693362411E-003,    5.09937693362411E-003,    0.00000000000000E+000 
    1.33500000000006E-006,    6.62030991279010E-013,    1.60000000000012E+004,    4.28186215300523E-013,    2.21019395589818E-013,    1.31123660216935E-012,    1.54606269203313E+004,    1.78854204383597E+000,    8.01241265746147E+003,    1.35046385503710E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65070696113736E-004,    5.09939017033781E-003,    5.09939017033781E-003,    0.00000000000000E+000 
    1.34000000000006E-006,    6.62030991278965E-013,    1.59999999999995E+004,    4.28620908907467E-013,    2.21039038621984E-013,    1.31169093880842E-012,    1.54764487636552E+004,    1.78875004130881E+000,    8.01312475822139E+003,    1.35090771237266E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65083715407529E-004,    5.09941783469244E-003,    5.09941783469244E-003,    0.00000000000000E+000 
    1.34500000000006E-006,    6.62030991279042E-013,    1.60000000000015E+004,    4.28756233850474E-013,    2.21034395473480E-013,    1.31182162060300E-012,    1.54813742525843E+004,    1.78881470950884E+000,    8.01295643443359E+003,    1.35103441145386E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65087431168624E-004,    5.09942713731123E-003,    5.09942713731123E-003,    0.00000000000000E+000 
    1.35000000000006E-006,    6.62030991279056E-013,    1.60000000000013E+004,    4.28835784396849E-013,    2.21078355728366E-013,    1.31194513140427E-012,    1.54842696873417E+004,    1.78885270607953E+000,    8.01455008508010E+003,    1.35115875794280E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65091077676694E-004,    5.09943119752240E-003,    5.09943119752240E-003,    0.00000000000000E+000 
    1.35500000000006E-006,    6.62030991279046E-013,    1.60000000000007E+004,    4.28898867324237E-013,    2.21121972593821E-013,    1.31205183119710E-012,    1.54865657401533E+004,    1.78888282730175E+000,    8.01613128714575E+003,    1.35126671669474E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65094243401309E-004,    5.09943502080750E-003,    5.09943502080750E-003,    0.00000000000000E+000 
    1.36000000000006E-006,    6.62030991278969E-013,    1.59999999999996E+004,    4.29113531990602E-013,    2.21124446298269E-013,    1.31226896956784E-012,    1.54943789496128E+004,    1.78898526217804E+000,    8.01622096407555E+003,    1.35147822498253E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65100444999890E-004,    5.09944648262637E-003,    5.09944648262637E-003,    0.00000000000000E+000 
    1.36500000000006E-006,    6.62030991278973E-013,    1.60000000000003E+004,    4.29332998736493E-013,    2.21080108105112E-013,    1.31244409812058E-012,    1.55023669091617E+004,    1.78908988554663E+000,    8.01461361238087E+003,    1.35164442673435E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65105317655705E-004,    5.09946128258364E-003,    5.09946128258364E-003,    0.00000000000000E+000 
    1.37000000000006E-006,    6.62030991278969E-013,    1.59999999999994E+004,    4.29397604274450E-013,    2.21067934983705E-013,    1.31249653053712E-012,    1.55047183590275E+004,    1.78912066424181E+000,    8.01417231141822E+003,    1.35169429401309E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65106779561628E-004,    5.09946558471908E-003,    5.09946558471908E-003,    0.00000000000000E+000 
    1.37500000000006E-006,    6.62030991278957E-013,    1.60000000000005E+004,    4.29459351989482E-013,    2.21036335010127E-013,    1.31252667827857E-012,    1.55069657899607E+004,    1.78915007302538E+000,    8.01302674666995E+003,    1.35172063486228E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65107551751718E-004,    5.09947215138938E-003,    5.09947215138938E-003,    0.00000000000000E+000 
    1.38000000000006E-006,    6.62030991278990E-013,    1.60000000000003E+004,    4.29655323682952E-013,    2.21064385238294E-013,    1.31275070020024E-012,    1.55140985524246E+004,    1.78924335464657E+000,    8.01404362576606E+003,    1.35194130177955E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65114020221060E-004,    5.09948151913968E-003,    5.09948151913968E-003,    0.00000000000000E+000 
    1.38500000000006E-006,    6.62030991278989E-013,    1.59999999999990E+004,    4.29802407864555E-013,    2.21113373750133E-013,    1.31294677289368E-012,    1.55194519437595E+004,    1.78931331168925E+000,    8.01581956118238E+003,    1.35213676053803E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65119749086678E-004,    5.09949206515647E-003,    5.09949206515647E-003,    0.00000000000000E+000 
    1.39000000000006E-006,    6.62030991278972E-013,    1.59999999999988E+004,    4.29899620693603E-013,    2.21154985801130E-013,    1.31308559777371E-012,    1.55229901701271E+004,    1.78935952307182E+000,    8.01732808455531E+003,    1.35227580958969E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65123824209496E-004,    5.09949586235819E-003,    5.09949586235819E-003,    0.00000000000000E+000 
    1.39500000000006E-006,    6.62030991278983E-013,    1.60000000000005E+004,    4.29968653514624E-013,    2.21113491888232E-013,    1.31311313668184E-012,    1.55255027332436E+004,    1.78939232638093E+000,    8.01582384393412E+003,    1.35229868489398E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65124494587550E-004,    5.09950217955507E-003,    5.09950217955507E-003,    0.00000000000000E+000 
    1.40000000000006E-006,    6.62030991278924E-013,    1.59999999999985E+004,    4.30100980086034E-013,    2.21071973038670E-013,    1.31320394440363E-012,    1.55303189675152E+004,    1.78945517725199E+000,    8.01431869930704E+003,    1.35238313947553E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65126969518151E-004,    5.09950828936645E-003,    5.09950828936645E-003,    0.00000000000000E+000 
    1.40500000000006E-006,    6.62030991278977E-013,    1.60000000000001E+004,    4.30328903176802E-013,    2.21076695854217E-013,    1.31343659031000E-012,    1.55386145600484E+004,    1.78956334525575E+000,    8.01448991119081E+003,    1.35261003108945E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65133617965950E-004,    5.09952483773620E-003,    5.09952483773620E-003,    0.00000000000000E+000 
    1.41000000000007E-006,    6.62030991279105E-013,    1.60000000000001E+004,    4.30580649266896E-013,    2.21086485040150E-013,    1.31369812558615E-012,    1.55477771844294E+004,    1.78968268975666E+000,    8.01484478953561E+003,    1.35286553830884E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65141103902427E-004,    5.09953427244084E-003,    5.09953427244084E-003,    0.00000000000000E+000 
    1.41500000000007E-006,    6.62030991279008E-013,    1.60000000000004E+004,    4.30759192925478E-013,    2.21039571851109E-013,    1.31382975605559E-012,    1.55542754857207E+004,    1.78976724916985E+000,    8.01314408888591E+003,    1.35298925066854E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65144728082691E-004,    5.09954890204164E-003,    5.09954890204164E-003,    0.00000000000000E+000 
    1.42000000000007E-006,    6.62030991278965E-013,    1.59999999999994E+004,    4.30811008534599E-013,    2.21050564252924E-013,    1.31389256406649E-012,    1.55561613702313E+004,    1.78979177660953E+000,    8.01354258630831E+003,    1.35305143208001E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65146549605447E-004,    5.09955302767939E-003,    5.09955302767939E-003,    0.00000000000000E+000 
    1.42500000000007E-006,    6.62030991279052E-013,    1.60000000000001E+004,    4.30942046743209E-013,    2.21019734040810E-013,    1.31399277206307E-012,    1.55609306378962E+004,    1.78985377926460E+000,    8.01242492701368E+003,    1.35314608166851E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65149322118675E-004,    5.09955847337323E-003,    5.09955847337323E-003,    0.00000000000000E+000 
    1.43000000000007E-006,    6.62030991278991E-013,    1.60000000000008E+004,    4.31075872500417E-013,    2.20994731248244E-013,    1.31410159502765E-012,    1.55658013492540E+004,    1.78991706304766E+000,    8.01151852379466E+003,    1.35324967344136E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65152356400981E-004,    5.09956819570448E-003,    5.09956819570448E-003,    0.00000000000000E+000 
    1.43500000000007E-006,    6.62030991279054E-013,    1.59999999999990E+004,    4.31206653036464E-013,    2.20983423315977E-013,    1.31422106763150E-012,    1.55705612153371E+004,    1.78997886988919E+000,    8.01110858773730E+003,    1.35336492946613E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65155732130696E-004,    5.09957675073220E-003,    5.09957675073220E-003,    0.00000000000000E+000 
    1.44000000000007E-006,    6.62030991279014E-013,    1.59999999999996E+004,    4.31385126420696E-013,    2.20935724029554E-013,    1.31435184172926E-012,    1.55770568836205E+004,    1.79006315754350E+000,    8.00937938942297E+003,    1.35348776994913E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65159329760824E-004,    5.09958665995570E-003,    5.09958665995570E-003,    0.00000000000000E+000 
    1.44500000000007E-006,    6.62030991279079E-013,    1.59999999999996E+004,    4.31526916602440E-013,    2.20972663663831E-013,    1.31453057154535E-012,    1.55822174248795E+004,    1.79013007247725E+000,    8.01071852797437E+003,    1.35366527714497E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65164527977025E-004,    5.09959669235943E-003,    5.09959669235943E-003,    0.00000000000000E+000 
    1.45000000000007E-006,    6.62030991278998E-013,    1.59999999999990E+004,    4.31618882281213E-013,    2.21030778221168E-013,    1.31468065178138E-012,    1.55855645653552E+004,    1.79017345090833E+000,    8.01282530151590E+003,    1.35381688214531E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65168967249243E-004,    5.09960351781717E-003,    5.09960351781717E-003,    0.00000000000000E+000 
    1.45500000000007E-006,    6.62030991278980E-013,    1.59999999999992E+004,    4.31693396500286E-013,    2.21049757955691E-013,    1.31477414573496E-012,    1.55882765463821E+004,    1.79020858463999E+000,    8.01351335635707E+003,    1.35390970777758E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65171685167371E-004,    5.09960647598004E-003,    5.09960647598004E-003,    0.00000000000000E+000 
    1.46000000000007E-006,    6.62030991278971E-013,    1.59999999999993E+004,    4.31915299423087E-013,    2.21093090889794E-013,    1.31503938159185E-012,    1.55963527884894E+004,    1.79031314285190E+000,    8.01508426532080E+003,    1.35417206797340E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65179366261870E-004,    5.09962000271696E-003,    5.09962000271696E-003,    0.00000000000000E+000 
    1.46500000000007E-006,    6.62030991279033E-013,    1.59999999999998E+004,    4.31980467155729E-013,    2.21092417689928E-013,    1.31510387612469E-012,    1.55987245868844E+004,    1.79034382932133E+000,    8.01505986042586E+003,    1.35423481257581E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65181203062040E-004,    5.09962154309108E-003,    5.09962154309108E-003,    0.00000000000000E+000 
    1.47000000000007E-006,    6.62030991278944E-013,    1.60000000000002E+004,    4.32081498223619E-013,    2.21101405641196E-013,    1.31521389514376E-012,    1.56024016360750E+004,    1.79039138547713E+000,    8.01538569234804E+003,    1.35434280067227E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65184364179396E-004,    5.09962855256651E-003,    5.09962855256651E-003,    0.00000000000000E+000 
    1.47500000000007E-006,    6.62030991278963E-013,    1.59999999999991E+004,    4.32195553468117E-013,    2.21103595477248E-013,    1.31533014022433E-012,    1.56065526949967E+004,    1.79044504623234E+000,    8.01546507845826E+003,    1.35445621740899E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65187684002185E-004,    5.09963670057560E-003,    5.09963670057560E-003,    0.00000000000000E+000 
    1.48000000000007E-006,    6.62030991279022E-013,    1.60000000000003E+004,    4.32336570632192E-013,    2.21096169653957E-013,    1.31546373156517E-012,    1.56116850252901E+004,    1.79051135396789E+000,    8.01519587692341E+003,    1.35458563061605E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65191471799807E-004,    5.09964382648438E-003,    5.09964382648438E-003,    0.00000000000000E+000 
    1.48500000000007E-006,    6.62030991279001E-013,    1.60000000000005E+004,    4.32530199847827E-013,    2.21138635978822E-013,    1.31569982710565E-012,    1.56187321535321E+004,    1.79060233191788E+000,    8.01673536950031E+003,    1.35481956471354E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65198318123507E-004,    5.09965657444964E-003,    5.09965657444964E-003,    0.00000000000000E+000 
    1.49000000000007E-006,    6.62030991278951E-013,    1.59999999999997E+004,    4.32539405785625E-013,    2.21116909419556E-013,    1.31568730648413E-012,    1.56190672026799E+004,    1.79060665541480E+000,    8.01594773655073E+003,    1.35480533369180E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65197901663580E-004,    5.09965642040528E-003,    5.09965642040528E-003,    0.00000000000000E+000 
    1.49500000000007E-006,    6.62030991278972E-013,    1.59999999999999E+004,    4.32720596444110E-013,    2.21077647188417E-013,    1.31582923491150E-012,    1.56256616063389E+004,    1.79069171377557E+000,    8.01452439903367E+003,    1.35493990063116E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65201839528859E-004,    5.09966746887168E-003,    5.09966746887168E-003,    0.00000000000000E+000 
    1.50000000000007E-006,    6.62030991278939E-013,    1.59999999999993E+004,    4.32795743132213E-013,    2.21079028863979E-013,    1.31590576327513E-012,    1.56283965510486E+004,    1.79072697040363E+000,    8.01457448764572E+003,    1.35501457479369E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65204024608919E-004,    5.09967176087721E-003,    5.09967176087721E-003,    0.00000000000000E+000 
    1.50500000000007E-006,    6.62030991279028E-013,    1.60000000000003E+004,    4.32794056548194E-013,    2.21028567137835E-013,    1.31585361496506E-012,    1.56283351682910E+004,    1.79072617923838E+000,    8.01274514514755E+003,    1.35495905423750E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65202400001364E-004,    5.09967407289761E-003,    5.09967407289761E-003,    0.00000000000000E+000 
    1.51000000000007E-006,    6.62030991278988E-013,    1.59999999999997E+004,    4.32957608348795E-013,    2.21063758468381E-013,    1.31605235809616E-012,    1.56342875819109E+004,    1.79080287239038E+000,    8.01402090405347E+003,    1.35515594616540E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65208161100577E-004,    5.09968165398225E-003,    5.09968165398225E-003,    0.00000000000000E+000 
    1.51500000000007E-006,    6.62030991278951E-013,    1.60000000000010E+004,    4.33016498240890E-013,    2.21077019586533E-013,    1.31612450910637E-012,    1.56364308556769E+004,    1.79083047339887E+000,    8.01450164716042E+003,    1.35522747219755E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65210253809794E-004,    5.09968769822393E-003,    5.09968769822393E-003,    0.00000000000000E+000 
    1.52000000000007E-006,    6.62030991279030E-013,    1.60000000000003E+004,    4.33154962104163E-013,    2.21095894284760E-013,    1.31628184766795E-012,    1.56414701828121E+004,    1.79089534104201E+000,    8.01518589421745E+003,    1.35538251207621E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65214789679639E-004,    5.09969491918526E-003,    5.09969491918526E-003,    0.00000000000000E+000 
    1.52500000000007E-006,    6.62030991278955E-013,    1.59999999999988E+004,    4.33182345669740E-013,    2.21122072922573E-013,    1.31633540987127E-012,    1.56424667932855E+004,    1.79090816493552E+000,    8.01613492427161E+003,    1.35543713908023E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65216387761481E-004,    5.09969777377545E-003,    5.09969777377545E-003,    0.00000000000000E+000 
    1.53000000000007E-006,    6.62030991278967E-013,    1.60000000000013E+004,    4.33319005825100E-013,    2.21034058294268E-013,    1.31638405539834E-012,    1.56474404603601E+004,    1.79097214016582E+000,    8.01294421098606E+003,    1.35547630665345E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65217533556364E-004,    5.09970405704393E-003,    5.09970405704393E-003,    0.00000000000000E+000 
    1.53500000000007E-006,    6.62030991279055E-013,    1.60000000000007E+004,    4.33571993428432E-013,    2.21012493616622E-013,    1.31661547832411E-012,    1.56566477647518E+004,    1.79109046866729E+000,    8.01216244658180E+003,    1.35569976428191E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65224070028683E-004,    5.09971761196723E-003,    5.09971761196723E-003,    0.00000000000000E+000 
    1.54000000000007E-006,    6.62030991279069E-013,    1.60000000000009E+004,    4.33688133478201E-013,    2.21056551263326E-013,    1.31677567602060E-012,    1.56608745853006E+004,    1.79114474523964E+000,    8.01375962788421E+003,    1.35585996071771E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65228755511898E-004,    5.09972538450271E-003,    5.09972538450271E-003,    0.00000000000000E+000 
    1.54500000000008E-006,    6.62030991278907E-013,    1.59999999999997E+004,    4.33682698929680E-013,    2.21023404048580E-013,    1.31673709425717E-012,    1.56606767996246E+004,    1.79114220610329E+000,    8.01255797242643E+003,    1.35581927667562E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65227565610199E-004,    5.09972724152422E-003,    5.09972724152422E-003,    0.00000000000000E+000 
    1.55000000000008E-006,    6.62030991278948E-013,    1.59999999999997E+004,    4.33813362341845E-013,    2.21051710158956E-013,    1.31689606377975E-012,    1.56654321756802E+004,    1.79120323767848E+000,    8.01358412778466E+003,    1.35597681096286E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65232172924709E-004,    5.09973462905355E-003,    5.09973462905355E-003,    0.00000000000000E+000 
    1.55500000000008E-006,    6.62030991278971E-013,    1.59999999999992E+004,    4.33916056568975E-013,    2.20967352945350E-013,    1.31691440079330E-012,    1.56691696307657E+004,    1.79125118003283E+000,    8.01052600338682E+003,    1.35598681534217E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65232465503287E-004,    5.09974072200695E-003,    5.09974072200695E-003,    0.00000000000000E+000 
    1.56000000000008E-006,    6.62030991278978E-013,    1.59999999999999E+004,    4.33999355079860E-013,    2.20975923139019E-013,    1.31700626949786E-012,    1.56722011927786E+004,    1.79129005136975E+000,    8.01083669072741E+003,    1.35607713357154E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65235106790209E-004,    5.09974407206699E-003,    5.09974407206699E-003,    0.00000000000000E+000 
    1.56500000000008E-006,    6.62030991279063E-013,    1.60000000000005E+004,    4.34063585821377E-013,    2.20989242199271E-013,    1.31708381929971E-012,    1.56745388001806E+004,    1.79132001480240E+000,    8.01131953435598E+003,    1.35615394273176E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65237352909635E-004,    5.09974864788358E-003,    5.09974864788358E-003,    0.00000000000000E+000 
    1.57000000000008E-006,    6.62030991278917E-013,    1.59999999999997E+004,    4.34173237207611E-013,    2.21085335016742E-013,    1.31728956350327E-012,    1.56785294358521E+004,    1.79137114689059E+000,    8.01480309879582E+003,    1.35636338321498E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65243477056900E-004,    5.09975576810569E-003,    5.09975576810569E-003,    0.00000000000000E+000 
    1.57500000000008E-006,    6.62030991278958E-013,    1.59999999999992E+004,    4.34403291953182E-013,    2.21121617043649E-013,    1.31755590027579E-012,    1.56869019871051E+004,    1.79147834326525E+000,    8.01611839771270E+003,    1.35662630905113E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65251164126001E-004,    5.09977110659023E-003,    5.09977110659023E-003,    0.00000000000000E+000 
    1.58000000000008E-006,    6.62030991279054E-013,    1.60000000000003E+004,    4.34576073116345E-013,    2.21124878076174E-013,    1.31773194247157E-012,    1.56931901159248E+004,    1.79155877982723E+000,    8.01623661692242E+003,    1.35679817780908E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65256188379760E-004,    5.09977888672338E-003,    5.09977888672338E-003,    0.00000000000000E+000 
    1.58500000000008E-006,    6.62030991279127E-013,    1.60000000000013E+004,    4.34618120593006E-013,    2.21138431411235E-013,    1.31778754328337E-012,    1.56947203720706E+004,    1.79157834520187E+000,    8.01672795349992E+003,    1.35685362629598E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65257809206812E-004,    5.09978293812690E-003,    5.09978293812690E-003,    0.00000000000000E+000 
    1.59000000000008E-006,    6.62030991279024E-013,    1.60000000000015E+004,    4.34755225819143E-013,    2.21127884642035E-013,    1.31791410174020E-012,    1.56997101073031E+004,    1.79164211691899E+000,    8.01634561118644E+003,    1.35697599324990E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65261385964339E-004,    5.09979125959473E-003,    5.09979125959473E-003,    0.00000000000000E+000 
    1.59500000000008E-006,    6.62030991279035E-013,    1.60000000000009E+004,    4.34903270416644E-013,    2.21146781833055E-013,    1.31808104352873E-012,    1.57050979503898E+004,    1.79171093294226E+000,    8.01703067365400E+003,    1.35714046074724E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65266192924808E-004,    5.09980089397196E-003,    5.09980089397196E-003,    0.00000000000000E+000 
    1.60000000000008E-006,    6.62030991279051E-013,    1.59999999999998E+004,    4.34980501910003E-013,    2.21125045674806E-013,    1.31813653886386E-012,    1.57079086596628E+004,    1.79174681460690E+000,    8.01624269272131E+003,    1.35719253391904E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65267714796943E-004,    5.09980603127338E-003,    5.09980603127338E-003,    0.00000000000000E+000 
    1.60500000000008E-006,    6.62030991279105E-013,    1.60000000000002E+004,    4.35195400824158E-013,    2.21117494961390E-013,    1.31834388706465E-012,    1.57157295207703E+004,    1.79184659120202E+000,    8.01596896365972E+003,    1.35739394374408E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65273600711651E-004,    5.09981507395232E-003,    5.09981507395232E-003,    0.00000000000000E+000 
    1.61000000000008E-006,    6.62030991279024E-013,    1.59999999999987E+004,    4.35195072877252E-013,    2.21158345548232E-013,    1.31838440970451E-012,    1.57157175857530E+004,    1.79184643901078E+000,    8.01744988237371E+003,    1.35743723279324E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65274865685674E-004,    5.09981582932122E-003,    5.09981582932122E-003,    0.00000000000000E+000 
    1.61500000000008E-006,    6.62030991279019E-013,    1.59999999999991E+004,    4.35357968784048E-013,    2.21207125287886E-013,    1.31859608535095E-012,    1.57216458704411E+004,    1.79192200710755E+000,    8.01921824936426E+003,    1.35764809468403E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65281026963034E-004,    5.09982482058910E-003,    5.09982482058910E-003,    0.00000000000000E+000 
    1.62000000000008E-006,    6.62030991279088E-013,    1.60000000000008E+004,    4.35422925693677E-013,    2.21200535715445E-013,    1.31865445268821E-012,    1.57240098479789E+004,    1.79195212555119E+000,    8.01897936366150E+003,    1.35770438147951E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65282671511633E-004,    5.09982907958459E-003,    5.09982907958459E-003,    0.00000000000000E+000 
    1.62500000000008E-006,    6.62030991278990E-013,    1.60000000000001E+004,    4.35484790532598E-013,    2.21183079247833E-013,    1.31869886105942E-012,    1.57262612931902E+004,    1.79198080217392E+000,    8.01834653041320E+003,    1.35774605485749E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65283889062140E-004,    5.09983468126785E-003,    5.09983468126785E-003,    0.00000000000000E+000 
    1.63000000000008E-006,    6.62030991278983E-013,    1.60000000000003E+004,    4.35476029665579E-013,    2.21223563235934E-013,    1.31873058418050E-012,    1.57259424593738E+004,    1.79197674167237E+000,    8.01981415916054E+003,    1.35778073091120E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65284902153630E-004,    5.09983413194313E-003,    5.09983413194313E-003,    0.00000000000000E+000 
    1.63500000000008E-006,    6.62030991279063E-013,    1.60000000000000E+004,    4.35577365255574E-013,    2.21252675380582E-013,    1.31886103191522E-012,    1.57296303576151E+004,    1.79202369915321E+000,    8.02086953493713E+003,    1.35791059535230E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65288696083097E-004,    5.09983793909754E-003,    5.09983793909754E-003,    0.00000000000000E+000 
    1.64000000000008E-006,    6.62030991279018E-013,    1.59999999999998E+004,    4.35719155437322E-013,    2.21256209109840E-013,    1.31900635582618E-012,    1.57347905054191E+004,    1.79208936705462E+000,    8.02099763997044E+003,    1.35805259696596E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65292844278833E-004,    5.09984607524779E-003,    5.09984607524779E-003,    0.00000000000000E+000 
    1.64500000000008E-006,    6.62030991278979E-013,    1.59999999999980E+004,    4.35827612159854E-013,    2.21250217479889E-013,    1.31910882091872E-012,    1.57387375450320E+004,    1.79213956902855E+000,    8.02078043092627E+003,    1.35815193791796E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65295746061953E-004,    5.09985541742302E-003,    5.09985541742302E-003,    0.00000000000000E+000 
    1.65000000000008E-006,    6.62030991279020E-013,    1.60000000000006E+004,    4.35985635712820E-013,    2.21171578560160E-013,    1.31918820555200E-012,    1.57444884447579E+004,    1.79221267078710E+000,    8.01792960657158E+003,    1.35822206062065E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65297794272919E-004,    5.09986511179711E-003,    5.09986511179711E-003,    0.00000000000000E+000 
    1.65500000000008E-006,    6.62030991278999E-013,    1.60000000000002E+004,    4.36142511451658E-013,    2.21098507471838E-013,    1.31927201020250E-012,    1.57501975563848E+004,    1.79228519059206E+000,    8.01528062768265E+003,    1.35829701633202E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65299983562160E-004,    5.09987092469334E-003,    5.09987092469334E-003,    0.00000000000000E+000 
    1.66000000000008E-006,    6.62030991278967E-013,    1.59999999999999E+004,    4.36233329316293E-013,    2.21128970376673E-013,    1.31939329097193E-012,    1.57535026447539E+004,    1.79232715027176E+000,    8.01638497132467E+003,    1.35841808563399E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65303519532672E-004,    5.09987958361395E-003,    5.09987958361395E-003,    0.00000000000000E+000 
    1.66500000000008E-006,    6.62030991278975E-013,    1.59999999999995E+004,    4.36340825622945E-013,    2.21097547591251E-013,    1.31946936449317E-012,    1.57574146962588E+004,    1.79237679376707E+000,    8.01524583001547E+003,    1.35848936083819E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65305601096337E-004,    5.09988641635476E-003,    5.09988641635476E-003,    0.00000000000000E+000 
    1.67000000000008E-006,    6.62030991278976E-013,    1.60000000000005E+004,    4.36333306269182E-013,    2.21070843280192E-013,    1.31943514082835E-012,    1.57571410489691E+004,    1.79237332198459E+000,    8.01427774321311E+003,    1.35845352367041E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65304554496644E-004,    5.09988615250156E-003,    5.09988615250156E-003,    0.00000000000000E+000 
    1.67500000000008E-006,    6.62030991279036E-013,    1.60000000000004E+004,    4.36450922079948E-013,    2.21050511302778E-013,    1.31953242466176E-012,    1.57614213657707E+004,    1.79242761339238E+000,    8.01354066675539E+003,    1.35854650896670E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65307270024486E-004,    5.09988857419680E-003,    5.09988857419680E-003,    0.00000000000000E+000 
    1.68000000000009E-006,    6.62030991278967E-013,    1.60000000000002E+004,    4.36545441059527E-013,    2.21027288245590E-013,    1.31960372058408E-012,    1.57648611278985E+004,    1.79247122268653E+000,    8.01269878264446E+003,    1.35861388942620E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65309237704471E-004,    5.09989708960798E-003,    5.09989708960798E-003,    0.00000000000000E+000 
    1.68500000000009E-006,    6.62030991278989E-013,    1.59999999999988E+004,    4.36498099583024E-013,    2.21072423610691E-013,    1.31960151447270E-012,    1.57631382638745E+004,    1.79244938250902E+000,    8.01433503347970E+003,    1.35861590300661E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65309296504974E-004,    5.09989550770238E-003,    5.09989550770238E-003,    0.00000000000000E+000 
    1.69000000000009E-006,    6.62030991279090E-013,    1.59999999999998E+004,    4.36593508704165E-013,    2.21062006327575E-013,    1.31968650631083E-012,    1.57666104173466E+004,    1.79249339315475E+000,    8.01395738530598E+003,    1.35869782176242E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65311688637426E-004,    5.09989777087839E-003,    5.09989777087839E-003,    0.00000000000000E+000 
    1.69500000000009E-006,    6.62030991279032E-013,    1.59999999999986E+004,    4.36775425530771E-013,    2.21015677013092E-013,    1.31982209382289E-012,    1.57732307653218E+004,    1.79257725653473E+000,    8.01227785132308E+003,    1.35882577332243E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65315424767339E-004,    5.09991187669697E-003,    5.09991187669697E-003,    0.00000000000000E+000 
    1.70000000000009E-006,    6.62030991279003E-013,    1.60000000000001E+004,    4.36802481149448E-013,    2.21043749120169E-013,    1.31987722154862E-012,    1.57742153761505E+004,    1.79258972332850E+000,    8.01329552357517E+003,    1.35888212277862E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65317070062153E-004,    5.09991190580272E-003,    5.09991190580272E-003,    0.00000000000000E+000 
    1.70500000000009E-006,    6.62030991279041E-013,    1.60000000000018E+004,    4.36821900290485E-013,    2.21059808454193E-013,    1.31991270002372E-012,    1.57749220792157E+004,    1.79259867043005E+000,    8.01387770782586E+003,    1.35891820258465E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65318123495273E-004,    5.09991408437736E-003,    5.09991408437736E-003,    0.00000000000000E+000 
    1.71000000000009E-006,    6.62030991278978E-013,    1.59999999999997E+004,    4.36950759994752E-013,    2.21033941344383E-013,    1.32001569261811E-012,    1.57796115465724E+004,    1.79265802116159E+000,    8.01293997130954E+003,    1.35901626233509E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65320986468376E-004,    5.09991942256441E-003,    5.09991942256441E-003,    0.00000000000000E+000 
    1.71500000000009E-006,    6.62030991278985E-013,    1.59999999999993E+004,    4.37079198052993E-013,    2.21044099239467E-013,    1.32015428857144E-012,    1.57842856586902E+004,    1.79271714380973E+000,    8.01330821612772E+003,    1.35915236834957E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65324959988032E-004,    5.09992751642260E-003,    5.09992751642260E-003,    0.00000000000000E+000 
    1.72000000000009E-006,    6.62030991279022E-013,    1.60000000000001E+004,    4.37148113750111E-013,    2.21063706259759E-013,    1.32024281128889E-012,    1.57867936312903E+004,    1.79274885317201E+000,    8.01401901138233E+003,    1.35924051067203E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65327533080000E-004,    5.09993178219645E-003,    5.09993178219645E-003,    0.00000000000000E+000 
    1.72500000000009E-006,    6.62030991279020E-013,    1.60000000000004E+004,    4.37226563331920E-013,    2.21072391478573E-013,    1.32032994608951E-012,    1.57896485562605E+004,    1.79278493741129E+000,    8.01433386862360E+003,    1.35932629527822E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65330037222645E-004,    5.09993808280040E-003,    5.09993808280040E-003,    0.00000000000000E+000 
    1.73000000000009E-006,    6.62030991279032E-013,    1.60000000000001E+004,    4.37243171499571E-013,    2.21050783200412E-013,    1.32032494597901E-012,    1.57902529576032E+004,    1.79279257500890E+000,    8.01355052360999E+003,    1.35931942993273E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65329836820429E-004,    5.09993902748978E-003,    5.09993902748978E-003,    0.00000000000000E+000 
    1.73500000000009E-006,    6.62030991279024E-013,    1.60000000000003E+004,    4.37270391091709E-013,    2.21086839489349E-013,    1.32038822186008E-012,    1.57912435275439E+004,    1.79280509126139E+000,    8.01485763905610E+003,    1.35938446387095E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65331735156556E-004,    5.09994029849430E-003,    5.09994029849430E-003,    0.00000000000000E+000 
    1.74000000000009E-006,    6.62030991278979E-013,    1.59999999999990E+004,    4.37352401239793E-013,    2.21134443313066E-013,    1.32051783583184E-012,    1.57942280215252E+004,    1.79284279242535E+000,    8.01658337664881E+003,    1.35951526401564E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65335552994666E-004,    5.09994619549310E-003,    5.09994619549310E-003,    0.00000000000000E+000 
    1.74500000000009E-006,    6.62030991279006E-013,    1.59999999999997E+004,    4.37316491054996E-013,    2.21173432692033E-013,    1.32052091502603E-012,    1.57929211870769E+004,    1.79282628572530E+000,    8.01799682270729E+003,    1.35952185428414E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65335745346227E-004,    5.09994401260126E-003,    5.09994401260126E-003,    0.00000000000000E+000 
    1.75000000000009E-006,    6.62030991279025E-013,    1.60000000000006E+004,    4.37448138307828E-013,    2.21178857650926E-013,    1.32065798723778E-012,    1.57977120568581E+004,    1.79288678663973E+000,    8.01819348874732E+003,    1.35965605028234E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65339661999095E-004,    5.09994874565412E-003,    5.09994874565412E-003,    0.00000000000000E+000 
    1.75500000000009E-006,    6.62030991278984E-013,    1.59999999999995E+004,    4.37486226996991E-013,    2.21212999580959E-013,    1.32073021785693E-012,    1.57990981676338E+004,    1.79290428438948E+000,    8.01943120470262E+003,    1.35972964341490E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65341809768169E-004,    5.09995391908062E-003,    5.09995391908062E-003,    0.00000000000000E+000 
    1.76000000000009E-006,    6.62030991279044E-013,    1.60000000000008E+004,    4.37571071543220E-013,    2.21189266476448E-013,    1.32079132929871E-012,    1.58021857984888E+004,    1.79294325088796E+000,    8.01857083031567E+003,    1.35978707057854E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65343485682288E-004,    5.09995599119109E-003,    5.09995599119109E-003,    0.00000000000000E+000 
    1.76500000000009E-006,    6.62030991279086E-013,    1.60000000000009E+004,    4.37518881137658E-013,    2.21164411280717E-013,    1.32071428369746E-012,    1.58002865054032E+004,    1.79291928317550E+000,    8.01766977778880E+003,    1.35970963381796E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65341225809470E-004,    5.09995572597935E-003,    5.09995572597935E-003,    0.00000000000000E+000 
    1.77000000000009E-006,    6.62030991279013E-013,    1.59999999999996E+004,    4.37536613694667E-013,    2.21199281663585E-013,    1.32076688663726E-012,    1.58009318219670E+004,    1.79292742722779E+000,    8.01893390167402E+003,    1.35976414928966E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65342816769899E-004,    5.09995480460289E-003,    5.09995480460289E-003,    0.00000000000000E+000 
    1.77500000000009E-006,    6.62030991278973E-013,    1.59999999999992E+004,    4.37489436191597E-013,    2.21188604719084E-013,    1.32070903218965E-012,    1.57992149555227E+004,    1.79290575854173E+000,    8.01854684023519E+003,    1.35970673578860E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65341141233039E-004,    5.09995183420473E-003,    5.09995183420473E-003,    0.00000000000000E+000 
    1.78000000000009E-006,    6.62030991278983E-013,    1.60000000000005E+004,    4.37561279985988E-013,    2.21194817311969E-013,    1.32078708857694E-012,    1.58018294680527E+004,    1.79293875467641E+000,    8.01877205964519E+003,    1.35978344429739E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65343379857030E-004,    5.09995864024922E-003,    5.09995864024922E-003,    0.00000000000000E+000 
    1.78500000000009E-006,    6.62030991278968E-013,    1.60000000000005E+004,    4.37686930495646E-013,    2.21124489189264E-013,    1.32084241096388E-012,    1.58064020864814E+004,    1.79299643761312E+000,    8.01622251896332E+003,    1.35983094528057E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65344766054613E-004,    5.09996508937761E-003,    5.09996508937761E-003,    0.00000000000000E+000 
    1.79000000000009E-006,    6.62030991278973E-013,    1.59999999999989E+004,    4.37683299655041E-013,    2.21044379666752E-013,    1.32075867060077E-012,    1.58062699546596E+004,    1.79299477123912E+000,    8.01331838219992E+003,    1.35974189965476E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65342167450203E-004,    5.09996671530719E-003,    5.09996671530719E-003,    0.00000000000000E+000 
    1.79500000000009E-006,    6.62030991279018E-013,    1.60000000000002E+004,    4.37614524506592E-013,    2.21061306251595E-013,    1.32070682203720E-012,    1.58037671206148E+004,    1.79296320180934E+000,    8.01393200609604E+003,    1.35969287872512E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65340736824971E-004,    5.09996152487210E-003,    5.09996152487210E-003,    0.00000000000000E+000 
    1.80000000000009E-006,    6.62030991278957E-013,    1.60000000000002E+004,    4.37710284999407E-013,    2.21077708521642E-013,    1.32081898480001E-012,    1.58072519922554E+004,    1.79300715551779E+000,    8.01452662249062E+003,    1.35980379618970E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65343973780694E-004,    5.09996205505403E-003,    5.09996205505403E-003,    0.00000000000000E+000 
    1.80500000000009E-006,    6.62030991278960E-013,    1.59999999999996E+004,    4.37902602427488E-013,    2.21106726975224E-013,    1.32104032068167E-012,    1.58142507014955E+004,    1.79309537199984E+000,    8.01557860177124E+003,    1.36002237402476E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65350352051548E-004,    5.09997776845132E-003,    5.09997776845132E-003,    0.00000000000000E+000 
    1.81000000000010E-006,    6.62030991279037E-013,    1.59999999999994E+004,    4.37945867992606E-013,    2.21097438217492E-013,    1.32107429748914E-012,    1.58158251946855E+004,    1.79311520763535E+000,    8.01524186498929E+003,    1.36005466687838E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65351294316023E-004,    5.09998021454580E-003,    5.09998021454580E-003,    0.00000000000000E+000 
    1.81500000000010E-006,    6.62030991278960E-013,    1.60000000000002E+004,    4.38059759263657E-013,    2.21081439008734E-013,    1.32117218955135E-012,    1.58199698483299E+004,    1.79316740427724E+000,    8.01466186040454E+003,    1.36014869781226E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65354037922474E-004,    5.09998663783526E-003,    5.09998663783526E-003,    0.00000000000000E+000 
    1.82000000000010E-006,    6.62030991278896E-013,    1.59999999999982E+004,    4.37974282248416E-013,    2.21029206288139E-013,    1.32103447981545E-012,    1.58168592277291E+004,    1.79312823242943E+000,    8.01276831567507E+003,    1.36000956113127E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65349978182869E-004,    5.09998207018234E-003,    5.09998207018234E-003,    0.00000000000000E+000 
    1.82500000000010E-006,    6.62030991279002E-013,    1.60000000000001E+004,    4.38067419166085E-013,    2.20973214162981E-013,    1.32107162460807E-012,    1.58202486019886E+004,    1.79317091388113E+000,    8.01073848471322E+003,    1.36004066118949E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65350885649889E-004,    5.09998639805255E-003,    5.09998639805255E-003,    0.00000000000000E+000 
    1.83000000000010E-006,    6.62030991279049E-013,    1.60000000000005E+004,    4.38251701895286E-013,    2.21003896747670E-013,    1.32128658992201E-012,    1.58269548751595E+004,    1.79325531231709E+000,    8.01185079220674E+003,    1.36025319590968E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65357086767581E-004,    5.09999602997383E-003,    5.09999602997383E-003,    0.00000000000000E+000 
    1.83500000000010E-006,    6.62030991279049E-013,    1.60000000000008E+004,    4.38269809248743E-013,    2.20965832035675E-013,    1.32126663256347E-012,    1.58276138226519E+004,    1.79326360145893E+000,    8.01047086724867E+003,    1.36023023574067E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65356416895056E-004,    5.09999885950992E-003,    5.09999885950992E-003,    0.00000000000000E+000 
    1.84000000000010E-006,    6.62030991278933E-013,    1.60000000000007E+004,    4.38265124293130E-013,    2.20962349720375E-013,    1.32125846529244E-012,    1.58274433317298E+004,    1.79326145685483E+000,    8.01034462607824E+003,    1.36022194826997E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65356175102524E-004,    5.09999895037533E-003,    5.09999895037533E-003,    0.00000000000000E+000 
    1.84500000000010E-006,    6.62030991278982E-013,    1.60000000000013E+004,    4.38323662813573E-013,    2.21003491906506E-013,    1.32135814599906E-012,    1.58295736147947E+004,    1.79328825047980E+000,    8.01183611587277E+003,    1.36032297170283E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65359122452764E-004,    5.10000171182999E-003,    5.10000171182999E-003,    0.00000000000000E+000 
    1.85000000000010E-006,    6.62030991278993E-013,    1.60000000000004E+004,    4.38309725070615E-013,    2.20996866826137E-013,    1.32133758317574E-012,    1.58290664047403E+004,    1.79328187167687E+000,    8.01159594293379E+003,    1.36030230249004E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65358519443739E-004,    5.10000209998353E-003,    5.10000209998353E-003,    0.00000000000000E+000 
    1.85500000000010E-006,    6.62030991278958E-013,    1.60000000000002E+004,    4.38255590408460E-013,    2.20960626646923E-013,    1.32124720833434E-012,    1.58270963826599E+004,    1.79325709244773E+000,    8.01028216108282E+003,    1.36021080765443E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65355850065809E-004,    5.09999900957519E-003,    5.09999900957519E-003,    0.00000000000000E+000 
    1.86000000000010E-006,    6.62030991279061E-013,    1.60000000000004E+004,    4.38358120662154E-013,    2.21039275902891E-013,    1.32142838784411E-012,    1.58308275739087E+004,    1.79330401890202E+000,    8.01313336014764E+003,    1.36039478247977E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65361217425051E-004,    5.10000382588732E-003,    5.10000382588732E-003,    0.00000000000000E+000 
    1.86500000000010E-006,    6.62030991279014E-013,    1.59999999999999E+004,    4.38547322594741E-013,    2.20998744521865E-013,    1.32157705839562E-012,    1.58377128273714E+004,    1.79339055754808E+000,    8.01166401330825E+003,    1.36053612524438E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65365340643847E-004,    5.10001541130941E-003,    5.10001541130941E-003,    0.00000000000000E+000 
    1.87000000000010E-006,    6.62030991278987E-013,    1.59999999999997E+004,    4.38552148099023E-013,    2.20972555002778E-013,    1.32155569438079E-012,    1.58378884321497E+004,    1.79339276372454E+000,    8.01071458878527E+003,    1.36051288213447E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65364662623528E-004,    5.10001823662912E-003,    5.10001823662912E-003,    0.00000000000000E+000 
    1.87500000000010E-006,    6.62030991278926E-013,    1.60000000000001E+004,    4.38586769921033E-013,    2.20937648346948E-013,    1.32155540954691E-012,    1.58391483533758E+004,    1.79340859112000E+000,    8.00944914992976E+003,    1.36050940839392E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65364561290949E-004,    5.10001884560777E-003,    5.10001884560777E-003,    0.00000000000000E+000 
    1.88000000000010E-006,    6.62030991278950E-013,    1.60000000000003E+004,    4.38642239795550E-013,    2.21024593419970E-013,    1.32169782449447E-012,    1.58411669535815E+004,    1.79343394415306E+000,    8.01260108961238E+003,    1.36065632592676E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65368846854518E-004,    5.10001755613400E-003,    5.10001755613400E-003,    0.00000000000000E+000 
    1.88500000000010E-006,    6.62030991279021E-013,    1.60000000000001E+004,    4.38714505235950E-013,    2.20968557259098E-013,    1.32171405377407E-012,    1.58437967570663E+004,    1.79346696440225E+000,    8.01056966226434E+003,    1.36066703324529E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65369159171730E-004,    5.10002683529310E-003,    5.10002683529310E-003,    0.00000000000000E+000 
    1.89000000000010E-006,    6.62030991279004E-013,    1.60000000000007E+004,    4.38786161632122E-013,    2.20987058307992E-013,    1.32180421121912E-012,    1.58464043935989E+004,    1.79349969591185E+000,    8.01124036375611E+003,    1.36075669870656E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65371774512049E-004,    5.10002966637032E-003,    5.10002966637032E-003,    0.00000000000000E+000 
    1.89500000000010E-006,    6.62030991279019E-013,    1.59999999999991E+004,    4.38784451623317E-013,    2.21010822248193E-013,    1.32182626515053E-012,    1.58463421649783E+004,    1.79349891492799E+000,    8.01210185600096E+003,    1.36078039237378E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65372465581282E-004,    5.10003018004641E-003,    5.10003018004641E-003,    0.00000000000000E+000 
    1.90000000000010E-006,    6.62030991278953E-013,    1.60000000000005E+004,    4.38779298172132E-013,    2.20975982296779E-013,    1.32178627174786E-012,    1.58461546266584E+004,    1.79349656124220E+000,    8.01083883531922E+003,    1.36073818053955E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65371234389399E-004,    5.10002923920694E-003,    5.10002923920694E-003,    0.00000000000000E+000 
    1.90500000000010E-006,    6.62030991279039E-013,    1.60000000000005E+004,    4.38704783953039E-013,    2.21007195468027E-013,    1.32174297070010E-012,    1.58434429911513E+004,    1.79346252307239E+000,    8.01197037767875E+003,    1.36069878478724E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65370085307945E-004,    5.10002788757538E-003,    5.10002788757538E-003,    0.00000000000000E+000 
    1.91000000000010E-006,    6.62030991278973E-013,    1.59999999999989E+004,    4.38674003794643E-013,    2.20973115948821E-013,    1.32167811102244E-012,    1.58423228740980E+004,    1.79344845938162E+000,    8.01073492424571E+003,    1.36063237916254E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65368148354797E-004,    5.10002285343284E-003,    5.10002285343284E-003,    0.00000000000000E+000 
    1.91500000000010E-006,    6.62030991278967E-013,    1.59999999999994E+004,    4.38491056277804E-013,    2.20944601595660E-013,    1.32146664915243E-012,    1.58356652404592E+004,    1.79336482961512E+000,    8.00970121965350E+003,    1.36042344041663E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65362053454142E-004,    5.10001345728590E-003,    5.10001345728590E-003,    0.00000000000000E+000 
    1.92000000000010E-006,    6.62030991278917E-013,    1.59999999999999E+004,    4.38490025587570E-013,    2.20911440824199E-013,    1.32143245769069E-012,    1.58356277326035E+004,    1.79336435826917E+000,    8.00849907273661E+003,    1.36038704297452E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65360991640572E-004,    5.10001308734984E-003,    5.10001308734984E-003,    0.00000000000000E+000 
    1.92500000000010E-006,    6.62030991279000E-013,    1.59999999999999E+004,    4.38543199833826E-013,    2.20936063711158E-013,    1.32151025482398E-012,    1.58375627960936E+004,    1.79338867262205E+000,    8.00939170358742E+003,    1.36046520494399E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65363271813762E-004,    5.10001422325403E-003,    5.10001422325403E-003,    0.00000000000000E+000 
    1.93000000000009E-006,    6.62030991278983E-013,    1.60000000000000E+004,    4.38603214115273E-013,    2.20909515752312E-013,    1.32154372114657E-012,    1.58397467730682E+004,    1.79341610774585E+000,    8.00842928487788E+003,    1.36049542835761E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65364153476949E-004,    5.10001971160074E-003,    5.10001971160074E-003,    0.00000000000000E+000 
    1.93500000000009E-006,    6.62030991278973E-013,    1.60000000000003E+004,    4.38763416172599E-013,    2.20824956531469E-013,    1.32161936398304E-012,    1.58455766675489E+004,    1.79348930727219E+000,    8.00536383729769E+003,    1.36056149961794E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65366080824799E-004,    5.10002518388988E-003,    5.10002518388988E-003,    0.00000000000000E+000 
    1.94000000000009E-006,    6.62030991279068E-013,    1.60000000000004E+004,    4.38882343770942E-013,    2.20788238865667E-013,    1.32170157391568E-012,    1.58499045373862E+004,    1.79354361404582E+000,    8.00403274556506E+003,    1.36063836208077E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65368322870554E-004,    5.10003503149795E-003,    5.10003503149795E-003,    0.00000000000000E+000 
    1.94500000000009E-006,    6.62030991279031E-013,    1.60000000000003E+004,    4.38884358301857E-013,    2.20816034158468E-013,    1.32173138373936E-012,    1.58499778476897E+004,    1.79354453370907E+000,    8.00504038272404E+003,    1.36066999244523E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65369245487042E-004,    5.10003569185812E-003,    5.10003569185812E-003,    0.00000000000000E+000 
    1.95000000000009E-006,    6.62030991278990E-013,    1.60000000000003E+004,    4.38974895069167E-013,    2.20798889534338E-013,    1.32180477588249E-012,    1.58532725464542E+004,    1.79358585660795E+000,    8.00441885445039E+003,    1.36074004333450E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65371288722122E-004,    5.10003814217387E-003,    5.10003814217387E-003,    0.00000000000000E+000 
    1.95500000000009E-006,    6.62030991278970E-013,    1.59999999999995E+004,    4.39059997287945E-013,    2.20774354650668E-013,    1.32186534321758E-012,    1.58563694732843E+004,    1.79362468394534E+000,    8.00352941390176E+003,    1.36079690612456E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65372947229684E-004,    5.10004375350727E-003,    5.10004375350727E-003,    0.00000000000000E+000 
    1.96000000000008E-006,    6.62030991278987E-013,    1.60000000000004E+004,    4.39192815779691E-013,    2.20788330037671E-013,    1.32201213709635E-012,    1.58612028180796E+004,    1.79368525226874E+000,    8.00403605073975E+003,    1.36094143673549E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65377162492971E-004,    5.10005224479963E-003,    5.10005224479963E-003,    0.00000000000000E+000 
    1.96500000000008E-006,    6.62030991279026E-013,    1.60000000000007E+004,    4.39193026602689E-013,    2.20754184673770E-013,    1.32197820255549E-012,    1.58612104900464E+004,    1.79368534838060E+000,    8.00279821029963E+003,    1.36090520156658E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65376105719202E-004,    5.10005230375698E-003,    5.10005230375698E-003,    0.00000000000000E+000 
    1.97000000000008E-006,    6.62030991279027E-013,    1.60000000000003E+004,    4.39351542075985E-013,    2.20746437356658E-013,    1.32212897071167E-012,    1.58669789487399E+004,    1.79375758841957E+000,    8.00251735394527E+003,    1.36105163304771E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65380376161198E-004,    5.10006017148052E-003,    5.10006017148052E-003,    0.00000000000000E+000 
    1.97500000000008E-006,    6.62030991278928E-013,    1.60000000000008E+004,    4.39379487836254E-013,    2.20721417072360E-013,    1.32213189618754E-012,    1.58679959075124E+004,    1.79377031884381E+000,    8.00161031661459E+003,    1.36105220477043E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65380392833901E-004,    5.10006496105278E-003,    5.10006496105278E-003,    0.00000000000000E+000 
    1.98000000000008E-006,    6.62030991278968E-013,    1.60000000000000E+004,    4.39408276888517E-013,    2.20733413940325E-013,    1.32217268210781E-012,    1.58690435535405E+004,    1.79378343177411E+000,    8.00204522802350E+003,    1.36109310502914E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65381585562337E-004,    5.10006558838844E-003,    5.10006558838844E-003,    0.00000000000000E+000 
    1.98500000000008E-006,    6.62030991278967E-013,    1.60000000000005E+004,    4.39454447126125E-013,    2.20745219681094E-013,    1.32223065808619E-012,    1.58707237072998E+004,    1.79380445805247E+000,    8.00247321067413E+003,    1.36115076509770E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65383266992068E-004,    5.10006621980290E-003,    5.10006621980290E-003,    0.00000000000000E+000 
    1.99000000000007E-006,    6.62030991279018E-013,    1.59999999999994E+004,    4.39452409170438E-013,    2.20667623160690E-013,    1.32215102361015E-012,    1.58706495452905E+004,    1.79380353004259E+000,    7.99966017546246E+003,    1.36106596430754E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65380794090911E-004,    5.10006567604877E-003,    5.10006567604877E-003,    0.00000000000000E+000 
    1.99500000000007E-006,    6.62030991278979E-013,    1.60000000000001E+004,    4.39482463160714E-013,    2.20694567141001E-013,    1.32220802158069E-012,    1.58717432215539E+004,    1.79381721467276E+000,    8.00063695077357E+003,    1.36112405143197E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65382487999520E-004,    5.10006943666216E-003,    5.10006943666216E-003,    0.00000000000000E+000 
    2.00000000000007E-006,    6.62030991278977E-013,    1.59999999999992E+004,    4.39553627636532E-013,    2.20729994568446E-013,    1.32231461348396E-012,    1.58743329219078E+004,    1.79384961108080E+000,    8.00192126868297E+003,    1.36123131611067E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65385615855772E-004,    5.10007345764113E-003,    5.10007345764113E-003,    0.00000000000000E+000 
    2.00500000000007E-006,    6.62030991278980E-013,    1.59999999999998E+004,    4.39721583295399E-013,    2.20760853893462E-013,    1.32251342846784E-012,    1.58804448747781E+004,    1.79392602956033E+000,    8.00303998338081E+003,    1.36142817843734E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65391355907321E-004,    5.10008463781037E-003,    5.10008463781037E-003,    0.00000000000000E+000 
    2.01000000000007E-006,    6.62030991279053E-013,    1.59999999999999E+004,    4.39690358066207E-013,    2.20842238452774E-013,    1.32256358779803E-012,    1.58793085814074E+004,    1.79391182662988E+000,    8.00599034287941E+003,    1.36148455424589E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65392999579726E-004,    5.10008068733638E-003,    5.10008068733638E-003,    0.00000000000000E+000 
    2.01500000000006E-006,    6.62030991279043E-013,    1.59999999999998E+004,    4.39812213761807E-013,    2.20821168009469E-013,    1.32266437305032E-012,    1.58837429350810E+004,    1.79396724210640E+000,    8.00522649549768E+003,    1.36158100564948E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65395811561541E-004,    5.10008830815513E-003,    5.10008830815513E-003,    0.00000000000000E+000 
    2.02000000000006E-006,    6.62030991278921E-013,    1.59999999999992E+004,    4.39820412434137E-013,    2.20796054314519E-013,    1.32264745802758E-012,    1.58840412861052E+004,    1.79397096948748E+000,    8.00431607183665E+003,    1.36156220720593E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65395263516268E-004,    5.10009188861070E-003,    5.10009188861070E-003,    0.00000000000000E+000 
    2.02500000000006E-006,    6.62030991278917E-013,    1.60000000000001E+004,    4.39896636662028E-013,    2.20803920135660E-013,    1.32273154807660E-012,    1.58868150961602E+004,    1.79400561701075E+000,    8.00460122420847E+003,    1.36164500270229E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65397677273015E-004,    5.10009418756457E-003,    5.10009418756457E-003,    0.00000000000000E+000 
    2.03000000000006E-006,    6.62030991279111E-013,    1.60000000000004E+004,    4.39865153760279E-013,    2.20792370695566E-013,    1.32268851573496E-012,    1.58856694295153E+004,    1.79399130795648E+000,    8.00418253299024E+003,    1.36160194722750E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65396422080465E-004,    5.10009278254502E-003,    5.10009278254502E-003,    0.00000000000000E+000 
    2.03500000000006E-006,    6.62030991278959E-013,    1.60000000000007E+004,    4.39858383999401E-013,    2.20829496460371E-013,    1.32271887173873E-012,    1.58854230770071E+004,    1.79398823082358E+000,    8.00552841916029E+003,    1.36163495927800E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65397384480629E-004,    5.10009374748732E-003,    5.10009374748732E-003,    0.00000000000000E+000 
    2.04000000000006E-006,    6.62030991279038E-013,    1.60000000000000E+004,    4.40004086119092E-013,    2.20861623744392E-013,    1.32289670114252E-012,    1.58907251903171E+004,    1.79405443804240E+000,    8.00669310000858E+003,    1.36181146464403E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65402529839937E-004,    5.10010001922656E-003,    5.10010001922656E-003,    0.00000000000000E+000 
    2.04500000000005E-006,    6.62030991278946E-013,    1.60000000000002E+004,    4.39981106411787E-013,    2.20941767147094E-013,    1.32295386483783E-012,    1.58898889575832E+004,    1.79404399886966E+000,    8.00959846499931E+003,    1.36187456060706E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65404369045749E-004,    5.10009899600638E-003,    5.10009899600638E-003,    0.00000000000000E+000 
    2.05000000000005E-006,    6.62030991278965E-013,    1.59999999999986E+004,    4.40056745020227E-013,    2.20877282791373E-013,    1.32296501909057E-012,    1.58926414491850E+004,    1.79407835581563E+000,    8.00726077302160E+003,    1.36187957719914E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65404515273329E-004,    5.10010165293275E-003,    5.10010165293275E-003,    0.00000000000000E+000 
    2.05500000000005E-006,    6.62030991278994E-013,    1.59999999999993E+004,    4.39972814040350E-013,    2.20912580324054E-013,    1.32291638564340E-012,    1.58895871976768E+004,    1.79404023156821E+000,    8.00854038197571E+003,    1.36183531898568E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65403225185917E-004,    5.10009866402311E-003,    5.10009866402311E-003,    0.00000000000000E+000 
    2.06000000000005E-006,    6.62030991279060E-013,    1.60000000000004E+004,    4.40182395529874E-013,    2.20973015275150E-013,    1.32318640208408E-012,    1.58972138676186E+004,    1.79413540402191E+000,    8.01073127461579E+003,    1.36210439255675E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65411067948349E-004,    5.10010889831158E-003,    5.10010889831158E-003,    0.00000000000000E+000 
    2.06500000000005E-006,    6.62030991279110E-013,    1.60000000000019E+004,    4.40170027247022E-013,    2.20941605785848E-013,    1.32314262431198E-012,    1.58967637866042E+004,    1.79412978994472E+000,    8.00959261531862E+003,    1.36205880024345E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65409739139333E-004,    5.10010969278976E-003,    5.10010969278976E-003,    0.00000000000000E+000 
    2.07000000000005E-006,    6.62030991278988E-013,    1.59999999999989E+004,    4.40141331893872E-013,    2.21001042996154E-013,    1.32317336616901E-012,    1.58957195641832E+004,    1.79411676367795E+000,    8.01174733778048E+003,    1.36209421820836E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65410771415199E-004,    5.10010747850394E-003,    5.10010747850394E-003,    0.00000000000000E+000 
    2.07500000000004E-006,    6.62030991279072E-013,    1.60000000000003E+004,    4.40266232810619E-013,    2.21050382322140E-013,    1.32334760641183E-012,    1.59002646983036E+004,    1.79417345044245E+000,    8.01353599093909E+003,    1.36226879448530E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65415859237751E-004,    5.10011826104549E-003,    5.10011826104549E-003,    0.00000000000000E+000 
    2.08000000000004E-006,    6.62030991278892E-013,    1.59999999999997E+004,    4.40279280412026E-013,    2.21016183967779E-013,    1.32332645565870E-012,    1.59007394988805E+004,    1.79417937034150E+000,    8.01229622948461E+003,    1.36224503646541E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65415166867023E-004,    5.10011548745650E-003,    5.10011548745650E-003,    0.00000000000000E+000 
    2.08500000000004E-006,    6.62030991278971E-013,    1.60000000000011E+004,    4.40153676751940E-013,    2.21001227003585E-013,    1.32318589503450E-012,    1.58961687929953E+004,    1.79412236783364E+000,    8.01175400843244E+003,    1.36210646498480E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65411128349418E-004,    5.10010934879500E-003,    5.10010934879500E-003,    0.00000000000000E+000 
    2.09000000000004E-006,    6.62030991279010E-013,    1.59999999999991E+004,    4.40209451148553E-013,    2.21004736460170E-013,    1.32324517888773E-012,    1.58981984194985E+004,    1.79414768374557E+000,    8.01188123353088E+003,    1.36216465471514E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65412824264905E-004,    5.10011159551696E-003,    5.10011159551696E-003,    0.00000000000000E+000 
    2.09500000000004E-006,    6.62030991278957E-013,    1.60000000000009E+004,    4.40115236691089E-013,    2.20983889007923E-013,    1.32313011697797E-012,    1.58947699606480E+004,    1.79410491631552E+000,    8.01112547003868E+003,    1.36205043946197E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65409495456829E-004,    5.10010884507178E-003,    5.10010884507178E-003,    0.00000000000000E+000 
    2.10000000000004E-006,    6.62030991278971E-013,    1.60000000000000E+004,    4.40082278028324E-013,    2.20934478280065E-013,    1.32304774758736E-012,    1.58935705954239E+004,    1.79408995095162E+000,    8.00933422841372E+003,    1.36196553791368E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65407020860379E-004,    5.10010471899030E-003,    5.10010471899030E-003,    0.00000000000000E+000 
    2.10500000000003E-006,    6.62030991278991E-013,    1.59999999999988E+004,    4.40013877676318E-013,    2.20939235241219E-013,    1.32298410419653E-012,    1.58910815054880E+004,    1.79405888580793E+000,    8.00950667814674E+003,    1.36190384704482E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65405222704137E-004,    5.10010107788070E-003,    5.10010107788070E-003,    0.00000000000000E+000 
    2.11000000000003E-006,    6.62030991278975E-013,    1.59999999999986E+004,    4.40016899472678E-013,    2.20917584399454E-013,    1.32296547515111E-012,    1.58911914687698E+004,    1.79406025840481E+000,    8.00872179011397E+003,    1.36188369154633E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65404635201258E-004,    5.10010188103413E-003,    5.10010188103413E-003,    0.00000000000000E+000 
    2.11500000000003E-006,    6.62030991279046E-013,    1.60000000000004E+004,    4.40082137479641E-013,    2.20986296097891E-013,    1.32309942485658E-012,    1.58935654808580E+004,    1.79408988712876E+000,    8.01121273205507E+003,    1.36202069888781E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65408628631806E-004,    5.10010292587863E-003,    5.10010292587863E-003,    0.00000000000000E+000 
    2.12000000000003E-006,    6.62030991278950E-013,    1.59999999999989E+004,    4.40066161780988E-013,    2.20896037777819E-013,    1.32299319083776E-012,    1.58929841251845E+004,    1.79408263233926E+000,    8.00794068027767E+003,    1.36190878390495E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65405366605279E-004,    5.10010157097919E-003,    5.10010157097919E-003,    0.00000000000000E+000 
    2.12500000000003E-006,    6.62030991279001E-013,    1.60000000000007E+004,    4.40128893336693E-013,    2.20894740080444E-013,    1.32305462469614E-012,    1.58952669255673E+004,    1.79411111667658E+000,    8.00789363604950E+003,    1.36196863396410E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65407111101964E-004,    5.10010748123454E-003,    5.10010748123454E-003,    0.00000000000000E+000 
    2.13000000000002E-006,    6.62030991279016E-013,    1.60000000000006E+004,    4.40014369596629E-013,    2.20911699647767E-013,    1.32295706052341E-012,    1.58910994064868E+004,    1.79405910925517E+000,    8.00850845562913E+003,    1.36187494205788E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65404380164593E-004,    5.10010087708445E-003,    5.10010087708445E-003,    0.00000000000000E+000 
    2.13500000000002E-006,    6.62030991278998E-013,    1.59999999999999E+004,    4.39972954588969E-013,    2.20850619425366E-013,    1.32285456529333E-012,    1.58895923122501E+004,    1.79404029542190E+000,    8.00629417056250E+003,    1.36176933318265E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65401301699495E-004,    5.10009800276326E-003,    5.10009800276326E-003,    0.00000000000000E+000 
    2.14000000000002E-006,    6.62030991279001E-013,    1.60000000000001E+004,    4.40040652197627E-013,    2.20843117532857E-013,    1.32291476100948E-012,    1.58920558311119E+004,    1.79407104701594E+000,    8.00602221136032E+003,    1.36182740843603E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65402994597099E-004,    5.10010046592096E-003,    5.10010046592096E-003,    0.00000000000000E+000 
    2.14500000000002E-006,    6.62030991278945E-013,    1.60000000000002E+004,    4.40199331644385E-013,    2.20837612282050E-013,    1.32306793520538E-012,    1.58978301715754E+004,    1.79414309098189E+000,    8.00582263457146E+003,    1.36197642872585E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65407338297719E-004,    5.10011245806751E-003,    5.10011245806751E-003,    0.00000000000000E+000 
    2.15000000000002E-006,    6.62030991278976E-013,    1.59999999999992E+004,    4.40227277404652E-013,    2.20854075119265E-013,    1.32311234380289E-012,    1.58988471153321E+004,    1.79415577373923E+000,    8.00641944665181E+003,    1.36202127715042E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65408645486106E-004,    5.10011140170824E-003,    5.10011140170824E-003,    0.00000000000000E+000 
    2.15500000000002E-006,    6.62030991278949E-013,    1.59999999999995E+004,    4.40291414447055E-013,    2.20881655261318E-013,    1.32320406098732E-012,    1.59011810547951E+004,    1.79418487543495E+000,    8.00741928414882E+003,    1.36211331918515E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65411328115097E-004,    5.10011572213641E-003,    5.10011572213641E-003,    0.00000000000000E+000 
    2.16000000000001E-006,    6.62030991279033E-013,    1.59999999999993E+004,    4.40363492489219E-013,    2.20930298474661E-013,    1.32332478224291E-012,    1.59038039632089E+004,    1.79421757045540E+000,    8.00918270177672E+003,    1.36223559154016E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65414891614693E-004,    5.10012056896036E-003,    5.10012056896036E-003,    0.00000000000000E+000 
    2.16500000000001E-006,    6.62030991279035E-013,    1.60000000000011E+004,    4.40282278783607E-013,    2.20904591221032E-013,    1.32321786128367E-012,    1.59008486092306E+004,    1.79418073070093E+000,    8.00825076037935E+003,    1.36212887712936E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65411781548568E-004,    5.10011825149650E-003,    5.10011825149650E-003,    0.00000000000000E+000 
    2.17000000000001E-006,    6.62030991278983E-013,    1.60000000000000E+004,    4.40218821059774E-013,    2.20867832114779E-013,    1.32311764445354E-012,    1.58985393897383E+004,    1.79415193612133E+000,    8.00691816634422E+003,    1.36202770309428E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65408832779174E-004,    5.10011271873184E-003,    5.10011271873184E-003,    0.00000000000000E+000 
    2.17500000000001E-006,    6.62030991279082E-013,    1.60000000000009E+004,    4.40326785861970E-013,    2.20871960775854E-013,    1.32322973791691E-012,    1.59024682153304E+004,    1.79420092141657E+000,    8.00706783889293E+003,    1.36213750333477E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65412032956069E-004,    5.10011660351204E-003,    5.10011660351204E-003,    0.00000000000000E+000 
    2.18000000000001E-006,    6.62030991279033E-013,    1.60000000000003E+004,    4.40301815048533E-013,    2.20846433649496E-013,    1.32317923997706E-012,    1.59015595312201E+004,    1.79418959385150E+000,    8.00614242748369E+003,    1.36208588549900E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65410528555684E-004,    5.10011826240965E-003,    5.10011826240965E-003,    0.00000000000000E+000 
    2.18500000000001E-006,    6.62030991278987E-013,    1.60000000000012E+004,    4.40383356701057E-013,    2.20767936000377E-013,    1.32318228398042E-012,    1.59045268181207E+004,    1.79422657914732E+000,    8.00329672448238E+003,    1.36208171918835E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65410407126786E-004,    5.10012385416484E-003,    5.10012385416484E-003,    0.00000000000000E+000 
    2.19000000000000E-006,    6.62030991279095E-013,    1.60000000000016E+004,    4.40503314989640E-013,    2.20743107435424E-013,    1.32327741370416E-012,    1.59088920722617E+004,    1.79428096507025E+000,    8.00239663737662E+003,    1.36217233245398E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65413048025298E-004,    5.10012566483000E-003,    5.10012566483000E-003,    0.00000000000000E+000 
    2.19500000000000E-006,    6.62030991278996E-013,    1.60000000000012E+004,    4.40577407562724E-013,    2.20750678140190E-013,    1.32335907698191E-012,    1.59115882791798E+004,    1.79431454229151E+000,    8.00267109116619E+003,    1.36225274597615E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65415391543300E-004,    5.10013383693818E-003,    5.10013383693818E-003,    0.00000000000000E+000 
    2.20000000000000E-006,    6.62030991278986E-013,    1.60000000000013E+004,    4.40721751045278E-013,    2.20834985710866E-013,    1.32358772803513E-012,    1.59168408860723E+004,    1.79437992422436E+000,    8.00572741590459E+003,    1.36248363511145E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65422119837836E-004,    5.10013985640773E-003,    5.10013985640773E-003,    0.00000000000000E+000 
    2.20500000000000E-006,    6.62030991278949E-013,    1.60000000000003E+004,    4.40852437882225E-013,    2.20860649317938E-013,    1.32374407847911E-012,    1.59215965212751E+004,    1.79443908429784E+000,    8.00665777502347E+003,    1.36263861495511E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65426635588726E-004,    5.10015057254389E-003,    5.10015057254389E-003,    0.00000000000000E+000 
    2.21000000000000E-006,    6.62030991279003E-013,    1.60000000000004E+004,    4.40821282927371E-013,    2.20839575490020E-013,    1.32369184969639E-012,    1.59204628074599E+004,    1.79442498399117E+000,    8.00589380494247E+003,    1.36258570881904E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65425094071297E-004,    5.10014797600316E-003,    5.10014797600316E-003,    0.00000000000000E+000 
    2.21500000000000E-006,    6.62030991278901E-013,    1.59999999999988E+004,    4.40802871051791E-013,    2.20870669102492E-013,    1.32370453143318E-012,    1.59197928078803E+004,    1.79441665011621E+000,    8.00702101304776E+003,    1.36260091299183E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65425537077450E-004,    5.10014636855384E-003,    5.10014636855384E-003,    0.00000000000000E+000 
    2.21999999999999E-006,    6.62030991278979E-013,    1.60000000000014E+004,    4.40937891472686E-013,    2.20920991124201E-013,    1.32388987387587E-012,    1.59247061331770E+004,    1.79447774947244E+000,    8.00884529096970E+003,    1.36278643950238E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65430942487276E-004,    5.10015480645352E-003,    5.10015480645352E-003,    0.00000000000000E+000 
    2.22499999999999E-006,    6.62030991279003E-013,    1.59999999999997E+004,    4.40886661483014E-013,    2.20960148372693E-013,    1.32387780113471E-012,    1.59228419009354E+004,    1.79445457119674E+000,    8.01026482264748E+003,    1.36277820552948E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65430702598122E-004,    5.10015122567944E-003,    5.10015122567944E-003,    0.00000000000000E+000 
    2.22999999999999E-006,    6.62030991279002E-013,    1.60000000000004E+004,    4.40979072232565E-013,    2.20933607884023E-013,    1.32394367139559E-012,    1.59262046780626E+004,    1.79449637731872E+000,    8.00930267474737E+003,    1.36284011067877E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65432506120168E-004,    5.10015660598915E-003,    5.10015660598915E-003,    0.00000000000000E+000 
    2.23499999999999E-006,    6.62030991279018E-013,    1.60000000000013E+004,    4.40978908259121E-013,    2.20917354058407E-013,    1.32392725359655E-012,    1.59261987111625E+004,    1.79449630315312E+000,    8.00871343977206E+003,    1.36282260610017E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65431996154471E-004,    5.10015602521402E-003,    5.10015602521402E-003,    0.00000000000000E+000 
    2.23999999999999E-006,    6.62030991279043E-013,    1.59999999999999E+004,    4.41111445653525E-013,    2.20839157701772E-013,    1.32398159463434E-012,    1.59310216658075E+004,    1.79455623264199E+000,    8.00587865924977E+003,    1.36286857258405E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65433335298044E-004,    5.10016407892928E-003,    5.10016407892928E-003,    0.00000000000000E+000 
    2.24499999999998E-006,    6.62030991278977E-013,    1.59999999999997E+004,    4.41180900120544E-013,    2.20829320010095E-013,    1.32404121140962E-012,    1.59335490669373E+004,    1.79458762390588E+000,    8.00552202247089E+003,    1.36292589236092E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65435005149504E-004,    5.10016916175618E-003,    5.10016916175618E-003,    0.00000000000000E+000 
    2.24999999999998E-006,    6.62030991278962E-013,    1.60000000000004E+004,    4.41239134118869E-013,    2.20841018123548E-013,    1.32411114352138E-012,    1.59356681604582E+004,    1.79461393645460E+000,    8.00594610340756E+003,    1.36299523770462E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65437025260894E-004,    5.10017239388322E-003,    5.10017239388322E-003,    0.00000000000000E+000 
    2.25499999999998E-006,    6.62030991279052E-013,    1.59999999999989E+004,    4.41371835486720E-013,    2.20870989483757E-013,    1.32427381624953E-012,    1.59404970603117E+004,    1.79467387122606E+000,    8.00703262753479E+003,    1.36315679867723E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65441731419003E-004,    5.10018219129037E-003,    5.10018219129037E-003,    0.00000000000000E+000 
    2.25999999999998E-006,    6.62030991279003E-013,    1.60000000000003E+004,    4.41418825591543E-013,    2.20871910018002E-013,    1.32432172688855E-012,    1.59422069911337E+004,    1.79469508597040E+000,    8.00706599881524E+003,    1.36320366656915E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65443096568583E-004,    5.10018248855891E-003,    5.10018248855891E-003,    0.00000000000000E+000 
    2.26499999999998E-006,    6.62030991278986E-013,    1.60000000000010E+004,    4.41335292832895E-013,    2.20863641021345E-013,    1.32422992513323E-012,    1.59391673025832E+004,    1.79465737018094E+000,    8.00676623049266E+003,    1.36311327399059E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65440463617049E-004,    5.10017975451487E-003,    5.10017975451487E-003,    0.00000000000000E+000 
    2.26999999999998E-006,    6.62030991278935E-013,    1.60000000000011E+004,    4.41355063345611E-013,    2.20857167757858E-013,    1.32424322238240E-012,    1.59398867357149E+004,    1.79466629799958E+000,    8.00653156123135E+003,    1.36312567209154E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65440824756306E-004,    5.10018044011652E-003,    5.10018044011652E-003,    0.00000000000000E+000 
    2.27499999999997E-006,    6.62030991278927E-013,    1.59999999999992E+004,    4.41505356721805E-013,    2.20855795900450E-013,    1.32439214390118E-012,    1.59453557833559E+004,    1.79473414090742E+000,    8.00648182854780E+003,    1.36327097056997E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65445056910741E-004,    5.10018591683443E-003,    5.10018591683443E-003,    0.00000000000000E+000 
    2.27999999999997E-006,    6.62030991278998E-013,    1.60000000000007E+004,    4.41455672767492E-013,    2.20846973460843E-013,    1.32433363750733E-012,    1.59435478282442E+004,    1.79471171838617E+000,    8.00616199676748E+003,    1.36321303908883E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65443369563382E-004,    5.10018604710727E-003,    5.10018604710727E-003,    0.00000000000000E+000 
    2.28499999999997E-006,    6.62030991278946E-013,    1.59999999999993E+004,    4.41553213543440E-013,    2.20803041941134E-013,    1.32438724676352E-012,    1.59470972492652E+004,    1.79475573419543E+000,    8.00456938783086E+003,    1.36326141264177E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65444778524498E-004,    5.10018921260335E-003,    5.10018921260335E-003,    0.00000000000000E+000 
    2.28999999999997E-006,    6.62030991278944E-013,    1.59999999999990E+004,    4.41561623038775E-013,    2.20787969572674E-013,    1.32438058389039E-012,    1.59474032629505E+004,    1.79475952814022E+000,    8.00402298313409E+003,    1.36325354176137E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65444549274452E-004,    5.10019220913666E-003,    5.10019220913666E-003,    0.00000000000000E+000 
    2.29499999999997E-006,    6.62030991279060E-013,    1.60000000000008E+004,    4.41595190745772E-013,    2.20756375902889E-013,    1.32438255792772E-012,    1.59486247600325E+004,    1.79477467081424E+000,    8.00287764691143E+003,    1.36325261005825E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65444522137271E-004,    5.10019446726815E-003,    5.10019446726815E-003,    0.00000000000000E+000 
    2.29999999999997E-006,    6.62030991279045E-013,    1.59999999999998E+004,    4.41549887224959E-013,    2.20755570760405E-013,    1.32433644926441E-012,    1.59469762076285E+004,    1.79475423348766E+000,    8.00284845882227E+003,    1.36320750971545E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65443208508660E-004,    5.10018917190340E-003,    5.10018917190340E-003,    0.00000000000000E+000 
    2.30499999999996E-006,    6.62030991278938E-013,    1.59999999999998E+004,    4.41577856409985E-013,    2.20792888252973E-013,    1.32440173594190E-012,    1.59479939800501E+004,    1.79476685142978E+000,    8.00420129552240E+003,    1.36327464295185E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65445163872921E-004,    5.10019231086302E-003,    5.10019231086302E-003,    0.00000000000000E+000 
    2.30999999999996E-006,    6.62030991279020E-013,    1.60000000000001E+004,    4.41660873823518E-013,    2.20747785948669E-013,    1.32443965105121E-012,    1.59510149030150E+004,    1.79480429452191E+000,    8.00256624320980E+003,    1.36330758799069E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65446123423777E-004,    5.10019416620685E-003,    5.10019416620685E-003,    0.00000000000000E+000 
    2.31499999999996E-006,    6.62030991278986E-013,    1.59999999999992E+004,    4.41663497398670E-013,    2.20713084462744E-013,    1.32440757314040E-012,    1.59511103722937E+004,    1.79480547760178E+000,    8.00130824218995E+003,    1.36327312179502E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65445119567574E-004,    5.10019771340224E-003,    5.10019771340224E-003,    0.00000000000000E+000 
    2.31999999999996E-006,    6.62030991279077E-013,    1.60000000000019E+004,    4.41668486876400E-013,    2.20693853591484E-013,    1.32439333174696E-012,    1.59512919343917E+004,    1.79480772752842E+000,    8.00061108311988E+003,    1.36325747406906E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65444663808362E-004,    5.10019680500089E-003,    5.10019680500089E-003,    0.00000000000000E+000 
    2.32499999999996E-006,    6.62030991278944E-013,    1.59999999999998E+004,    4.41692075627934E-013,    2.20636316902418E-013,    1.32435938380930E-012,    1.59521503052268E+004,    1.79481836383586E+000,    7.99852525850475E+003,    1.36321911591480E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65443546563249E-004,    5.10019864749751E-003,    5.10019864749751E-003,    0.00000000000000E+000 
    2.32999999999996E-006,    6.62030991278944E-013,    1.59999999999989E+004,    4.41616085647824E-013,    2.20608741768332E-013,    1.32425581869510E-012,    1.59493851053826E+004,    1.79478409554856E+000,    7.99752560255697E+003,    1.36311548128084E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65440527912494E-004,    5.10019484561897E-003,    5.10019484561897E-003,    0.00000000000000E+000 
    2.33499999999995E-006,    6.62030991279002E-013,    1.60000000000006E+004,    4.41606083267577E-013,    2.20608157916856E-013,    1.32424523246344E-012,    1.59490211284383E+004,    1.79477958404076E+000,    7.99750443672695E+003,    1.36310509023358E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65440225234340E-004,    5.10019276116095E-003,    5.10019276116095E-003,    0.00000000000000E+000 
    2.33999999999995E-006,    6.62030991278959E-013,    1.60000000000014E+004,    4.41560404950302E-013,    2.20622091609445E-013,    1.32421348783871E-012,    1.59473589378507E+004,    1.79475897860817E+000,    7.99800956205574E+003,    1.36307535049436E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65439358943402E-004,    5.10019039420789E-003,    5.10019039420789E-003,    0.00000000000000E+000 
    2.34499999999995E-006,    6.62030991279040E-013,    1.60000000000001E+004,    4.41481908518932E-013,    2.20586470752627E-013,    1.32409937055060E-012,    1.59445025242050E+004,    1.79472355927335E+000,    7.99671823192937E+003,    1.36296068525924E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65436018717301E-004,    5.10018587612393E-003,    5.10018587612393E-003,    0.00000000000000E+000 
    2.34999999999995E-006,    6.62030991278991E-013,    1.59999999999998E+004,    4.41533349331615E-013,    2.20562625212729E-013,    1.32412696582333E-012,    1.59463744089638E+004,    1.79474677189558E+000,    7.99585378152583E+003,    1.36298547489711E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65436740863558E-004,    5.10018797254884E-003,    5.10018797254884E-003,    0.00000000000000E+000 
    2.35499999999995E-006,    6.62030991278957E-013,    1.59999999999991E+004,    4.41525103809725E-013,    2.20605345451806E-013,    1.32416144054049E-012,    1.59460743619736E+004,    1.79474305146517E+000,    7.99740247902089E+003,    1.36302300787323E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65437834216651E-004,    5.10018848269506E-003,    5.10018848269506E-003,    0.00000000000000E+000 
    2.35999999999994E-006,    6.62030991278955E-013,    1.60000000000002E+004,    4.41701281565703E-013,    2.20607254200335E-013,    1.32433952704499E-012,    1.59524852999064E+004,    1.79482251454769E+000,    7.99747167512396E+003,    1.36319709501165E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65442905156983E-004,    5.10019912875398E-003,    5.10019912875398E-003,    0.00000000000000E+000 
    2.36499999999994E-006,    6.62030991278926E-013,    1.59999999999997E+004,    4.41875655613769E-013,    2.20602838112950E-013,    1.32450948500564E-012,    1.59588305835376E+004,    1.79490110337099E+000,    7.99731158277384E+003,    1.36336268003209E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65447727984591E-004,    5.10021049609425E-003,    5.10021049609425E-003,    0.00000000000000E+000 
    2.36999999999994E-006,    6.62030991278998E-013,    1.59999999999999E+004,    4.41883713737441E-013,    2.20568188119405E-013,    1.32448289313584E-012,    1.59591238095119E+004,    1.79490473363622E+000,    7.99605544845982E+003,    1.36333357712471E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65446880365855E-004,    5.10021242466154E-003,    5.10021242466154E-003,    0.00000000000000E+000 
    2.37499999999994E-006,    6.62030991279015E-013,    1.59999999999997E+004,    4.41831429632752E-013,    2.20606244842175E-013,    1.32446866575394E-012,    1.59572212495636E+004,    1.79488117683041E+000,    7.99743508379187E+003,    1.36332312239424E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65446575869709E-004,    5.10020539971321E-003,    5.10020539971321E-003,    0.00000000000000E+000 
    2.37999999999994E-006,    6.62030991278971E-013,    1.59999999999988E+004,    4.41845179977487E-013,    2.20590057173869E-013,    1.32446622843033E-012,    1.59577216093570E+004,    1.79488737262723E+000,    7.99684824715665E+003,    1.36331927855087E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65446463916545E-004,    5.10020873927601E-003,    5.10020873927601E-003,    0.00000000000000E+000 
    2.38499999999994E-006,    6.62030991279001E-013,    1.60000000000002E+004,    4.41912455940147E-013,    2.20577635096169E-013,    1.32452108231532E-012,    1.59601697053149E+004,    1.79491768123640E+000,    7.99639792101070E+003,    1.36337172851178E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65447991517689E-004,    5.10021130060193E-003,    5.10021130060193E-003,    0.00000000000000E+000 
    2.38999999999993E-006,    6.62030991278999E-013,    1.60000000000014E+004,    4.41818335181791E-013,    2.20551408260168E-013,    1.32440073472096E-012,    1.59567447569072E+004,    1.79487527622530E+000,    7.99544714367199E+003,    1.36325182104030E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65444499155987E-004,    5.10020849408802E-003,    5.10020849408802E-003,    0.00000000000000E+000 
    2.39499999999993E-006,    6.62030991279008E-013,    1.60000000000009E+004,    4.41741009989330E-013,    2.20601014930959E-013,    1.32437301619930E-012,    1.59539309760865E+004,    1.79484042510352E+000,    7.99724548863570E+003,    1.36322923626355E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65443841337578E-004,    5.10020135856685E-003,    5.10020135856685E-003,    0.00000000000000E+000 
    2.39999999999993E-006,    6.62030991278980E-013,    1.59999999999992E+004,    4.41772984811418E-013,    2.20611681538426E-013,    1.32441565762882E-012,    1.59550945060218E+004,    1.79485483786732E+000,    7.99763217533554E+003,    1.36327184500245E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65445082379573E-004,    5.10020396065733E-003,    5.10020396065733E-003,    0.00000000000000E+000 
    2.40499999999993E-006,    6.62030991279052E-013,    1.60000000000007E+004,    4.41801211669021E-013,    2.20628678400779E-013,    1.32446088134885E-012,    1.59561216509651E+004,    1.79486755953583E+000,    7.99824834693754E+003,    1.36331754827506E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65446413521632E-004,    5.10020563954020E-003,    5.10020563954020E-003,    0.00000000000000E+000 
    2.40999999999993E-006,    6.62030991278991E-013,    1.60000000000011E+004,    4.41856423870972E-013,    2.20686841606569E-013,    1.32457425675653E-012,    1.59581307620818E+004,    1.79489243875801E+000,    8.00035688408664E+003,    1.36343353253554E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65449791497885E-004,    5.10020909418080E-003,    5.10020909418080E-003,    0.00000000000000E+000 
    2.41499999999993E-006,    6.62030991279008E-013,    1.59999999999998E+004,    4.41862771985836E-013,    2.20703888544749E-013,    1.32459765180959E-012,    1.59583617628561E+004,    1.79489529890021E+000,    8.00097487104151E+003,    1.36345792205771E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65450501801188E-004,    5.10020846699522E-003,    5.10020846699522E-003,    0.00000000000000E+000 
    2.41999999999992E-006,    6.62030991279041E-013,    1.60000000000008E+004,    4.41812478987286E-013,    2.20704330340987E-013,    1.32454780060731E-012,    1.59565316564009E+004,    1.79487263720411E+000,    8.00099088707373E+003,    1.36340927601292E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65449085058388E-004,    5.10020661777152E-003,    5.10020661777152E-003,    0.00000000000000E+000 
    2.42499999999992E-006,    6.62030991278986E-013,    1.59999999999982E+004,    4.41806247996309E-013,    2.20711915909257E-013,    1.32454915518455E-012,    1.59563049174378E+004,    1.79486982921080E+000,    8.00126587969628E+003,    1.36341128483611E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65449143563099E-004,    5.10020476150756E-003,    5.10020476150756E-003,    0.00000000000000E+000 
    2.42999999999992E-006,    6.62030991278992E-013,    1.59999999999995E+004,    4.41812478987290E-013,    2.20729113133897E-013,    1.32457258340018E-012,    1.59565316564011E+004,    1.79487263720411E+000,    8.00188931484778E+003,    1.36343572029879E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65449855213158E-004,    5.10020634815580E-003,    5.10020634815580E-003,    0.00000000000000E+000 
    2.43499999999992E-006,    6.62030991278965E-013,    1.59999999999994E+004,    4.41847803552642E-013,    2.20695782020048E-013,    1.32457457685166E-012,    1.59578170783335E+004,    1.79488855474686E+000,    8.00068099266510E+003,    1.36343465343891E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65449824142498E-004,    5.10020701202387E-003,    5.10020701202387E-003,    0.00000000000000E+000 
    2.43999999999992E-006,    6.62030991278948E-013,    1.60000000000005E+004,    4.41899127241415E-013,    2.20718920235680E-013,    1.32464903875604E-012,    1.59596846893138E+004,    1.79491167721484E+000,    8.00151980109325E+003,    1.36350946733247E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65452002937778E-004,    5.10021077645857E-003,    5.10021077645857E-003,    0.00000000000000E+000 
    2.44499999999992E-006,    6.62030991278978E-013,    1.60000000000002E+004,    4.41907583586306E-013,    2.20688736884743E-013,    1.32462731175003E-012,    1.59599924059812E+004,    1.79491548648556E+000,    8.00042559186131E+003,    1.36348551945463E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65451305516737E-004,    5.10021031866254E-003,    5.10021031866254E-003,    0.00000000000000E+000 
    2.44999999999991E-006,    6.62030991279037E-013,    1.59999999999998E+004,    4.42078233094658E-013,    2.20708849251957E-013,    1.32481807362565E-012,    1.59662021358339E+004,    1.79499232747325E+000,    8.00115470699261E+003,    1.36367364790168E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65456784028663E-004,    5.10022098461371E-003,    5.10022098461371E-003,    0.00000000000000E+000 
    2.45499999999991E-006,    6.62030991279017E-013,    1.60000000000002E+004,    4.42058743679297E-013,    2.20726902299936E-013,    1.32481663725825E-012,    1.59654929404271E+004,    1.79498355459355E+000,    8.00180916751971E+003,    1.36367387587634E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65456790667193E-004,    5.10022045680391E-003,    5.10022045680391E-003,    0.00000000000000E+000 
    2.45999999999991E-006,    6.62030991278993E-013,    1.59999999999991E+004,    4.41995004858141E-013,    2.20730964627370E-013,    1.32475696076450E-012,    1.59631735629283E+004,    1.79495485822375E+000,    8.00195643533602E+003,    1.36361595836028E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65455104105414E-004,    5.10021712839746E-003,    5.10021712839746E-003,    0.00000000000000E+000 
    2.46499999999991E-006,    6.62030991278985E-013,    1.60000000000000E+004,    4.41933889612129E-013,    2.20660887353123E-013,    1.32462576824424E-012,    1.59609496517284E+004,    1.79492733547054E+000,    7.99941598843232E+003,    1.36348149483787E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65451188309095E-004,    5.10021408077804E-003,    5.10021408077804E-003,    0.00000000000000E+000 
    2.46999999999991E-006,    6.62030991278951E-013,    1.60000000000001E+004,    4.42081044068052E-013,    2.20616150897218E-013,    1.32472818624422E-012,    1.59663044236143E+004,    1.79499359273033E+000,    7.99779419888494E+003,    1.36357748205778E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65453983642922E-004,    5.10022029574992E-003,    5.10022029574992E-003,    0.00000000000000E+000 
    2.47499999999990E-006,    6.62030991279047E-013,    1.59999999999996E+004,    4.42090624802297E-013,    2.20649517371013E-013,    1.32477113345236E-012,    1.59666530544261E+004,    1.79499790503058E+000,    7.99900380293918E+003,    1.36362244233106E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65455292921765E-004,    5.10022161389703E-003,    5.10022161389703E-003,    0.00000000000000E+000 
    2.47999999999990E-006,    6.62030991278958E-013,    1.59999999999999E+004,    4.42081559413180E-013,    2.20607242420082E-013,    1.32471979311222E-012,    1.59663231763737E+004,    1.79499382469244E+000,    7.99747124806529E+003,    1.36356847984271E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65453721487332E-004,    5.10022106716655E-003,    5.10022106716655E-003,    0.00000000000000E+000 
    2.48499999999990E-006,    6.62030991278974E-013,    1.60000000000003E+004,    4.42269964903315E-013,    2.20620837455905E-013,    1.32492179363819E-012,    1.59731790035029E+004,    1.79507859267634E+000,    7.99796409638211E+003,    1.36376700600370E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65459502508326E-004,    5.10022983371216E-003,    5.10022983371216E-003,    0.00000000000000E+000 
    2.48999999999990E-006,    6.62030991278990E-013,    1.60000000000002E+004,    4.42356496033560E-013,    2.20639018370561E-013,    1.32502650568311E-012,    1.59763277497159E+004,    1.79511750148450E+000,    7.99862319234211E+003,    1.36387092522544E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65462528349214E-004,    5.10023334136517E-003,    5.10023334136517E-003,    0.00000000000000E+000 
    2.49499999999990E-006,    6.62030991278974E-013,    1.60000000000003E+004,    4.42421991713095E-013,    2.20595264495804E-013,    1.32504824748787E-012,    1.59787110423421E+004,    1.79514694183373E+000,    7.99703702340442E+003,    1.36388821466611E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65463031753001E-004,    5.10023998219514E-003,    5.10023998219514E-003,    0.00000000000000E+000 
    2.49999999999990E-006,    6.62030991279068E-013,    1.60000000000005E+004,    4.42428972296954E-013,    2.20528780113914E-013,    1.32498874368994E-012,    1.59789650554899E+004,    1.79515007911038E+000,    7.99462682631941E+003,    1.36382409449649E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65461164789344E-004,    5.10024218333509E-003,    5.10024218333509E-003,    0.00000000000000E+000 
    2.50499999999989E-006,    6.62030991279074E-013,    1.60000000000007E+004,    4.42288212805435E-013,    2.20538639630937E-013,    1.32485784371545E-012,    1.59738430194023E+004,    1.79508679909625E+000,    7.99498425431246E+003,    1.36369712386774E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65457467634881E-004,    5.10023571126219E-003,    5.10023571126219E-003,    0.00000000000000E+000 
    2.50999999999989E-006,    6.62030991278983E-013,    1.60000000000001E+004,    4.42286432522305E-013,    2.20529593118811E-013,    1.32484701692010E-012,    1.59737782373726E+004,    1.79508599849893E+000,    7.99465629943741E+003,    1.36368573225386E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65457135918954E-004,    5.10023272076678E-003,    5.10023272076678E-003,    0.00000000000000E+000 
    2.51499999999989E-006,    6.62030991279009E-013,    1.60000000000013E+004,    4.42327753830843E-013,    2.20519587575952E-013,    1.32487833268580E-012,    1.59752818618725E+004,    1.79510457916775E+000,    7.99429357770418E+003,    1.36371541746757E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65458000327466E-004,    5.10023327646739E-003,    5.10023327646739E-003,    0.00000000000000E+000 
    2.51999999999989E-006,    6.62030991279001E-013,    1.59999999999995E+004,    4.42424029668770E-013,    2.20534112087296E-013,    1.32498913303507E-012,    1.59787852005455E+004,    1.79514785776002E+000,    7.99482012144131E+003,    1.36382495576479E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65461189867022E-004,    5.10023937678201E-003,    5.10023937678201E-003,    0.00000000000000E+000 
    2.52499999999989E-006,    6.62030991279070E-013,    1.59999999999996E+004,    4.42466100570214E-013,    2.20589487840855E-013,    1.32508657969014E-012,    1.59803160980667E+004,    1.79516676401343E+000,    7.99682760765106E+003,    1.36392513637501E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65464106758706E-004,    5.10024638594015E-003,    5.10024638594015E-003,    0.00000000000000E+000 
    2.52999999999989E-006,    6.62030991278987E-013,    1.59999999999995E+004,    4.42558839266657E-013,    2.20543938771586E-013,    1.32513376931723E-012,    1.59836907173883E+004,    1.79520842752665E+000,    7.99517635917953E+003,    1.36396712456586E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65465329252293E-004,    5.10024678573096E-003,    5.10024678573096E-003,    0.00000000000000E+000 
    2.53499999999988E-006,    6.62030991278983E-013,    1.60000000000002E+004,    4.42612645981920E-013,    2.20561370419183E-013,    1.32520500768009E-012,    1.59856486590086E+004,    1.79523259278442E+000,    7.99580829265068E+003,    1.36403828432860E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65467401016037E-004,    5.10024971895049E-003,    5.10024971895049E-003,    0.00000000000000E+000 
    2.53999999999988E-006,    6.62030991279095E-013,    1.60000000000013E+004,    4.42524849913654E-013,    2.20537871352658E-013,    1.32509371254541E-012,    1.59824538974396E+004,    1.79519315954292E+000,    7.99495640262736E+003,    1.36392744898640E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65464174091539E-004,    5.10024757041907E-003,    5.10024757041907E-003,    0.00000000000000E+000 
    2.54499999999988E-006,    6.62030991279022E-013,    1.60000000000008E+004,    4.42604658132590E-013,    2.20468080828153E-013,    1.32510373023976E-012,    1.59853579938665E+004,    1.79522900570442E+000,    7.99242635099808E+003,    1.36393094274457E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65464275813885E-004,    5.10025129737277E-003,    5.10025129737277E-003,    0.00000000000000E+000 
    2.54999999999988E-006,    6.62030991279024E-013,    1.60000000000004E+004,    4.42580694584606E-013,    2.20436648450611E-013,    1.32504833431424E-012,    1.59844859982024E+004,    1.79521824370838E+000,    7.99128686195461E+003,    1.36387399610004E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65462617761940E-004,    5.10024850225859E-003,    5.10024850225859E-003,    0.00000000000000E+000 
    2.55499999999988E-006,    6.62030991279073E-013,    1.60000000000002E+004,    4.42589361752502E-013,    2.20507445479232E-013,    1.32512779851081E-012,    1.59848013827947E+004,    1.79522213625233E+000,    7.99385340145092E+003,    1.36395800211484E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65465063652954E-004,    5.10024986478370E-003,    5.10024986478370E-003,    0.00000000000000E+000 
    2.55999999999988E-006,    6.62030991278951E-013,    1.59999999999995E+004,    4.42535203665573E-013,    2.20489768076651E-013,    1.32505596302118E-012,    1.59828306545230E+004,    1.79519781067976E+000,    7.99321255885061E+003,    1.36388623700557E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65462974171175E-004,    5.10024774598821E-003,    5.10024774598821E-003,    0.00000000000000E+000 
    2.56499999999987E-006,    6.62030991278990E-013,    1.59999999999982E+004,    4.42484887242256E-013,    2.20432864983134E-013,    1.32494874350438E-012,    1.59809997167606E+004,    1.79517520543096E+000,    7.99114970339158E+003,    1.36377637153843E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65459775214030E-004,    5.10024559982894E-003,    5.10024559982894E-003,    0.00000000000000E+000 
    2.56999999999987E-006,    6.62030991278929E-013,    1.59999999999998E+004,    4.42458628066025E-013,    2.20416640522631E-013,    1.32490625986758E-012,    1.59800441848354E+004,    1.79516340619835E+000,    7.99056153296268E+003,    1.36373340972853E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65458524240046E-004,    5.10024256839447E-003,    5.10024256839447E-003,    0.00000000000000E+000 
    2.57499999999987E-006,    6.62030991278951E-013,    1.59999999999997E+004,    4.42443074013372E-013,    2.20417595217738E-013,    1.32489166051006E-012,    1.59794781960527E+004,    1.79515641653646E+000,    7.99059614264542E+003,    1.36371923501757E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65458111490280E-004,    5.10024218198390E-003,    5.10024218198390E-003,    0.00000000000000E+000 
    2.57999999999987E-006,    6.62030991279053E-013,    1.60000000000008E+004,    4.42509249011454E-013,    2.20370194128076E-013,    1.32491043441858E-012,    1.59818862045142E+004,    1.79518615086885E+000,    7.98887775458373E+003,    1.36373329929198E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65458521024285E-004,    5.10024661420065E-003,    5.10024661420065E-003,    0.00000000000000E+000 
    2.58499999999987E-006,    6.62030991279024E-013,    1.60000000000000E+004,    4.42490907410215E-013,    2.20398449620666E-013,    1.32492034830990E-012,    1.59812187815569E+004,    1.79517791032615E+000,    7.98990207494199E+003,    1.36374553116265E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65458877198384E-004,    5.10024300748334E-003,    5.10024300748334E-003,    0.00000000000000E+000 
    2.58999999999986E-006,    6.62030991278968E-013,    1.59999999999989E+004,    4.42583013637640E-013,    2.20401605574862E-013,    1.32501561049147E-012,    1.59845703848953E+004,    1.79521928524143E+000,    7.99001648484377E+003,    1.36383887113445E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65461595041252E-004,    5.10024832805012E-003,    5.10024832805012E-003,    0.00000000000000E+000 
    2.59499999999986E-006,    6.62030991278990E-013,    1.59999999999998E+004,    4.42678235360554E-013,    2.20371305289276E-013,    1.32508053192882E-012,    1.59880353507570E+004,    1.79526204204983E+000,    7.98891803648767E+003,    1.36389955959935E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65463362072350E-004,    5.10025291340126E-003,    5.10025291340126E-003,    0.00000000000000E+000 
    2.59999999999986E-006,    6.62030991279008E-013,    1.60000000000002E+004,    4.42802738056078E-013,    2.20383273032672E-013,    1.32521700236776E-012,    1.59925657957784E+004,    1.79531791971294E+000,    7.98935189207039E+003,    1.36403395447621E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65467274957941E-004,    5.10026252707242E-003,    5.10026252707242E-003,    0.00000000000000E+000 
    2.60499999999986E-006,    6.62030991278997E-013,    1.59999999999999E+004,    4.42816418126475E-013,    2.20422974720292E-013,    1.32527038412576E-012,    1.59930635900912E+004,    1.79532405755785E+000,    7.99079116079863E+003,    1.36408967922353E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65468897289218E-004,    5.10026376806740E-003,    5.10026376806740E-003,    0.00000000000000E+000 
    2.60999999999986E-006,    6.62030991279017E-013,    1.59999999999999E+004,    4.42695850793666E-013,    2.20421856954215E-013,    1.32514869902690E-012,    1.59886763475138E+004,    1.79526994983451E+000,    7.99075063945417E+003,    1.36397070532108E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65465433505290E-004,    5.10025893155788E-003,    5.10025893155788E-003,    0.00000000000000E+000 
    2.61499999999986E-006,    6.62030991279070E-013,    1.60000000000012E+004,    4.42740404721588E-013,    2.20470559883222E-013,    1.32524195588388E-012,    1.59902975911110E+004,    1.79528994790795E+000,    7.99251622189906E+003,    1.36406619413962E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65468213567069E-004,    5.10025852269837E-003,    5.10025852269837E-003,    0.00000000000000E+000 
    2.61999999999985E-006,    6.62030991279018E-013,    1.59999999999990E+004,    4.42887160956291E-013,    2.20474119892831E-013,    1.32539227212814E-012,    1.59956377985546E+004,    1.79535579189546E+000,    7.99264527964973E+003,    1.36421335931456E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65472497844845E-004,    5.10026636972198E-003,    5.10026636972198E-003,    0.00000000000000E+000 
    2.62499999999985E-006,    6.62030991278962E-013,    1.60000000000005E+004,    4.42832956019790E-013,    2.20454700712847E-013,    1.32531864801160E-012,    1.59936653755262E+004,    1.79533147713105E+000,    7.99194129399688E+003,    1.36413968594973E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65470353107151E-004,    5.10026619170949E-003,    5.10026619170949E-003,    0.00000000000000E+000 
    2.62999999999985E-006,    6.62030991279030E-013,    1.60000000000002E+004,    4.42931058990409E-013,    2.20361535696147E-013,    1.32532358596559E-012,    1.59972351700593E+004,    1.79537547903780E+000,    7.98856386842276E+003,    1.36413612138909E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65470249335428E-004,    5.10026760899815E-003,    5.10026760899815E-003,    0.00000000000000E+000 
    2.63499999999985E-006,    6.62030991278966E-013,    1.60000000000008E+004,    4.43038461597945E-013,    2.20320851769741E-013,    1.32539030464665E-012,    1.60011433551766E+004,    1.79542363034476E+000,    7.98708899149614E+003,    1.36419764121033E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65472040275594E-004,    5.10027650966839E-003,    5.10027650966839E-003,    0.00000000000000E+000 
    2.63999999999985E-006,    6.62030991279062E-013,    1.60000000000012E+004,    4.43089199667282E-013,    2.20271673906677E-013,    1.32539186485302E-012,    1.60029896185488E+004,    1.79544636960470E+000,    7.98530619170416E+003,    1.36419474092987E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65471955845180E-004,    5.10027918284563E-003,    5.10027918284563E-003,    0.00000000000000E+000 
    2.64499999999985E-006,    6.62030991278968E-013,    1.59999999999984E+004,    4.43051930845346E-013,    2.20322274810222E-013,    1.32540519693454E-012,    1.60016334760335E+004,    1.79542966734604E+000,    7.98714057967251E+003,    1.36421231866584E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65472467550676E-004,    5.10027671853045E-003,    5.10027671853045E-003,    0.00000000000000E+000 
    2.64999999999984E-006,    6.62030991278985E-013,    1.59999999999999E+004,    4.43018925333032E-013,    2.20294935997933E-013,    1.32534485260995E-012,    1.60004324666387E+004,    1.79541487343329E+000,    7.98614949088124E+003,    1.36415090381222E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65470679680957E-004,    5.10027370250399E-003,    5.10027370250399E-003,    0.00000000000000E+000 
    2.65499999999984E-006,    6.62030991279060E-013,    1.59999999999997E+004,    4.43148440931058E-013,    2.20337969309012E-013,    1.32551740151913E-012,    1.60051452952322E+004,    1.79547291332563E+000,    7.98770953788733E+003,    1.36432335335190E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65475699765780E-004,    5.10028076978152E-003,    5.10028076978152E-003,    0.00000000000000E+000 
    2.65999999999984E-006,    6.62030991278982E-013,    1.60000000000000E+004,    4.43105901534051E-013,    2.20393700987117E-013,    1.32553059380015E-012,    1.60035973678692E+004,    1.79545385376490E+000,    7.98972992710196E+003,    1.36434125545684E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65476220876597E-004,    5.10027890261922E-003,    5.10027890261922E-003,    0.00000000000000E+000 
    2.66499999999984E-006,    6.62030991278983E-013,    1.59999999999998E+004,    4.43181352744269E-013,    2.20317948430948E-013,    1.32553029245420E-012,    1.60063428924505E+004,    1.79548765685326E+000,    7.98698373942794E+003,    1.36433414723533E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65476013964616E-004,    5.10028546343327E-003,    5.10028546343327E-003,    0.00000000000000E+000 
    2.66999999999984E-006,    6.62030991279017E-013,    1.60000000000006E+004,    4.43095266684817E-013,    2.20268718880927E-013,    1.32539497684476E-012,    1.60032103858539E+004,    1.79544908831826E+000,    7.98519906587631E+003,    1.36419751548964E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65472036615726E-004,    5.10027849574119E-003,    5.10027849574119E-003,    0.00000000000000E+000 
    2.67499999999984E-006,    6.62030991278977E-013,    1.59999999999994E+004,    4.43202083672889E-013,    2.20237411801494E-013,    1.32547048675336E-012,    1.60070972504969E+004,    1.79549694260779E+000,    7.98406411914983E+003,    1.36426847358736E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65474102243098E-004,    5.10028589432809E-003,    5.10028589432809E-003,    0.00000000000000E+000 
    2.67999999999983E-006,    6.62030991278977E-013,    1.60000000000003E+004,    4.43283086555503E-013,    2.20294856714174E-013,    1.32560893454865E-012,    1.60100447848079E+004,    1.79553321714752E+000,    7.98614661668010E+003,    1.36440890640547E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65478190075258E-004,    5.10028982961696E-003,    5.10028982961696E-003,    0.00000000000000E+000 
    2.68499999999983E-006,    6.62030991279021E-013,    1.59999999999997E+004,    4.43249378299850E-013,    2.20335226320671E-013,    1.32561559589954E-012,    1.60088182087043E+004,    1.79551812355511E+000,    7.98761009885648E+003,    1.36441904417486E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65478485161281E-004,    5.10028916462021E-003,    5.10028916462021E-003,    0.00000000000000E+000 
    2.68999999999983E-006,    6.62030991279077E-013,    1.60000000000010E+004,    4.43404614304215E-013,    2.20375612945593E-013,    1.32581121852889E-012,    1.60144669310424E+004,    1.79558761525628E+000,    7.98907419798610E+003,    1.36461380726071E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65484153921623E-004,    5.10029680327947E-003,    5.10029680327947E-003,    0.00000000000000E+000 
    2.69499999999983E-006,    6.62030991279053E-013,    1.59999999999996E+004,    4.43501522611150E-013,    2.20339382897409E-013,    1.32587189678761E-012,    1.60179932195970E+004,    1.79563097244785E+000,    7.98776078340601E+003,    1.36466983984820E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65485784688177E-004,    5.10030333345107E-003,    5.10030333345107E-003,    0.00000000000000E+000 
    2.69999999999983E-006,    6.62030991279013E-013,    1.60000000000004E+004,    4.43553642742393E-013,    2.20365835276416E-013,    1.32595046929782E-012,    1.60198897586610E+004,    1.79565428359323E+000,    7.98871973714766E+003,    1.36474898915971E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65488088154738E-004,    5.10030489589601E-003,    5.10030489589601E-003,    0.00000000000000E+000 
    2.70499999999982E-006,    6.62030991278959E-013,    1.60000000000004E+004,    4.43639119757624E-013,    2.20323101695054E-013,    1.32599321273164E-012,    1.60230000790939E+004,    1.79569250233244E+000,    7.98717055596702E+003,    1.36478691740398E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65489191936850E-004,    5.10031035086183E-003,    5.10031035086183E-003,    0.00000000000000E+000 
    2.70999999999982E-006,    6.62030991278975E-013,    1.60000000000000E+004,    4.43652987226250E-013,    2.20374862216317E-013,    1.32605884072154E-012,    1.60235046853271E+004,    1.79569870144539E+000,    7.98904698248885E+003,    1.36485569175243E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65491193338230E-004,    5.10031169475615E-003,    5.10031169475615E-003,    0.00000000000000E+000 
    2.71499999999982E-006,    6.62030991279024E-013,    1.59999999999999E+004,    4.43709581490103E-013,    2.20348168765220E-013,    1.32608874153435E-012,    1.60255640230480E+004,    1.79572399661823E+000,    7.98807928938270E+003,    1.36488251289269E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65491973839095E-004,    5.10031571081783E-003,    5.10031571081783E-003,    0.00000000000000E+000 
    2.71999999999982E-006,    6.62030991279001E-013,    1.60000000000003E+004,    4.43691520986192E-013,    2.20343065851212E-013,    1.32606557811641E-012,    1.60249068422265E+004,    1.79571592504126E+000,    7.98789429813939E+003,    1.36485942074757E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65491301853477E-004,    5.10031484429309E-003,    5.10031484429309E-003,    0.00000000000000E+000 
    2.72499999999982E-006,    6.62030991278987E-013,    1.60000000000005E+004,    4.43565589379200E-013,    2.20306346403116E-013,    1.32590292706130E-012,    1.60203244707487E+004,    1.79565962607100E+000,    7.98656314179488E+003,    1.36469719255040E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65486580739872E-004,    5.10030580745845E-003,    5.10030580745845E-003,    0.00000000000000E+000 
    2.72999999999982E-006,    6.62030991278982E-013,    1.59999999999988E+004,    4.43454602780620E-013,    2.20281224308975E-013,    1.32576681836858E-012,    1.60162859068146E+004,    1.79560998261755E+000,    7.98565241364567E+003,    1.36456194400819E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65482644453604E-004,    5.10029826966246E-003,    5.10029826966246E-003,    0.00000000000000E+000 
    2.73499999999981E-006,    6.62030991279009E-013,    1.59999999999991E+004,    4.43539611300294E-013,    2.20235157688213E-013,    1.32580576026752E-012,    1.60193791849378E+004,    1.79564800844303E+000,    7.98398240285639E+003,    1.36459585635430E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65483631469560E-004,    5.10030302416664E-003,    5.10030302416664E-003,    0.00000000000000E+000 
    2.73999999999981E-006,    6.62030991279036E-013,    1.60000000000009E+004,    4.43484797319584E-013,    2.20240998916331E-013,    1.32575678751495E-012,    1.60173846219862E+004,    1.79562349079740E+000,    7.98419415952136E+003,    1.36454852940271E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65482254017504E-004,    5.10030212450987E-003,    5.10030212450987E-003,    0.00000000000000E+000 
    2.74499999999981E-006,    6.62030991279059E-013,    1.60000000000003E+004,    4.43436190905059E-013,    2.20228040594932E-013,    1.32569522277905E-012,    1.60156159374739E+004,    1.79560174478828E+000,    7.98372439342632E+003,    1.36448721085155E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65480469285610E-004,    5.10030044471335E-003,    5.10030044471335E-003,    0.00000000000000E+000 
    2.74999999999981E-006,    6.62030991278978E-013,    1.59999999999985E+004,    4.43392058623150E-013,    2.20180681858665E-013,    1.32560373176079E-012,    1.60140100559096E+004,    1.79558199644119E+000,    7.98200754076326E+003,    1.36439356154186E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65477743420107E-004,    5.10029761048338E-003,    5.10029761048338E-003,    0.00000000000000E+000 
    2.75499999999981E-006,    6.62030991278981E-013,    1.59999999999996E+004,    4.43341507952046E-013,    2.20138547006069E-013,    1.32551104623710E-012,    1.60121706210884E+004,    1.79555937128713E+000,    7.98048006474533E+003,    1.36429921478668E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65474997110155E-004,    5.10029561659744E-003,    5.10029561659744E-003,    0.00000000000000E+000 
    2.75999999999981E-006,    6.62030991278927E-013,    1.59999999999994E+004,    4.43334855315073E-013,    2.20174891506980E-013,    1.32554073810098E-012,    1.60119285452112E+004,    1.79555639336749E+000,    7.98179762847477E+003,    1.36433149192809E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65475936671531E-004,    5.10029339497416E-003,    5.10029339497416E-003,    0.00000000000000E+000 
    2.76499999999980E-006,    6.62030991279060E-013,    1.60000000000022E+004,    4.43376738818288E-013,    2.20213853450866E-013,    1.32562158354821E-012,    1.60134525999260E+004,    1.79557514022870E+000,    7.98321007995449E+003,    1.36441398475145E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65478337893873E-004,    5.10029695530683E-003,    5.10029695530683E-003,    0.00000000000000E+000 
    2.76999999999980E-006,    6.62030991278993E-013,    1.60000000000006E+004,    4.43358818863053E-013,    2.20146623245932E-013,    1.32553643338798E-012,    1.60128005296690E+004,    1.79556711976199E+000,    7.98077284523335E+003,    1.36432474557174E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65475740291972E-004,    5.10029492229737E-003,    5.10029492229737E-003,    0.00000000000000E+000 
    2.77499999999980E-006,    6.62030991279031E-013,    1.59999999999993E+004,    4.43316092067818E-013,    2.20124979843011E-013,    1.32547206318986E-012,    1.60112457888038E+004,    1.79554799390723E+000,    7.97998822687417E+003,    1.36425990652865E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65473852855869E-004,    5.10029307872165E-003,    5.10029307872165E-003,    0.00000000000000E+000 
    2.77999999999980E-006,    6.62030991279012E-013,    1.59999999999999E+004,    4.43255632715580E-013,    2.20094269698510E-013,    1.32538089369310E-012,    1.60090457944550E+004,    1.79552092427232E+000,    7.97887492028017E+003,    1.36416806857326E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65471179376600E-004,    5.10028746831892E-003,    5.10028746831892E-003,    0.00000000000000E+000 
    2.78499999999980E-006,    6.62030991279052E-013,    1.60000000000002E+004,    4.43166150063291E-013,    2.20086753900424E-013,    1.32528389524277E-012,    1.60057896963811E+004,    1.79548084676263E+000,    7.97860245697187E+003,    1.36407262181112E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65468400697005E-004,    5.10028113078889E-003,    5.10028113078889E-003,    0.00000000000000E+000 
    2.78999999999979E-006,    6.62030991278992E-013,    1.59999999999992E+004,    4.43162472373128E-013,    2.20096580105396E-013,    1.32529004375751E-012,    1.60056558723488E+004,    1.79547919926100E+000,    7.97895867733382E+003,    1.36407951265715E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65468601310679E-004,    5.10028226627951E-003,    5.10028226627951E-003,    0.00000000000000E+000 
    2.79499999999979E-006,    6.62030991278972E-013,    1.59999999999991E+004,    4.43173036948046E-013,    2.20149370777058E-013,    1.32535339900408E-012,    1.60060402967753E+004,    1.79548393182150E+000,    7.98087244894965E+003,    1.36414615931549E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65470541559674E-004,    5.10028422318274E-003,    5.10028422318274E-003,    0.00000000000000E+000 
    2.79999999999979E-006,    6.62030991279018E-013,    1.59999999999995E+004,    4.43179385062908E-013,    2.20181873606633E-013,    1.32539224994856E-012,    1.60062712923509E+004,    1.79548677544958E+000,    7.98205074410510E+003,    1.36418704032795E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65471731671369E-004,    5.10028515641163E-003,    5.10028515641163E-003,    0.00000000000000E+000 
    2.80499999999979E-006,    6.62030991279027E-013,    1.59999999999989E+004,    4.43205737938265E-013,    2.20204847453849E-013,    1.32544157667114E-012,    1.60072302220569E+004,    1.79549857933111E+000,    7.98288359383639E+003,    1.36423729956138E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65473194760939E-004,    5.10028485207589E-003,    5.10028485207589E-003,    0.00000000000000E+000 
    2.80999999999979E-006,    6.62030991278997E-013,    1.60000000000002E+004,    4.43177768753228E-013,    2.20184501500438E-013,    1.32539326153266E-012,    1.60062124779820E+004,    1.79548605143372E+000,    7.98214601071972E+003,    1.36418826497896E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65471767322501E-004,    5.10028458947961E-003,    5.10028458947961E-003,    0.00000000000000E+000 
    2.81499999999979E-006,    6.62030991278979E-013,    1.60000000000000E+004,    4.43166595134082E-013,    2.20207660027168E-013,    1.32540524644023E-012,    1.60058058916458E+004,    1.79548104614001E+000,    7.98298555546741E+003,    1.36420205704553E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65472168825242E-004,    5.10028485746245E-003,    5.10028485746245E-003,    0.00000000000000E+000 
    2.81999999999978E-006,    6.62030991278946E-013,    1.59999999999996E+004,    4.43317989474858E-013,    2.20174397136616E-013,    1.32552337789042E-012,    1.60113148315970E+004,    1.79554884332230E+000,    7.98177970652110E+003,    1.36431448550457E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65475441630458E-004,    5.10029183651390E-003,    5.10029183651390E-003,    0.00000000000000E+000 
    2.82499999999978E-006,    6.62030991279004E-013,    1.60000000000005E+004,    4.43368680694639E-013,    2.20146311012908E-013,    1.32554598298655E-012,    1.60131593814302E+004,    1.79557153371782E+000,    7.98076152613701E+003,    1.36433404817291E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65476011081020E-004,    5.10029467067157E-003,    5.10029467067157E-003,    0.00000000000000E+000 
    2.82999999999978E-006,    6.62030991278986E-013,    1.60000000000010E+004,    4.43363316420457E-013,    2.20153810370623E-013,    1.32554811807007E-012,    1.60129641865369E+004,    1.79556913280118E+000,    7.98103339344762E+003,    1.36433680819133E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65476091422016E-004,    5.10029547666410E-003,    5.10029547666410E-003,    0.00000000000000E+000 
    2.83499999999978E-006,    6.62030991279037E-013,    1.60000000000007E+004,    4.43490700363686E-013,    2.20160372385329E-013,    1.32568206402805E-012,    1.60175994211634E+004,    1.79562613144263E+000,    7.98127128012517E+003,    1.36446827489301E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65479918125091E-004,    5.10029911981894E-003,    5.10029911981894E-003,    0.00000000000000E+000 
    2.83999999999978E-006,    6.62030991279054E-013,    1.59999999999992E+004,    4.43451955780728E-013,    2.20159746986380E-013,    1.32564269404616E-012,    1.60161895880812E+004,    1.79560879833957E+000,    7.98124860811290E+003,    1.36442975026920E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65478796788065E-004,    5.10029975739935E-003,    5.10029975739935E-003,    0.00000000000000E+000 
    2.84499999999978E-006,    6.62030991279010E-013,    1.60000000000006E+004,    4.43564746087207E-013,    2.20081187886216E-013,    1.32567692525243E-012,    1.60202937851931E+004,    1.79565924896412E+000,    7.97840067738338E+003,    1.36445614272680E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65479564996473E-004,    5.10030594593520E-003,    5.10030594593520E-003,    0.00000000000000E+000 
    2.84999999999977E-006,    6.62030991279023E-013,    1.60000000000013E+004,    4.43575263812561E-013,    2.20045137938636E-013,    1.32565139303022E-012,    1.60206765022385E+004,    1.79566395222524E+000,    7.97709379182467E+003,    1.36442795760410E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65478744608338E-004,    5.10030589888017E-003,    5.10030589888017E-003,    0.00000000000000E+000 
    2.85499999999977E-006,    6.62030991279021E-013,    1.59999999999998E+004,    4.43607262059432E-013,    2.20033330865398E-013,    1.32567158420385E-012,    1.60218408481089E+004,    1.79567825969848E+000,    7.97666576086929E+003,    1.36444662724733E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65479288029580E-004,    5.10031040596444E-003,    5.10031040596444E-003,    0.00000000000000E+000 
    2.85999999999977E-006,    6.62030991279041E-013,    1.59999999999997E+004,    4.43666011402865E-013,    2.20054618153996E-013,    1.32575162083590E-012,    1.60239786059379E+004,    1.79570452324183E+000,    7.97743746934376E+003,    1.36452674604316E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65481620000102E-004,    5.10031166787959E-003,    5.10031166787959E-003,    0.00000000000000E+000 
    2.86499999999977E-006,    6.62030991278992E-013,    1.60000000000010E+004,    4.43574725042663E-013,    2.20050763930936E-013,    1.32565648025259E-012,    1.60206568975807E+004,    1.79566371130623E+000,    7.97729774574374E+003,    1.36443343362471E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65478904000610E-004,    5.10030981998501E-003,    5.10030981998501E-003,    0.00000000000000E+000 
    2.86999999999977E-006,    6.62030991279000E-013,    1.59999999999989E+004,    4.43658468624319E-013,    2.20074050996708E-013,    1.32576351090003E-012,    1.60237041411364E+004,    1.79570115166644E+000,    7.97814195029893E+003,    1.36454010868409E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65482008928482E-004,    5.10031270661562E-003,    5.10031270661562E-003,    0.00000000000000E+000 
    2.87499999999977E-006,    6.62030991279015E-013,    1.60000000000004E+004,    4.43703818994694E-013,    2.20088409790405E-013,    1.32582322006411E-012,    1.60253543389168E+004,    1.79572142132072E+000,    7.97866248642680E+003,    1.36459974289941E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65483744585935E-004,    5.10031394949466E-003,    5.10031394949466E-003,    0.00000000000000E+000 
    2.87999999999976E-006,    6.62030991278963E-013,    1.59999999999999E+004,    4.43620731306820E-013,    2.20139805526157E-013,    1.32579152811194E-012,    1.60223309642265E+004,    1.79568428164324E+000,    7.98052568871538E+003,    1.36457338807910E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65482977534401E-004,    5.10031093144143E-003,    5.10031093144143E-003,    0.00000000000000E+000 
    2.88499999999976E-006,    6.62030991278993E-013,    1.59999999999993E+004,    4.43651722288228E-013,    2.20111882897480E-013,    1.32579459646470E-012,    1.60234586570605E+004,    1.79569813600139E+000,    7.97951343536608E+003,    1.36457387979380E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65482991845757E-004,    5.10030807667276E-003,    5.10030807667276E-003,    0.00000000000000E+000 
    2.88999999999976E-006,    6.62030991279017E-013,    1.60000000000003E+004,    4.43621972820053E-013,    2.20089606912336E-013,    1.32574257101141E-012,    1.60223761401411E+004,    1.79568483669154E+000,    7.97870588458600E+003,    1.36452104357649E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65481454025208E-004,    5.10030927698937E-003,    5.10030927698937E-003,    0.00000000000000E+000 
    2.89499999999976E-006,    6.62030991278946E-013,    1.59999999999998E+004,    4.43609909059332E-013,    2.20049172396954E-013,    1.32569007273523E-012,    1.60219371665888E+004,    1.79567944316962E+000,    7.97724004932758E+003,    1.36446611532937E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65479855267264E-004,    5.10030865197841E-003,    5.10030865197841E-003,    0.00000000000000E+000 
    2.89999999999976E-006,    6.62030991279015E-013,    1.59999999999997E+004,    4.43706653392821E-013,    2.20016619402079E-013,    1.32575426407391E-012,    1.60254574762351E+004,    1.79572268804022E+000,    7.97605993557568E+003,    1.36452591879071E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65481595922285E-004,    5.10031549452793E-003,    5.10031549452793E-003,    0.00000000000000E+000 
    2.90499999999975E-006,    6.62030991278973E-013,    1.60000000000007E+004,    4.43733966684068E-013,    2.20041937319657E-013,    1.32580689528270E-012,    1.60264513446928E+004,    1.79573489380295E+000,    7.97697776273164E+003,    1.36457962057244E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65483158930833E-004,    5.10031556169909E-003,    5.10031556169909E-003,    0.00000000000000E+000 
    2.90999999999975E-006,    6.62030991279019E-013,    1.60000000000002E+004,    4.43699391711612E-013,    2.20091620036360E-013,    1.32582200302699E-012,    1.60251932401183E+004,    1.79571944269427E+000,    7.97877886451777E+003,    1.36459884174505E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65483718358212E-004,    5.10031420880452E-003,    5.10031420880452E-003,    0.00000000000000E+000 
    2.91499999999975E-006,    6.62030991278989E-013,    1.60000000000004E+004,    4.43629000253456E-013,    2.20145162115376E-013,    1.32580515364782E-012,    1.60226318528476E+004,    1.79568797841737E+000,    7.98071987621256E+003,    1.36458718304469E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65483379035394E-004,    5.10031117737354E-003,    5.10031117737354E-003,    0.00000000000000E+000 
    2.91999999999975E-006,    6.62030991278946E-013,    1.60000000000000E+004,    4.43741931108598E-013,    2.20195571542500E-013,    1.32596849393004E-012,    1.60267411518744E+004,    1.79573845266937E+000,    7.98254732276251E+003,    1.36475131656214E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65488155887127E-004,    5.10031490340678E-003,    5.10031490340678E-003,    0.00000000000000E+000 
    2.92499999999975E-006,    6.62030991279022E-013,    1.59999999999997E+004,    4.43743922214732E-013,    2.20202537792297E-013,    1.32597745128605E-012,    1.60268136036638E+004,    1.79573934236655E+000,    7.98279986380261E+003,    1.36476069454690E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65488428805658E-004,    5.10031798365584E-003,    5.10031798365584E-003,    0.00000000000000E+000 
    2.92999999999975E-006,    6.62030991279000E-013,    1.59999999999999E+004,    4.43785290372832E-013,    2.20212265153345E-013,    1.32602854680518E-012,    1.60283188955836E+004,    1.79575782537630E+000,    7.98315250086679E+003,    1.36481149666290E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65489907226332E-004,    5.10031841346167E-003,    5.10031841346167E-003,    0.00000000000000E+000 
    2.93499999999974E-006,    6.62030991279057E-013,    1.59999999999999E+004,    4.43788148195756E-013,    2.20200139767838E-013,    1.32601927924265E-012,    1.60284228851335E+004,    1.79575910210818E+000,    7.98271293042977E+003,    1.36480135266279E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65489612023477E-004,    5.10031990155384E-003,    5.10031990155384E-003,    0.00000000000000E+000 
    2.93999999999974E-006,    6.62030991278978E-013,    1.60000000000001E+004,    4.43697447455013E-013,    2.20187647431191E-013,    1.32591608616518E-012,    1.60251224930227E+004,    1.79571857376151E+000,    7.98226005725090E+003,    1.36469939441140E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65486644820589E-004,    5.10031413893920E-003,    5.10031413893920E-003,    0.00000000000000E+000 
    2.94499999999974E-006,    6.62030991279039E-013,    1.60000000000002E+004,    4.43806419522673E-013,    2.20137544549767E-013,    1.32597495535148E-012,    1.60290877362365E+004,    1.79576726444201E+000,    7.98044372361995E+003,    1.36475242417617E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65488188121035E-004,    5.10031981560354E-003,    5.10031981560354E-003,    0.00000000000000E+000 
    2.94999999999974E-006,    6.62030991279052E-013,    1.60000000000013E+004,    4.43832725548459E-013,    2.20136317060665E-013,    1.32600003388818E-012,    1.60300449509880E+004,    1.79577901496118E+000,    7.98039922458768E+003,    1.36477682068327E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65488898105866E-004,    5.10032128607650E-003,    5.10032128607650E-003,    0.00000000000000E+000 
    2.95499999999974E-006,    6.62030991278969E-013,    1.60000000000000E+004,    4.43659991234859E-013,    2.20139168817405E-013,    1.32583015133123E-012,    1.60237595455233E+004,    1.79570183227293E+000,    7.98050260669920E+003,    1.36461107149810E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65484074298971E-004,    5.10031546631587E-003,    5.10031546631587E-003,    0.00000000000000E+000 
    2.95999999999974E-006,    6.62030991279009E-013,    1.60000000000002E+004,    4.43681706004141E-013,    2.20156499149676E-013,    1.32586919643283E-012,    1.60245496971810E+004,    1.79571153827402E+000,    7.98113086727911E+003,    1.36465078011516E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65485229981415E-004,    5.10031397636640E-003,    5.10031397636640E-003,    0.00000000000000E+000 
    2.96499999999973E-006,    6.62030991278953E-013,    1.59999999999993E+004,    4.43678262561762E-013,    2.20183197758565E-013,    1.32589245159928E-012,    1.60244243980702E+004,    1.79570999919638E+000,    7.98209874736598E+003,    1.36467590036476E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65485961069766E-004,    5.10031312316144E-003,    5.10031312316144E-003,    0.00000000000000E+000 
    2.96999999999973E-006,    6.62030991278976E-013,    1.60000000000000E+004,    4.43596416387137E-013,    2.20200141116237E-013,    1.32582754878235E-012,    1.60214461980041E+004,    1.79567341046515E+000,    7.98271297931202E+003,    1.36461400206150E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65484159591172E-004,    5.10030959553172E-003,    5.10030959553172E-003,    0.00000000000000E+000 
    2.97499999999973E-006,    6.62030991278958E-013,    1.59999999999996E+004,    4.43626610926084E-013,    2.20262893558697E-013,    1.32592049576374E-012,    1.60225449105303E+004,    1.79568691024145E+000,    7.98498788583283E+003,    1.36471045769477E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65486966793913E-004,    5.10030869633505E-003,    5.10030869633505E-003,    0.00000000000000E+000 
    2.97999999999973E-006,    6.62030991278992E-013,    1.60000000000003E+004,    4.43755447205552E-013,    2.20240161363012E-013,    1.32602659984756E-012,    1.60272329716207E+004,    1.79574449199053E+000,    7.98416379647203E+003,    1.36481209723079E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65489924703542E-004,    5.10031622264458E-003,    5.10031622264458E-003,    0.00000000000000E+000 
    2.98499999999973E-006,    6.62030991279037E-013,    1.59999999999995E+004,    4.43805904177559E-013,    2.20234987605271E-013,    1.32607188306187E-012,    1.60290689840289E+004,    1.79576703423131E+000,    7.98397623699609E+003,    1.36485588275350E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65491198896443E-004,    5.10031997810261E-003,    5.10031997810261E-003,    0.00000000000000E+000 
    2.98999999999973E-006,    6.62030991278944E-013,    1.59999999999996E+004,    4.43833287743154E-013,    2.20259496919989E-013,    1.32612377594209E-012,    1.60300654079334E+004,    1.79577926607058E+000,    7.98486475061703E+003,    1.36490879063216E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65492738515576E-004,    5.10032126324829E-003,    5.10032126324829E-003,    0.00000000000000E+000 
    2.99499999999972E-006,    6.62030991279004E-013,    1.60000000000011E+004,    4.43846499318002E-013,    2.20231925297894E-013,    1.32610941589490E-012,    1.60305461460762E+004,    1.79578516696305E+000,    7.98386522198619E+003,    1.36489228474047E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65492258199038E-004,    5.10032171174352E-003,    5.10032171174352E-003,    0.00000000000000E+000 
    2.99999999999972E-006,    6.62030991279011E-013,    1.60000000000004E+004,    4.43781261311030E-013,    2.20212451390778E-013,    1.32602470398082E-012,    1.60281722873580E+004,    1.79575602536648E+000,    7.98315925236100E+003,    1.36480775824139E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65489798433871E-004,    5.10031907291729E-003,    5.10031907291729E-003,    0.00000000000000E+000 
    3.00499999999972E-006,    6.62030991279002E-013,    1.59999999999997E+004,    4.43702132410650E-013,    2.20221390929573E-013,    1.32595451461923E-012,    1.60252929679469E+004,    1.79572066756279E+000,    7.98348332923035E+003,    1.36473997360477E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65487825781972E-004,    5.10031434047276E-003,    5.10031434047276E-003,    0.00000000000000E+000 
    3.00999999999972E-006,    6.62030991278973E-013,    1.59999999999987E+004,    4.43793934115963E-013,    2.20211860253193E-013,    1.32603678564813E-012,    1.60286334213390E+004,    1.79576168691800E+000,    7.98313782239439E+003,    1.36481951118187E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65490140457493E-004,    5.10031845509843E-003,    5.10031845509843E-003,    0.00000000000000E+000 
    3.01499999999972E-006,    6.62030991278933E-013,    1.59999999999999E+004,    4.43851629344379E-013,    2.20172276285311E-013,    1.32605489690862E-012,    1.60307328156443E+004,    1.79578745817488E+000,    7.98170282125140E+003,    1.36483365833661E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65490552152440E-004,    5.10032284902462E-003,    5.10032284902462E-003,    0.00000000000000E+000 
    3.01999999999971E-006,    6.62030991278995E-013,    1.59999999999988E+004,    4.43788616691335E-013,    2.20201602036821E-013,    1.32602121000715E-012,    1.60284399326009E+004,    1.79575931140697E+000,    7.98276594072088E+003,    1.36480337056745E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65489670747112E-004,    5.10032105242339E-003,    5.10032105242339E-003,    0.00000000000000E+000 
    3.02499999999971E-006,    6.62030991278969E-013,    1.59999999999996E+004,    4.43666433048840E-013,    2.20212065698986E-013,    1.32590949002680E-012,    1.60239939486887E+004,    1.79570471171168E+000,    7.98314527023155E+003,    1.36469514066338E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65486521023775E-004,    5.10031217583605E-003,    5.10031217583605E-003,    0.00000000000000E+000 
    3.02999999999971E-006,    6.62030991278949E-013,    1.59999999999983E+004,    4.43697962800147E-013,    2.20204950813839E-013,    1.32593390489293E-012,    1.60251412452656E+004,    1.79571880408176E+000,    7.98288734085095E+003,    1.36471835912607E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65487196747046E-004,    5.10031337711337E-003,    5.10031337711337E-003,    0.00000000000000E+000 
    3.03499999999971E-006,    6.62030991279004E-013,    1.60000000000007E+004,    4.43603326696696E-013,    2.20195249535164E-013,    1.32582956751086E-012,    1.60216976489431E+004,    1.79567650017612E+000,    7.98253564932703E+003,    1.36461553544209E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65484204219193E-004,    5.10030727550298E-003,    5.10030727550298E-003,    0.00000000000000E+000 
    3.03999999999971E-006,    6.62030991278914E-013,    1.59999999999984E+004,    4.43529093574948E-013,    2.20196654158785E-013,    1.32575673901265E-012,    1.60189964676611E+004,    1.79564330444604E+000,    7.98258656985395E+003,    1.36454449912248E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65482136714424E-004,    5.10030379467428E-003,    5.10030379467428E-003,    0.00000000000000E+000 
    3.04499999999971E-006,    6.62030991278992E-013,    1.60000000000002E+004,    4.43378027181072E-013,    2.20203569735683E-013,    1.32561258819575E-012,    1.60134994807861E+004,    1.79557571683925E+000,    7.98283727389610E+003,    1.36440427155208E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65478055165296E-004,    5.10029671044783E-003,    5.10029671044783E-003,    0.00000000000000E+000 
    3.04999999999970E-006,    6.62030991278955E-013,    1.60000000000002E+004,    4.43297492794018E-013,    2.20222018645086E-013,    1.32555050271806E-012,    1.60105689988420E+004,    1.79553966716759E+000,    7.98350608522291E+003,    1.36434526826086E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65476337684247E-004,    5.10028954962257E-003,    5.10028954962257E-003,    0.00000000000000E+000 
    3.05499999999970E-006,    6.62030991278973E-013,    1.60000000000002E+004,    4.43231786291495E-013,    2.20261923188818E-013,    1.32552470075929E-012,    1.60081780703744E+004,    1.79551024546988E+000,    7.98495270790704E+003,    1.36432364610566E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65475708287565E-004,    5.10028782644571E-003,    5.10028782644571E-003,    0.00000000000000E+000 
    3.05999999999970E-006,    6.62030991278964E-013,    1.59999999999996E+004,    4.43281517095383E-013,    2.20230785682448E-013,    1.32554329405679E-012,    1.60099876753042E+004,    1.79553251443777E+000,    7.98382390855665E+003,    1.36433901312206E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65476155604953E-004,    5.10029109355450E-003,    5.10029109355450E-003,    0.00000000000000E+000 
    3.06499999999970E-006,    6.62030991279026E-013,    1.60000000000006E+004,    4.43238743450600E-013,    2.20258103340303E-013,    1.32552783806993E-012,    1.60084312276333E+004,    1.79551336111029E+000,    7.98481423045572E+003,    1.36432636791102E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65475787516683E-004,    5.10028832861406E-003,    5.10028832861406E-003,    0.00000000000000E+000 
    3.06999999999970E-006,    6.62030991278991E-013,    1.60000000000003E+004,    4.43190464982965E-013,    2.20295156963269E-013,    1.32551661322523E-012,    1.60066744690715E+004,    1.79549173849244E+000,    7.98615750133411E+003,    1.36431873277787E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65475565265048E-004,    5.10028528164513E-003,    5.10028528164513E-003,    0.00000000000000E+000 
    3.07499999999970E-006,    6.62030991278976E-013,    1.60000000000001E+004,    4.43133659896091E-013,    2.20288849030297E-013,    1.32545350020536E-012,    1.60046074417438E+004,    1.79546629116170E+000,    7.98592882564774E+003,    1.36425650343965E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65473753791557E-004,    5.10028137459772E-003,    5.10028137459772E-003,    0.00000000000000E+000 
    3.07999999999969E-006,    6.62030991278997E-013,    1.59999999999998E+004,    4.43160129895319E-013,    2.20242892067230E-013,    1.32543401324155E-012,    1.60055706341074E+004,    1.79547814988303E+000,    7.98426279017791E+003,    1.36423333112918E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65473079237949E-004,    5.10028346766220E-003,    5.10028346766220E-003,    0.00000000000000E+000 
    3.08499999999969E-006,    6.62030991278996E-013,    1.59999999999992E+004,    4.43076761110109E-013,    2.20264260952187E-013,    1.32537201334129E-012,    1.60025370028832E+004,    1.79544079549050E+000,    7.98503745669007E+003,    1.36417467931172E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65471371825264E-004,    5.10027924077617E-003,    5.10027924077617E-003,    0.00000000000000E+000 
    3.08999999999969E-006,    6.62030991278963E-013,    1.59999999999996E+004,    4.43109415250758E-013,    2.20251558554222E-013,    1.32539196508394E-012,    1.60037252253478E+004,    1.79545542820275E+000,    7.98457696835167E+003,    1.36419302934838E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65471906019061E-004,    5.10027779916853E-003,    5.10027779916853E-003,    0.00000000000000E+000 
    3.09499999999969E-006,    6.62030991279006E-013,    1.59999999999999E+004,    4.42886575336836E-013,    2.20319072073955E-013,    1.32523663868980E-012,    1.59956164888945E+004,    1.79535552923449E+000,    7.98702447382336E+003,    1.36404735639990E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65467665136764E-004,    5.10026695094244E-003,    5.10026695094244E-003,    0.00000000000000E+000 
    3.09999999999969E-006,    6.62030991279069E-013,    1.60000000000005E+004,    4.42996226723053E-013,    2.20323404664819E-013,    1.32535062266694E-012,    1.59996065059172E+004,    1.79540469809217E+000,    7.98718153925098E+003,    1.36415910288432E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65470918370609E-004,    5.10027340194090E-003,    5.10027340194090E-003,    0.00000000000000E+000 
    3.10499999999969E-006,    6.62030991278953E-013,    1.59999999999994E+004,    4.43010187890789E-013,    2.20365917241804E-013,    1.32540709641155E-012,    1.60001145272033E+004,    1.79541095672963E+000,    7.98872270856341E+003,    1.36421810157615E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65472635895890E-004,    5.10027289649353E-003,    5.10027289649353E-003,    0.00000000000000E+000 
    3.10999999999968E-006,    6.62030991279026E-013,    1.59999999999994E+004,    4.42900278832014E-013,    2.20339239681082E-013,    1.32527050979212E-012,    1.59961151348819E+004,    1.79536167532413E+000,    7.98775559151638E+003,    1.36408226197686E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65468681351598E-004,    5.10026738515511E-003,    5.10026738515511E-003,    0.00000000000000E+000 
    3.11499999999968E-006,    6.62030991279090E-013,    1.60000000000002E+004,    4.42957060494091E-013,    2.20283744232904E-013,    1.32527179600609E-012,    1.59981813180395E+004,    1.79538713825458E+000,    7.98574376612781E+003,    1.36407852297784E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65468572498125E-004,    5.10027133824285E-003,    5.10027133824285E-003,    0.00000000000000E+000 
    3.11999999999968E-006,    6.62030991278966E-013,    1.59999999999999E+004,    4.43032839651201E-013,    2.20260324277406E-013,    1.32532415520757E-012,    1.60009387829595E+004,    1.79542111044725E+000,    7.98489474404370E+003,    1.36412756853984E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65470000343478E-004,    5.10027613909867E-003,    5.10027613909867E-003,    0.00000000000000E+000 
    3.12499999999968E-006,    6.62030991279017E-013,    1.59999999999999E+004,    4.43077042207447E-013,    2.20242250482469E-013,    1.32535028396893E-012,    1.60025472314869E+004,    1.79544092146255E+000,    7.98423953139625E+003,    1.36415146980469E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65470696158045E-004,    5.10027839738799E-003,    5.10027839738799E-003,    0.00000000000000E+000 
    3.12999999999968E-006,    6.62030991279020E-013,    1.59999999999996E+004,    4.43146777771811E-013,    2.20250786936465E-013,    1.32542855598730E-012,    1.60050847760666E+004,    1.79547216822246E+000,    7.98454899560354E+003,    1.36422870937788E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65472944696201E-004,    5.10028406427115E-003,    5.10028406427115E-003,    0.00000000000000E+000 
    3.13499999999967E-006,    6.62030991278934E-013,    1.59999999999981E+004,    4.43204309026789E-013,    2.20284203776595E-013,    1.32551950408232E-012,    1.60071782267678E+004,    1.79549793933345E+000,    7.98576042554214E+003,    1.36432057222988E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65475618809874E-004,    5.10028478743735E-003,    5.10028478743735E-003,    0.00000000000000E+000 
    3.13999999999967E-006,    6.62030991278982E-013,    1.59999999999989E+004,    4.43221854185575E-013,    2.20284380748956E-013,    1.32553722621351E-012,    1.60078166606334E+004,    1.79550579738731E+000,    7.98576684115822E+003,    1.36433790308353E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65476123293049E-004,    5.10028617844171E-003,    5.10028617844171E-003,    0.00000000000000E+000 
    3.14499999999967E-006,    6.62030991279046E-013,    1.59999999999999E+004,    4.43182523983176E-013,    2.20259357896247E-013,    1.32547287315847E-012,    1.60063855115564E+004,    1.79548818149470E+000,    7.98485971071728E+003,    1.36427277864075E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65474227562829E-004,    5.10028540418404E-003,    5.10028540418404E-003,    0.00000000000000E+000 
    3.14999999999967E-006,    6.62030991279037E-013,    1.60000000000004E+004,    4.43238345229359E-013,    2.20249106814497E-013,    1.32551844332289E-012,    1.60084167371508E+004,    1.79551318277653E+000,    7.98448808768872E+003,    1.36431638006819E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65475496779664E-004,    5.10028637233555E-003,    5.10028637233555E-003,    0.00000000000000E+000 
    3.15499999999967E-006,    6.62030991279038E-013,    1.59999999999997E+004,    4.43160762364336E-013,    2.20219975101361E-013,    1.32541172874473E-012,    1.60055936484332E+004,    1.79547843321615E+000,    7.98343200251371E+003,    1.36420949786952E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65472385434808E-004,    5.10028267707877E-003,    5.10028267707877E-003,    0.00000000000000E+000 
    3.15999999999967E-006,    6.62030991278957E-013,    1.59999999999999E+004,    4.43092127764551E-013,    2.20221590855024E-013,    1.32534470989853E-012,    1.60030961664790E+004,    1.79544768173419E+000,    7.98349057694366E+003,    1.36414416544966E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65470483514356E-004,    5.10028157664590E-003,    5.10028157664590E-003,    0.00000000000000E+000 
    3.16499999999966E-006,    6.62030991278981E-013,    1.59999999999996E+004,    4.42999670165438E-013,    2.20222769302067E-013,    1.32525343074649E-012,    1.59997318064808E+004,    1.79540624178506E+000,    7.98353329809932E+003,    1.36405509325504E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65467890383477E-004,    5.10027620782328E-003,    5.10027620782328E-003,    0.00000000000000E+000 
    3.16999999999966E-006,    6.62030991279010E-013,    1.60000000000014E+004,    4.43030614297291E-013,    2.20234218985041E-013,    1.32529582456134E-012,    1.60008578064518E+004,    1.79542011297063E+000,    7.98394837291455E+003,    1.36409754121585E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65469126173704E-004,    5.10027386963041E-003,    5.10027386963041E-003,    0.00000000000000E+000 
    3.17499999999966E-006,    6.62030991279031E-013,    1.59999999999991E+004,    4.42966781777013E-013,    2.20220780702200E-013,    1.32521855375824E-012,    1.59985350579430E+004,    1.79539149698903E+000,    7.98346120721924E+003,    1.36402084063615E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65466893163462E-004,    5.10027416613979E-003,    5.10027416613979E-003,    0.00000000000000E+000 
    3.17999999999966E-006,    6.62030991279013E-013,    1.59999999999993E+004,    4.42870810461191E-013,    2.20209588015539E-013,    1.32511138975574E-012,    1.59950428327686E+004,    1.79534845814703E+000,    7.98305544905474E+003,    1.36391513925670E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65463815686626E-004,    5.10026625374430E-003,    5.10026625374430E-003,    0.00000000000000E+000 
    3.18499999999966E-006,    6.62030991278982E-013,    1.59999999999998E+004,    4.42894047841044E-013,    2.20170755662194E-013,    1.32509579478222E-012,    1.59958884001396E+004,    1.79535888073780E+000,    7.98164769550158E+003,    1.36389640800577E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65463270310685E-004,    5.10026679316594E-003,    5.10026679316594E-003,    0.00000000000000E+000 
    3.18999999999966E-006,    6.62030991279026E-013,    1.60000000000004E+004,    4.42980789794284E-013,    2.20156339213678E-013,    1.32516812028699E-012,    1.59990447842533E+004,    1.79539777744040E+000,    7.98112506926661E+003,    1.36396576949561E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65465289799630E-004,    5.10027321324285E-003,    5.10027321324285E-003,    0.00000000000000E+000 
    3.19499999999965E-006,    6.62030991279020E-013,    1.59999999999992E+004,    4.42906111601755E-013,    2.20138136792302E-013,    1.32507523967308E-012,    1.59963273790359E+004,    1.79536429123973E+000,    7.98046519364331E+003,    1.36387339048276E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65462600128574E-004,    5.10027040670712E-003,    5.10027040670712E-003,    0.00000000000000E+000 
    3.19999999999965E-006,    6.62030991279025E-013,    1.60000000000009E+004,    4.42769287472951E-013,    2.20100589108115E-013,    1.32490086786009E-012,    1.59913485859067E+004,    1.79530290986628E+000,    7.97910401201836E+003,    1.36369965992917E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65457541482952E-004,    5.10025908943068E-003,    5.10025908943068E-003,    0.00000000000000E+000 
    3.20499999999965E-006,    6.62030991278973E-013,    1.60000000000003E+004,    4.42694749829096E-013,    2.20160503037881E-013,    1.32488624414595E-012,    1.59886362852221E+004,    1.79526945561591E+000,    7.98127601655184E+003,    1.36369077044226E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65457282627779E-004,    5.10025705447553E-003,    5.10025705447553E-003,    0.00000000000000E+000 
    3.20999999999965E-006,    6.62030991279077E-013,    1.60000000000001E+004,    4.42681866201137E-013,    2.20236393661727E-013,    1.32494925114194E-012,    1.59881674711142E+004,    1.79526367202895E+000,    7.98402720946625E+003,    1.36375915836198E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65459273999545E-004,    5.10025485587666E-003,    5.10025485587666E-003,    0.00000000000000E+000 
    3.21499999999965E-006,    6.62030991278970E-013,    1.59999999999991E+004,    4.42674042325246E-013,    2.20237254238200E-013,    1.32494228784241E-012,    1.59878827730419E+004,    1.79526015965445E+000,    7.98405840715277E+003,    1.36375243355926E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65459078184959E-004,    5.10025192787738E-003,    5.10025192787738E-003,    0.00000000000000E+000 
    3.21999999999965E-006,    6.62030991278987E-013,    1.59999999999990E+004,    4.42773644481663E-013,    2.20280204779030E-013,    1.32508484053968E-012,    1.59915071300884E+004,    1.79530486505535E+000,    7.98561545356528E+003,    1.36389556168335E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65463245669170E-004,    5.10025992733938E-003,    5.10025992733938E-003,    0.00000000000000E+000 
    3.22499999999964E-006,    6.62030991279073E-013,    1.59999999999999E+004,    4.42741505686141E-013,    2.20311041750789E-013,    1.32508353871600E-012,    1.59903376533708E+004,    1.79529044202736E+000,    7.98673335791109E+003,    1.36389706754106E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65463289513700E-004,    5.10025992059323E-003,    5.10025992059323E-003,    0.00000000000000E+000 
    3.22999999999964E-006,    6.62030991278974E-013,    1.60000000000003E+004,    4.42698099572350E-013,    2.20285769233949E-013,    1.32501486008527E-012,    1.59887581768727E+004,    1.79527095929485E+000,    7.98581717662631E+003,    1.36382769927100E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65461269750022E-004,    5.10025624607188E-003,    5.10025624607188E-003,    0.00000000000000E+000 
    3.23499999999964E-006,    6.62030991279012E-013,    1.60000000000007E+004,    4.42662540759210E-013,    2.20257142882206E-013,    1.32495067492043E-012,    1.59874642497595E+004,    1.79525499603425E+000,    7.98477941185261E+003,    1.36376241871851E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65459368935205E-004,    5.10025477758926E-003,    5.10025477758926E-003,    0.00000000000000E+000 
    3.23999999999964E-006,    6.62030991278904E-013,    1.59999999999997E+004,    4.42660198281406E-013,    2.20221467015732E-013,    1.32491265657604E-012,    1.59873790107918E+004,    1.79525394434843E+000,    7.98348608751182E+003,    1.36372206488341E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65458193892677E-004,    5.10025549970411E-003,    5.10025549970411E-003,    0.00000000000000E+000 
    3.24499999999964E-006,    6.62030991278955E-013,    1.60000000000019E+004,    4.42713817598449E-013,    2.20214265210263E-013,    1.32495907408767E-012,    1.59893301299116E+004,    1.79527801472343E+000,    7.98322500708881E+003,    1.36376676076792E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65459495367530E-004,    5.10025705042687E-003,    5.10025705042687E-003,    0.00000000000000E+000 
    3.24999999999963E-006,    6.62030991278950E-013,    1.60000000000005E+004,    4.42847666780423E-013,    2.20230393078413E-013,    1.32510905113779E-012,    1.59942006746093E+004,    1.79533807652485E+000,    7.98380967584403E+003,    1.36391472775396E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65463803705443E-004,    5.10026834387692E-003,    5.10026834387692E-003,    0.00000000000000E+000 
    3.25499999999963E-006,    6.62030991279004E-013,    1.59999999999999E+004,    4.42839514957641E-013,    2.20200378830295E-013,    1.32507088506694E-012,    1.59939040439234E+004,    1.79533441958863E+000,    7.98272159694090E+003,    1.36387473970921E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65462639413118E-004,    5.10026418350437E-003,    5.10026418350437E-003,    0.00000000000000E+000 
    3.25999999999963E-006,    6.62030991279031E-013,    1.60000000000011E+004,    4.42857622311098E-013,    2.20188899164513E-013,    1.32507751275464E-012,    1.59945629390397E+004,    1.79534254243303E+000,    7.98230543518655E+003,    1.36388018092865E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65462797841245E-004,    5.10026248660300E-003,    5.10026248660300E-003,    0.00000000000000E+000 
    3.26499999999963E-006,    6.62030991279061E-013,    1.60000000000015E+004,    4.42868046337350E-013,    2.20130243872867E-013,    1.32502928148928E-012,    1.59949422511426E+004,    1.79534721829220E+000,    7.98017905890197E+003,    1.36382778124520E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65461272136873E-004,    5.10026754562135E-003,    5.10026754562135E-003,    0.00000000000000E+000 
    3.26999999999963E-006,    6.62030991278947E-013,    1.59999999999998E+004,    4.42880297496290E-013,    2.20155766219067E-013,    1.32506705499430E-012,    1.59953880493257E+004,    1.79535271346637E+000,    7.98110429702056E+003,    1.36386698143985E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65462413520262E-004,    5.10026618361799E-003,    5.10026618361799E-003,    0.00000000000000E+000 
    3.27499999999963E-006,    6.62030991278998E-013,    1.59999999999996E+004,    4.42874324177876E-013,    2.20141863708478E-013,    1.32504717916535E-012,    1.59951706907585E+004,    1.79535003421191E+000,    7.98060030210411E+003,    1.36384631232369E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65461811705290E-004,    5.10026715726270E-003,    5.10026715726270E-003,    0.00000000000000E+000 
    3.27999999999962E-006,    6.62030991278966E-013,    1.59999999999990E+004,    4.42905479132730E-013,    2.20115891821424E-013,    1.32505236223312E-012,    1.59963043646100E+004,    1.79536400758947E+000,    7.97965876719484E+003,    1.36384903798450E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65461891067739E-004,    5.10027001573872E-003,    5.10027001573872E-003,    0.00000000000000E+000 
    3.28499999999962E-006,    6.62030991278947E-013,    1.60000000000009E+004,    4.42818338958257E-013,    2.20092548223133E-013,    1.32494187846034E-012,    1.59931334858579E+004,    1.79532491934898E+000,    7.97881251321828E+003,    1.36373900015001E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65458687025195E-004,    5.10026379909083E-003,    5.10026379909083E-003,    0.00000000000000E+000 
    3.28999999999962E-006,    6.62030991278946E-013,    1.60000000000006E+004,    4.42802620932151E-013,    2.20125376268235E-013,    1.32495898847933E-012,    1.59925615338390E+004,    1.79531786716128E+000,    7.98000259811284E+003,    1.36375867135584E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65459259818796E-004,    5.10026363453140E-003,    5.10026363453140E-003,    0.00000000000000E+000 
    3.29499999999962E-006,    6.62030991279045E-013,    1.60000000000001E+004,    4.42731503305884E-013,    2.20124870756563E-013,    1.32488736534149E-012,    1.59899736834446E+004,    1.79528595281204E+000,    7.97998427226359E+003,    1.36368865604401E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65457221057904E-004,    5.10025996376889E-003,    5.10025996376889E-003,    0.00000000000000E+000 
    3.29999999999962E-006,    6.62030991279013E-013,    1.59999999999997E+004,    4.42750313402691E-013,    2.20101868264033E-013,    1.32488317294574E-012,    1.59906581514270E+004,    1.79529439489661E+000,    7.97915038408012E+003,    1.36368248868979E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65457041468223E-004,    5.10026030917003E-003,    5.10026030917003E-003,    0.00000000000000E+000 
    3.30499999999962E-006,    6.62030991278936E-013,    1.60000000000002E+004,    4.42716651996579E-013,    2.20110483178022E-013,    1.32485812645354E-012,    1.59894332689671E+004,    1.79527928696193E+000,    7.97946269262528E+003,    1.36365879649836E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65456351559982E-004,    5.10025941866381E-003,    5.10025941866381E-003,    0.00000000000000E+000 
    3.30999999999961E-006,    6.62030991278954E-013,    1.59999999999988E+004,    4.42709671412718E-013,    2.20179487915015E-013,    1.32492015060669E-012,    1.59891792570679E+004,    1.79527615365175E+000,    7.98196425782338E+003,    1.36372560374195E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65458296939932E-004,    5.10025685204188E-003,    5.10025685204188E-003,    0.00000000000000E+000 
    3.31499999999961E-006,    6.62030991279038E-013,    1.60000000000002E+004,    4.42813677427417E-013,    2.20150016711301E-013,    1.32499468541776E-012,    1.59929638607596E+004,    1.79532282791641E+000,    7.98089586540904E+003,    1.36379576339420E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65460339861694E-004,    5.10026282788976E-003,    5.10026282788976E-003,    0.00000000000000E+000 
    3.31999999999961E-006,    6.62030991279012E-013,    1.59999999999995E+004,    4.42860152187140E-013,    2.20098123849689E-013,    1.32498926731584E-012,    1.59946549968150E+004,    1.79534367726798E+000,    7.97901464127437E+003,    1.36378579807785E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65460049694632E-004,    5.10026462050776E-003,    5.10026462050776E-003,    0.00000000000000E+000 
    3.32499999999961E-006,    6.62030991279003E-013,    1.60000000000002E+004,    4.42705876598670E-013,    2.20068924053173E-013,    1.32480579193085E-012,    1.59890411700495E+004,    1.79527445026828E+000,    7.97795608793532E+003,    1.36360392727170E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65454753752514E-004,    5.10025768739729E-003,    5.10025768739729E-003,    0.00000000000000E+000 
    3.32999999999961E-006,    6.62030991279014E-013,    1.59999999999992E+004,    4.42736586482738E-013,    2.20057969927763E-013,    1.32482554768952E-012,    1.59901586517756E+004,    1.79528823424121E+000,    7.97755897811219E+003,    1.36362224019408E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65455287035449E-004,    5.10025918253442E-003,    5.10025918253442E-003,    0.00000000000000E+000 
    3.33499999999961E-006,    6.62030991279000E-013,    1.59999999999998E+004,    4.42772356118881E-013,    2.20034117272680E-013,    1.32483746467056E-012,    1.59914602487460E+004,    1.79530428691195E+000,    7.97669426976842E+003,    1.36363173399850E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65455563498405E-004,    5.10026176353125E-003,    5.10026176353125E-003,    0.00000000000000E+000 
    3.33999999999960E-006,    6.62030991278989E-013,    1.60000000000001E+004,    4.42878048717596E-013,    2.20033287491994E-013,    1.32494232748858E-012,    1.59953062202207E+004,    1.79535170481413E+000,    7.97666418849318E+003,    1.36373410375260E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65458544449070E-004,    5.10026511683939E-003,    5.10026511683939E-003,    0.00000000000000E+000 
    3.34499999999960E-006,    6.62030991278966E-013,    1.59999999999999E+004,    4.42859074647351E-013,    2.20058514807950E-013,    1.32494858073427E-012,    1.59946157870225E+004,    1.79534319391390E+000,    7.97757873115194E+003,    1.36374248379097E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65458788463626E-004,    5.10026450451451E-003,    5.10026450451451E-003,    0.00000000000000E+000 
    3.34999999999960E-006,    6.62030991279045E-013,    1.60000000000006E+004,    4.42795499799632E-013,    2.20102517260251E-013,    1.32492900833893E-012,    1.59923024079864E+004,    1.79531467197103E+000,    7.97917391154248E+003,    1.36372732460766E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65458347049374E-004,    5.10026368174132E-003,    5.10026368174132E-003,    0.00000000000000E+000 
    3.35499999999960E-006,    6.62030991278996E-013,    1.59999999999992E+004,    4.42774628322367E-013,    2.20117112283021E-013,    1.32492273188438E-012,    1.59915429303869E+004,    1.79530530654448E+000,    7.97970301146545E+003,    1.36372250730865E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65458206775573E-004,    5.10025916364397E-003,    5.10025916364397E-003,    0.00000000000000E+000 
    3.35999999999960E-006,    6.62030991278964E-013,    1.60000000000001E+004,    4.42752585606186E-013,    2.20135363644315E-013,    1.32491894052946E-012,    1.59907408330994E+004,    1.79529541462795E+000,    7.98036466126256E+003,    1.36372044719658E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65458146787537E-004,    5.10025984098741E-003,    5.10025984098741E-003,    0.00000000000000E+000 
    3.36499999999959E-006,    6.62030991279005E-013,    1.59999999999998E+004,    4.42765914304918E-013,    2.20163582808937E-013,    1.32496048839286E-012,    1.59912258420160E+004,    1.79530139614581E+000,    7.98138766465644E+003,    1.36376357731724E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65459402671454E-004,    5.10026086637977E-003,    5.10026086637977E-003,    0.00000000000000E+000 
    3.36999999999959E-006,    6.62030991279001E-013,    1.59999999999991E+004,    4.42829348603966E-013,    2.20170113726863E-013,    1.32503045360983E-012,    1.59935341078961E+004,    1.79532985874322E+000,    7.98162442401102E+003,    1.36383251593755E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65461409997186E-004,    5.10026329596388E-003,    5.10026329596388E-003,    0.00000000000000E+000 
    3.37499999999959E-006,    6.62030991279012E-013,    1.60000000000003E+004,    4.42796132268647E-013,    2.20152565617388E-013,    1.32497968916505E-012,    1.59923254224552E+004,    1.79531495575843E+000,    7.98098826855465E+003,    1.36378134271565E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65459919964224E-004,    5.10026308688398E-003,    5.10026308688398E-003,    0.00000000000000E+000 
    3.37999999999959E-006,    6.62030991279040E-013,    1.60000000000003E+004,    4.42870459089515E-013,    2.20111717950344E-013,    1.32501316831890E-012,    1.59950300469689E+004,    1.79534830053920E+000,    7.97950745568944E+003,    1.36381037180869E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65460765222168E-004,    5.10026488351207E-003,    5.10026488351207E-003,    0.00000000000000E+000 
    3.38499999999959E-006,    6.62030991279036E-013,    1.59999999999995E+004,    4.42973645236985E-013,    2.20096537132933E-013,    1.32510117364895E-012,    1.59987848068027E+004,    1.79539457424845E+000,    7.97895711949269E+003,    1.36389498303616E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65463228821278E-004,    5.10027203786156E-003,    5.10027203786156E-003,    0.00000000000000E+000 
    3.38999999999959E-006,    6.62030991278998E-013,    1.59999999999998E+004,    4.43033846916660E-013,    2.20082462238715E-013,    1.32514730043437E-012,    1.60009754354832E+004,    1.79542156193347E+000,    7.97844687531126E+003,    1.36393878164469E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65464504046278E-004,    5.10027433191217E-003,    5.10027433191217E-003,    0.00000000000000E+000 
    3.39499999999958E-006,    6.62030991278974E-013,    1.59999999999992E+004,    4.43025179748772E-013,    2.20104654642928E-013,    1.32516082567067E-012,    1.60006600532825E+004,    1.79541767698673E+000,    7.97925139610882E+003,    1.36395399225017E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65464946905678E-004,    5.10027456102519E-003,    5.10027456102519E-003,    0.00000000000000E+000 
    3.39999999999958E-006,    6.62030991278996E-013,    1.59999999999999E+004,    4.43108126887980E-013,    2.20135828400121E-013,    1.32527494656710E-012,    1.60036783442738E+004,    1.79545485091169E+000,    7.98038150962690E+003,    1.36406829224204E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65468274649570E-004,    5.10028092469264E-003,    5.10028092469264E-003,    0.00000000000000E+000 
    3.40499999999958E-006,    6.62030991279045E-013,    1.60000000000012E+004,    4.43241367025740E-013,    2.20151018481670E-013,    1.32542337678646E-012,    1.60085266943355E+004,    1.79551453600721E+000,    7.98093218166791E+003,    1.36421467795945E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65472536231694E-004,    5.10028570177386E-003,    5.10028570177386E-003,    0.00000000000000E+000 
    3.40999999999958E-006,    6.62030991279081E-013,    1.60000000000005E+004,    4.43209064256759E-013,    2.20088857717581E-013,    1.32532891325342E-012,    1.60073512602650E+004,    1.79550006914618E+000,    7.97867872471831E+003,    1.36411679495043E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65469686699288E-004,    5.10028612323539E-003,    5.10028612323539E-003,    0.00000000000000E+000 
    3.41499999999958E-006,    6.62030991278962E-013,    1.59999999999999E+004,    4.43185944000787E-013,    2.20057597923123E-013,    1.32527453320287E-012,    1.60065099593406E+004,    1.79548971343224E+000,    7.97754549217047E+003,    1.36406085320184E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65468058074894E-004,    5.10028424203654E-003,    5.10028424203654E-003,    0.00000000000000E+000 
    3.41999999999958E-006,    6.62030991278975E-013,    1.59999999999994E+004,    4.43186201673352E-013,    2.20059610819830E-013,    1.32527680377216E-012,    1.60065193355434E+004,    1.79548982885126E+000,    7.97761846386153E+003,    1.36406325260691E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65468127929484E-004,    5.10028584719980E-003,    5.10028584719980E-003,    0.00000000000000E+000 
    3.42499999999957E-006,    6.62030991279021E-013,    1.60000000000010E+004,    4.43147972435512E-013,    2.20059508006757E-013,    1.32523847172129E-012,    1.60051282475807E+004,    1.79547270343797E+000,    7.97761473667386E+003,    1.36402579190718E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65467037314392E-004,    5.10028185277317E-003,    5.10028185277317E-003,    0.00000000000000E+000 
    3.42999999999957E-006,    6.62030991279045E-013,    1.59999999999996E+004,    4.43221221716589E-013,    2.20038148278008E-013,    1.32529036127364E-012,    1.60077936463326E+004,    1.79550551413021E+000,    7.97684040209326E+003,    1.36407456917646E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65468457390864E-004,    5.10028779144135E-003,    5.10028779144135E-003,    0.00000000000000E+000 
    3.43499999999957E-006,    6.62030991279027E-013,    1.60000000000007E+004,    4.43144388444479E-013,    2.20018793736130E-013,    1.32519417345964E-012,    1.60049978330383E+004,    1.79547109778306E+000,    7.97613875970614E+003,    1.36397885025151E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65465670642592E-004,    5.10028207905833E-003,    5.10028207905833E-003,    0.00000000000000E+000 
    3.43999999999957E-006,    6.62030991279016E-013,    1.59999999999998E+004,    4.43232442185298E-013,    2.19975018238181E-013,    1.32523845170249E-012,    1.60082019370539E+004,    1.79551053920436E+000,    7.97455180688275E+003,    1.36401817598107E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65466815584731E-004,    5.10028738619080E-003,    5.10028738619080E-003,    0.00000000000000E+000 
    3.44499999999957E-006,    6.62030991279042E-013,    1.59999999999999E+004,    4.43185756602571E-013,    2.19988914339705E-013,    1.32520566222132E-012,    1.60065031402844E+004,    1.79548962949105E+000,    7.97505556945728E+003,    1.36398738847980E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65465919229492E-004,    5.10028388111663E-003,    5.10028388111663E-003,    0.00000000000000E+000 
    3.44999999999957E-006,    6.62030991279019E-013,    1.59999999999998E+004,    4.43224454335961E-013,    2.19945021061361E-013,    1.32520046667634E-012,    1.60079112749824E+004,    1.79550696188051E+000,    7.97346434684967E+003,    1.36397836619161E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65465656549357E-004,    5.10028699708467E-003,    5.10028699708467E-003,    0.00000000000000E+000 
    3.45499999999956E-006,    6.62030991279087E-013,    1.60000000000011E+004,    4.43260387945551E-013,    2.19990654066736E-013,    1.32528203329137E-012,    1.60092188278011E+004,    1.79552305360511E+000,    7.97511863817959E+003,    1.36406216299586E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65468096207327E-004,    5.10028932077650E-003,    5.10028932077650E-003,    0.00000000000000E+000 
    3.45999999999956E-006,    6.62030991279021E-013,    1.60000000000000E+004,    4.43189246894512E-013,    2.20051036892280E-013,    1.32527127506581E-012,    1.60066301452077E+004,    1.79549119288433E+000,    7.97730764116003E+003,    1.36405707997766E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65467948223713E-004,    5.10028551460275E-003,    5.10028551460275E-003,    0.00000000000000E+000 
    3.46499999999956E-006,    6.62030991278988E-013,    1.59999999999997E+004,    4.43180813974407E-013,    2.20038035395055E-013,    1.32524984064845E-012,    1.60063232876628E+004,    1.79548741551731E+000,    7.97683630985151E+003,    1.36403496884919E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65467304490136E-004,    5.10028552268201E-003,    5.10028552268201E-003,    0.00000000000000E+000 
    3.46999999999956E-006,    6.62030991279049E-013,    1.60000000000002E+004,    4.43084444437371E-013,    2.20006368459304E-013,    1.32512180417572E-012,    1.60028165847009E+004,    1.79544423867047E+000,    7.97568831758521E+003,    1.36390702681722E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65463579486906E-004,    5.10028124393825E-003,    5.10028124393825E-003,    0.00000000000000E+000 
    3.47499999999956E-006,    6.62030991279006E-013,    1.59999999999993E+004,    4.43077463853489E-013,    2.19990627825104E-013,    1.32509908295760E-012,    1.60025625743937E+004,    1.79544111042034E+000,    7.97511768686585E+003,    1.36388341221512E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65462891924093E-004,    5.10027957488272E-003,    5.10027957488272E-003,    0.00000000000000E+000 
    3.47999999999955E-006,    6.62030991278987E-013,    1.60000000000000E+004,    4.43152727665468E-013,    2.20007299781201E-013,    1.32519101872566E-012,    1.60053012812432E+004,    1.79547483377770E+000,    7.97572207994050E+003,    1.36397473443156E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65465550811815E-004,    5.10028329392658E-003,    5.10028329392658E-003,    0.00000000000000E+000 
    3.48499999999955E-006,    6.62030991278958E-013,    1.59999999999991E+004,    4.43066290234336E-013,    2.19999339267238E-013,    1.32509662078053E-012,    1.60021559873630E+004,    1.79543610292100E+000,    7.97543349475697E+003,    1.36388179022031E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65462844697756E-004,    5.10027693816871E-003,    5.10027693816871E-003,    0.00000000000000E+000 
    3.48999999999955E-006,    6.62030991278971E-013,    1.59999999999994E+004,    4.43017964917155E-013,    2.19953202562005E-013,    1.32500215875813E-012,    1.60003975188757E+004,    1.79541444291827E+000,    7.97376094325988E+003,    1.36378535058919E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65460036664755E-004,    5.10027518904331E-003,    5.10027518904331E-003,    0.00000000000000E+000 
    3.49499999999955E-006,    6.62030991278974E-013,    1.60000000000003E+004,    4.43017824368491E-013,    2.19976671669847E-013,    1.32502548731731E-012,    1.60003924045688E+004,    1.79541437991592E+000,    7.97461174721864E+003,    1.36381025380597E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65460761786238E-004,    5.10027474970333E-003,    5.10027474970333E-003,    0.00000000000000E+000 
    3.49999999999955E-006,    6.62030991279001E-013,    1.59999999999997E+004,    4.42922555796013E-013,    2.19964180511180E-013,    1.32491772758619E-012,    1.59969257540090E+004,    1.79537166586978E+000,    7.97415891674399E+003,    1.36370385064724E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65457663513065E-004,    5.10026739459434E-003,    5.10026739459434E-003,    0.00000000000000E+000 
    3.50499999999955E-006,    6.62030991279033E-013,    1.60000000000002E+004,    4.42961558051519E-013,    2.19981460759065E-013,    1.32497401008962E-012,    1.59983449760273E+004,    1.79538915484885E+000,    7.97478536166077E+003,    1.36376039218718E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65459309926314E-004,    5.10026859062503E-003,    5.10026859062503E-003,    0.00000000000000E+000 
    3.50999999999954E-006,    6.62030991278991E-013,    1.59999999999994E+004,    4.43063455836193E-013,    2.19960003572741E-013,    1.32505445068792E-012,    1.60020528489219E+004,    1.79543483263575E+000,    7.97400749404045E+003,    1.36383705162785E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65461542062803E-004,    5.10027764421975E-003,    5.10027764421975E-003,    0.00000000000000E+000 
    3.51499999999954E-006,    6.62030991279099E-013,    1.60000000000012E+004,    4.43138813347291E-013,    2.20015099475649E-013,    1.32518490410204E-012,    1.60047949659556E+004,    1.79546860004739E+000,    7.97600483508221E+003,    1.36396946166585E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65465397296532E-004,    5.10028198207951E-003,    5.10028198207951E-003,    0.00000000000000E+000 
    3.51999999999954E-006,    6.62030991278955E-013,    1.59999999999985E+004,    4.43155234116739E-013,    2.20010079422142E-013,    1.32519630481784E-012,    1.60053924861734E+004,    1.79547595664824E+000,    7.97582284770435E+003,    1.36398014903380E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65465708456164E-004,    5.10028184469150E-003,    5.10028184469150E-003,    0.00000000000000E+000 
    3.52499999999954E-006,    6.62030991278980E-013,    1.60000000000003E+004,    4.43127522604262E-013,    2.19996591042266E-013,    1.32515510492551E-012,    1.60043841174358E+004,    1.79546354142058E+000,    7.97533386588732E+003,    1.36393868280759E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65464501168607E-004,    5.10028366024990E-003,    5.10028366024990E-003,    0.00000000000000E+000 
    3.52999999999954E-006,    6.62030991279004E-013,    1.59999999999997E+004,    4.43093252153924E-013,    2.19994092548772E-013,    1.32511833598170E-012,    1.60031370808835E+004,    1.79544818558744E+000,    7.97524329030306E+003,    1.36390253423988E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65463448681710E-004,    5.10027779916843E-003,    5.10027779916843E-003,    0.00000000000000E+000 
    3.53499999999954E-006,    6.62030991279013E-013,    1.60000000000004E+004,    4.43083952517030E-013,    2.20004970415481E-013,    1.32511991421152E-012,    1.60027986846467E+004,    1.79544401822645E+000,    7.97563763558968E+003,    1.36390505456038E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65463522063017E-004,    5.10028022959874E-003,    5.10028022959874E-003,    0.00000000000000E+000 
    3.53999999999953E-006,    6.62030991278982E-013,    1.60000000000001E+004,    4.43041834766036E-013,    2.19978905951000E-013,    1.32505173199602E-012,    1.60012660984990E+004,    1.79542514225341E+000,    7.97469274455622E+003,    1.36383609575769E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65461514230775E-004,    5.10027584398278E-003,    5.10027584398278E-003,    0.00000000000000E+000 
    3.54499999999953E-006,    6.62030991278979E-013,    1.60000000000001E+004,    4.43044809712843E-013,    2.19921317509882E-013,    1.32499711850170E-012,    1.60013743512827E+004,    1.79542647565423E+000,    7.97260504382158E+003,    1.36377755799159E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65459809761079E-004,    5.10027577121323E-003,    5.10027577121323E-003,    0.00000000000000E+000 
    3.54999999999953E-006,    6.62030991278995E-013,    1.60000000000000E+004,    4.43019510952512E-013,    2.19916120996047E-013,    1.32496662322755E-012,    1.60004537762517E+004,    1.79541513594157E+000,    7.97241665938992E+003,    1.36374729662127E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65458928605744E-004,    5.10027552056003E-003,    5.10027552056003E-003,    0.00000000000000E+000 
    3.55499999999953E-006,    6.62030991279022E-013,    1.59999999999999E+004,    4.42930895017014E-013,    2.19847085147625E-013,    1.32480897144366E-012,    1.59972292033608E+004,    1.79537540550701E+000,    7.96991396633786E+003,    1.36358706136463E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65454262602691E-004,    5.10027015729761E-003,    5.10027015729761E-003,    0.00000000000000E+000 
    3.55999999999953E-006,    6.62030991279039E-013,    1.60000000000000E+004,    4.42889971929695E-013,    2.19866570835851E-013,    1.32478753404458E-012,    1.59957400849207E+004,    1.79535705265874E+000,    7.97062036305277E+003,    1.36356787115123E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65453703761439E-004,    5.10026929443777E-003,    5.10026929443777E-003,    0.00000000000000E+000 
    3.56499999999952E-006,    6.62030991279063E-013,    1.60000000000005E+004,    4.42790041826377E-013,    2.19852502327639E-013,    1.32467353543308E-012,    1.59921038016382E+004,    1.79531222295818E+000,    7.97011035037733E+003,    1.36345523335379E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65450423497739E-004,    5.10026506693750E-003,    5.10026506693750E-003,    0.00000000000000E+000 
    3.56999999999952E-006,    6.62030991279019E-013,    1.59999999999988E+004,    4.42787816472452E-013,    2.19810317089926E-013,    1.32462912484140E-012,    1.59920228247949E+004,    1.79531122441675E+000,    7.96858104779414E+003,    1.36340804879058E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65449049316889E-004,    5.10026271053125E-003,    5.10026271053125E-003,    0.00000000000000E+000 
    3.57499999999952E-006,    6.62030991278967E-013,    1.59999999999999E+004,    4.42768420756195E-013,    2.19835997823249E-013,    1.32463540985841E-012,    1.59913170475477E+004,    1.79530252092637E+000,    7.96951202777524E+003,    1.36341650101128E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65449295478015E-004,    5.10026165425744E-003,    5.10026165425744E-003,    0.00000000000000E+000 
    3.57999999999952E-006,    6.62030991278984E-013,    1.60000000000007E+004,    4.42695241749460E-013,    2.19837044146101E-013,    1.32456327717455E-012,    1.59886541853960E+004,    1.79526967643729E+000,    7.96954995915428E+003,    1.36334612687463E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65447245877524E-004,    5.10025635944031E-003,    5.10025635944031E-003,    0.00000000000000E+000 
    3.58499999999952E-006,    6.62030991279032E-013,    1.60000000000008E+004,    4.42695124625568E-013,    2.19858857548214E-013,    1.32458497345281E-012,    1.59886499234500E+004,    1.79526962386082E+000,    7.97034074033765E+003,    1.36336928691514E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65447920407363E-004,    5.10025773867740E-003,    5.10025773867740E-003,    0.00000000000000E+000 
    3.58999999999952E-006,    6.62030991279084E-013,    1.60000000000008E+004,    4.42770388437563E-013,    2.19863662355665E-013,    1.32466504207231E-012,    1.59913886481489E+004,    1.79530340392299E+000,    7.97051492459842E+003,    1.36344794066426E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65450211111267E-004,    5.10025781424773E-003,    5.10025781424773E-003,    0.00000000000000E+000 
    3.59499999999951E-006,    6.62030991278995E-013,    1.60000000000002E+004,    4.42733072766073E-013,    2.19858757202801E-013,    1.32462282124787E-012,    1.59900307934860E+004,    1.79528665722190E+000,    7.97033710260776E+003,    1.36340625216841E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65448996992202E-004,    5.10025774407539E-003,    5.10025774407539E-003,    0.00000000000000E+000 
    3.59999999999951E-006,    6.62030991279032E-013,    1.59999999999992E+004,    4.42804354365789E-013,    2.19799180964250E-013,    1.32463452660907E-012,    1.59926246105243E+004,    1.79531864492275E+000,    7.96817734008296E+003,    1.36341232348114E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65449173812439E-004,    5.10026085693585E-003,    5.10026085693585E-003,    0.00000000000000E+000 
    3.60499999999951E-006,    6.62030991279056E-013,    1.60000000000001E+004,    4.42803511073779E-013,    2.19820166351526E-013,    1.32465466870436E-012,    1.59925939245706E+004,    1.79531826655306E+000,    7.96893810400681E+003,    1.36343389045349E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65449801921705E-004,    5.10026121715305E-003,    5.10026121715305E-003,    0.00000000000000E+000 
    3.60999999999951E-006,    6.62030991278982E-013,    1.60000000000005E+004,    4.42723679430059E-013,    2.19796140198468E-013,    1.32455081090751E-012,    1.59896889856159E+004,    1.79528244120395E+000,    7.96806710600066E+003,    1.36333026463249E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65446783889039E-004,    5.10025735407151E-003,    5.10025735407151E-003,    0.00000000000000E+000 
    3.61499999999951E-006,    6.62030991279005E-013,    1.60000000000006E+004,    4.42731081659940E-013,    2.19742141896083E-013,    1.32450421483503E-012,    1.59899583404509E+004,    1.79528576356680E+000,    7.96610955526015E+003,    1.36327988111767E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65445316439908E-004,    5.10025757943846E-003,    5.10025757943846E-003,    0.00000000000000E+000 
    3.61999999999951E-006,    6.62030991278919E-013,    1.60000000000005E+004,    4.42763852924475E-013,    2.19730959108566E-013,    1.32452580331196E-012,    1.59911508318579E+004,    1.79530047108337E+000,    7.96570415596017E+003,    1.36329996484691E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65445901395127E-004,    5.10026039282054E-003,    5.10026039282054E-003,    0.00000000000000E+000 
    3.62499999999950E-006,    6.62030991278966E-013,    1.59999999999992E+004,    4.42775986959526E-013,    2.19721763986728E-013,    1.32452874222522E-012,    1.59915923688932E+004,    1.79530591621681E+000,    7.96537081367409E+003,    1.36330200816807E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65445960908178E-004,    5.10026118207624E-003,    5.10026118207624E-003,    0.00000000000000E+000 
    3.62999999999950E-006,    6.62030991279013E-013,    1.59999999999997E+004,    4.42719580093892E-013,    2.19738007547899E-013,    1.32448857892080E-012,    1.59895398175756E+004,    1.79528060124130E+000,    7.96595967654189E+003,    1.36326423361280E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65444860688852E-004,    5.10025867652823E-003,    5.10025867652823E-003,    0.00000000000000E+000 
    3.63499999999950E-006,    6.62030991279002E-013,    1.60000000000001E+004,    4.42709413740205E-013,    2.19725480171303E-013,    1.32446588519051E-012,    1.59891698807908E+004,    1.79527603799083E+000,    7.96550553309202E+003,    1.36324093535901E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65444182093823E-004,    5.10025773732793E-003,    5.10025773732793E-003,    0.00000000000000E+000 
    3.63999999999950E-006,    6.62030991278943E-013,    1.60000000000001E+004,    4.42780414242574E-013,    2.19689643526593E-013,    1.32450104904811E-012,    1.59917534702208E+004,    1.79530790288237E+000,    7.96420638020588E+003,    1.36327206169939E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65445088691114E-004,    5.10026138039443E-003,    5.10026138039443E-003,    0.00000000000000E+000 
    3.64499999999950E-006,    6.62030991279014E-013,    1.59999999999996E+004,    4.42842724152291E-013,    2.19677802937183E-013,    1.32455151836849E-012,    1.59940208209530E+004,    1.79533585926021E+000,    7.96377713421952E+003,    1.36332030234831E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65446493734996E-004,    5.10026617013201E-003,    5.10026617013201E-003,    0.00000000000000E+000 
    3.64999999999950E-006,    6.62030991279001E-013,    1.60000000000000E+004,    4.42845019780541E-013,    2.19650386441340E-013,    1.32452639750088E-012,    1.59941043548812E+004,    1.79533688908580E+000,    7.96278322923786E+003,    1.36329329254410E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65445707059517E-004,    5.10026597997926E-003,    5.10026597997926E-003,    0.00000000000000E+000 
    3.65499999999949E-006,    6.62030991278973E-013,    1.59999999999988E+004,    4.42806298622366E-013,    2.19626941414776E-013,    1.32446423131612E-012,    1.59926953586936E+004,    1.79531951726975E+000,    7.96193329827553E+003,    1.36323044813909E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65443876635638E-004,    5.10026130214685E-003,    5.10026130214685E-003,    0.00000000000000E+000 
    3.65999999999949E-006,    6.62030991279116E-013,    1.60000000000013E+004,    4.42922672919895E-013,    2.19669051900583E-013,    1.32462271609959E-012,    1.59969300159381E+004,    1.79537171839372E+000,    7.96345989094665E+003,    1.36338907351982E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65448496679909E-004,    5.10026930792054E-003,    5.10026930792054E-003,    0.00000000000000E+000 
    3.66499999999949E-006,    6.62030991279064E-013,    1.60000000000009E+004,    4.42864204673793E-013,    2.19661378601641E-013,    1.32455657455450E-012,    1.59948024597256E+004,    1.79534549507916E+000,    7.96318171790489E+003,    1.36332376394473E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65446594555049E-004,    5.10026773170557E-003,    5.10026773170557E-003,    0.00000000000000E+000 
    3.66999999999949E-006,    6.62030991279008E-013,    1.59999999999994E+004,    4.42859824240296E-013,    2.19666455095014E-013,    1.32455727061432E-012,    1.59946430634017E+004,    1.79534353016048E+000,    7.96336575134523E+003,    1.36332490083257E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65446627667212E-004,    5.10026678237780E-003,    5.10026678237780E-003,    0.00000000000000E+000 
    3.67499999999949E-006,    6.62030991279024E-013,    1.60000000000004E+004,    4.42848416373363E-013,    2.19679501742856E-013,    1.32455890939524E-012,    1.59942279509936E+004,    1.79533841278828E+000,    7.96383871945749E+003,    1.36332767604158E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65446708495830E-004,    5.10026744988126E-003,    5.10026744988126E-003,    0.00000000000000E+000 
    3.67999999999948E-006,    6.62030991278943E-013,    1.59999999999993E+004,    4.42848884868929E-013,    2.19671841630034E-013,    1.32455171777791E-012,    1.59942449987329E+004,    1.79533862295236E+000,    7.96356102443996E+003,    1.36331996064407E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65446483782745E-004,    5.10026470817647E-003,    5.10026470817647E-003,    0.00000000000000E+000 
    3.68499999999948E-006,    6.62030991279016E-013,    1.60000000000001E+004,    4.42818994852085E-013,    2.19654348542128E-013,    1.32450433467323E-012,    1.59931573527063E+004,    1.79532521361748E+000,    7.96292686362989E+003,    1.36327209450229E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65445089646535E-004,    5.10026394746207E-003,    5.10026394746207E-003,    0.00000000000000E+000 
    3.68999999999948E-006,    6.62030991278968E-013,    1.59999999999986E+004,    4.42898615672793E-013,    2.19581194175839E-013,    1.32451080112760E-012,    1.59960546154613E+004,    1.79536092940821E+000,    7.96027486574146E+003,    1.36327182875370E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65445081906310E-004,    5.10026904905149E-003,    5.10026904905149E-003,    0.00000000000000E+000 
    3.69499999999948E-006,    6.62030991279043E-013,    1.60000000000000E+004,    4.42808828498394E-013,    2.19579030180510E-013,    1.32441884995795E-012,    1.59927874165490E+004,    1.79532065236071E+000,    7.96019641641117E+003,    1.36318179979316E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65442459646145E-004,    5.10026441819326E-003,    5.10026441819326E-003,    0.00000000000000E+000 
    3.69999999999948E-006,    6.62030991278947E-013,    1.60000000000000E+004,    4.42851883240516E-013,    2.19533786982957E-013,    1.32441666150242E-012,    1.59943541042595E+004,    1.79533996799218E+000,    7.95855625642536E+003,    1.36317558995974E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65442278768396E-004,    5.10026433187123E-003,    5.10026433187123E-003,    0.00000000000000E+000 
    3.70499999999948E-006,    6.62030991279059E-013,    1.59999999999997E+004,    4.42903277203641E-013,    2.19480452223978E-013,    1.32441472070668E-012,    1.59962242403143E+004,    1.79536302006022E+000,    7.95662276051299E+003,    1.36316889486583E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65442083755457E-004,    5.10026784766966E-003,    5.10026784766966E-003,    0.00000000000000E+000 
    3.70999999999947E-006,    6.62030991278988E-013,    1.59999999999997E+004,    4.42844012515091E-013,    2.19520511749547E-013,    1.32439551554363E-012,    1.59940677022399E+004,    1.79533643722484E+000,    7.95807500161093E+003,    1.36315373615736E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65441642213883E-004,    5.10026598537383E-003,    5.10026598537383E-003,    0.00000000000000E+000 
    3.71499999999947E-006,    6.62030991279009E-013,    1.59999999999998E+004,    4.42853968045770E-013,    2.19549542581660E-013,    1.32443450190644E-012,    1.59944299666930E+004,    1.79534090320474E+000,    7.95912742963907E+003,    1.36319443750406E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65442827750815E-004,    5.10026444247127E-003,    5.10026444247127E-003,    0.00000000000000E+000 
    3.71999999999947E-006,    6.62030991278987E-013,    1.60000000000005E+004,    4.42874933222155E-013,    2.19542878606801E-013,    1.32444880310794E-012,    1.59951928528113E+004,    1.79535030739404E+000,    7.95888584669396E+003,    1.36320780987133E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65443217251349E-004,    5.10026514381339E-003,    5.10026514381339E-003,    0.00000000000000E+000 
    3.72499999999947E-006,    6.62030991279009E-013,    1.60000000000003E+004,    4.42917074397912E-013,    2.19517175492762E-013,    1.32446524116968E-012,    1.59967262957028E+004,    1.79536920771896E+000,    7.95795405536539E+003,    1.36322155713214E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65443617668481E-004,    5.10027003596125E-003,    5.10027003596125E-003,    0.00000000000000E+000 
    3.72999999999947E-006,    6.62030991279004E-013,    1.60000000000018E+004,    4.42965399715102E-013,    2.19529799099383E-013,    1.32452619009349E-012,    1.59984847672132E+004,    1.79539087732488E+000,    7.95841168735376E+003,    1.36328224011240E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65445385147919E-004,    5.10027451115965E-003,    5.10027451115965E-003,    0.00000000000000E+000 
    3.73499999999947E-006,    6.62030991279021E-013,    1.59999999999985E+004,    4.42946870715630E-013,    2.19528897317917E-013,    1.32450675931257E-012,    1.59978105303678E+004,    1.79538256926078E+000,    7.95837899590053E+003,    1.36326317495960E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65444829854252E-004,    5.10027124927129E-003,    5.10027124927129E-003,    0.00000000000000E+000 
    3.73999999999946E-006,    6.62030991278967E-013,    1.59999999999996E+004,    4.42997327687627E-013,    2.19545762461973E-013,    1.32457408142857E-012,    1.59996465680030E+004,    1.79540519165638E+000,    7.95899039244037E+003,    1.36333046646711E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65446789767507E-004,    5.10027375911176E-003,    5.10027375911176E-003,    0.00000000000000E+000 
    3.74499999999946E-006,    6.62030991278954E-013,    1.59999999999995E+004,    4.42914778769652E-013,    2.19539031975987E-013,    1.32448480202459E-012,    1.59966427618768E+004,    1.79536817821941E+000,    7.95874639832863E+003,    1.36324263439611E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65444231581011E-004,    5.10026958431126E-003,    5.10026958431126E-003,    0.00000000000000E+000 
    3.74999999999946E-006,    6.62030991279015E-013,    1.60000000000011E+004,    4.42880391195409E-013,    2.19516833068489E-013,    1.32442821554291E-012,    1.59953914588719E+004,    1.79535275549334E+000,    7.95794164177349E+003,    1.36318535251236E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65442563128164E-004,    5.10026747685035E-003,    5.10026747685035E-003,    0.00000000000000E+000 
    3.75499999999946E-006,    6.62030991278982E-013,    1.60000000000001E+004,    4.42922344972960E-013,    2.19576065768169E-013,    1.32452940202011E-012,    1.59969180825343E+004,    1.79537157132659E+000,    7.96008895029990E+003,    1.36328954027656E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65445597771714E-004,    5.10026891287342E-003,    5.10026891287342E-003,    0.00000000000000E+000 
    3.75999999999946E-006,    6.62030991279023E-013,    1.60000000000008E+004,    4.43016395456963E-013,    2.19602604607337E-013,    1.32464999134332E-012,    1.60003404091116E+004,    1.79541373938977E+000,    7.96105103840213E+003,    1.36340974421020E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65449098694112E-004,    5.10027258782391E-003,    5.10027258782391E-003,    0.00000000000000E+000 
    3.76499999999946E-006,    6.62030991278965E-013,    1.59999999999989E+004,    4.43117426524846E-013,    2.19590669977126E-013,    1.32473908778094E-012,    1.60040167403703E+004,    1.79545901783018E+000,    7.96061838324121E+003,    1.36349572120689E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65451602617966E-004,    5.10028110654239E-003,    5.10028110654239E-003,    0.00000000000000E+000 
    3.76999999999945E-006,    6.62030991279017E-013,    1.59999999999998E+004,    4.43142701860392E-013,    2.19614890373869E-013,    1.32478858351328E-012,    1.60049364614836E+004,    1.79547034217197E+000,    7.96149642298482E+003,    1.36354625839326E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65453074365724E-004,    5.10028173693508E-003,    5.10028173693508E-003,    0.00000000000000E+000 
    3.77499999999945E-006,    6.62030991278985E-013,    1.60000000000011E+004,    4.43158935231607E-013,    2.19559896061882E-013,    1.32474982257247E-012,    1.60055271626019E+004,    1.79547761469610E+000,    7.95950276482520E+003,    1.36350344324781E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65451827502508E-004,    5.10028441710604E-003,    5.10028441710604E-003,    0.00000000000000E+000 
    3.77999999999945E-006,    6.62030991279039E-013,    1.59999999999995E+004,    4.43250924335144E-013,    2.19546498474063E-013,    1.32482841408825E-012,    1.60088744658564E+004,    1.79551881587436E+000,    7.95901707440905E+003,    1.36357902882666E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65454028686604E-004,    5.10028729867658E-003,    5.10028729867658E-003,    0.00000000000000E+000 
    3.78499999999945E-006,    6.62030991279002E-013,    1.59999999999997E+004,    4.43199952018048E-013,    2.19579471977871E-013,    1.32481041527492E-012,    1.60070196837484E+004,    1.79549598784037E+000,    7.96021243248412E+003,    1.36356440575087E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65453602844327E-004,    5.10028703882312E-003,    5.10028703882312E-003,    0.00000000000000E+000 
    3.78999999999945E-006,    6.62030991278996E-013,    1.59999999999995E+004,    4.43226867088066E-013,    2.19565963646406E-013,    1.32482382201347E-012,    1.60079990702736E+004,    1.79550804243435E+000,    7.95972272738056E+003,    1.36357629113368E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65453948961821E-004,    5.10028631039743E-003,    5.10028631039743E-003,    0.00000000000000E+000 
    3.79499999999944E-006,    6.62030991279036E-013,    1.60000000000013E+004,    4.43246028556538E-013,    2.19506083088150E-013,    1.32478310292372E-012,    1.60086963181966E+004,    1.79551662351386E+000,    7.95755193263365E+003,    1.36353112439987E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65452633636774E-004,    5.10028845920155E-003,    5.10028845920155E-003,    0.00000000000000E+000 
    3.79999999999944E-006,    6.62030991279017E-013,    1.60000000000002E+004,    4.43276105971612E-013,    2.19488960841854E-013,    1.32479605809248E-012,    1.60097907753590E+004,    1.79553009162519E+000,    7.95693121560301E+003,    1.36354224438181E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65452957470895E-004,    5.10029103163909E-003,    5.10029103163909E-003,    0.00000000000000E+000 
    3.80499999999944E-006,    6.62030991279034E-013,    1.59999999999999E+004,    4.43333637226589E-013,    2.19532451157723E-013,    1.32489707966335E-012,    1.60118842214552E+004,    1.79555584810517E+000,    7.95850782998304E+003,    1.36364485973316E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65455945722049E-004,    5.10028878633755E-003,    5.10028878633755E-003,    0.00000000000000E+000 
    3.80999999999944E-006,    6.62030991278936E-013,    1.60000000000012E+004,    4.43332231739903E-013,    2.19513551076267E-013,    1.32487677409511E-012,    1.60118330786596E+004,    1.79555521895272E+000,    7.95782266273117E+003,    1.36362332126166E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65455318516594E-004,    5.10029220124832E-003,    5.10029220124832E-003,    0.00000000000000E+000 
    3.81499999999944E-006,    6.62030991279031E-013,    1.60000000000006E+004,    4.43251791051962E-013,    2.19490870908220E-013,    1.32477365323921E-012,    1.60089060039584E+004,    1.79551920399070E+000,    7.95700045948041E+003,    1.36352052437050E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65452324942750E-004,    5.10028930866096E-003,    5.10028930866096E-003,    0.00000000000000E+000 
    3.81999999999944E-006,    6.62030991279082E-013,    1.60000000000006E+004,    4.43168398841973E-013,    2.19494902753629E-013,    1.32469429287468E-012,    1.60058715250840E+004,    1.79548185413904E+000,    7.95714662225994E+003,    1.36344334539069E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65450077281743E-004,    5.10028448713320E-003,    5.10028448713320E-003,    0.00000000000000E+000 
    3.82499999999944E-006,    6.62030991279043E-013,    1.60000000000000E+004,    4.43229607787115E-013,    2.19432243236894E-013,    1.32469284230305E-012,    1.60080987989029E+004,    1.79550926984573E+000,    7.95487508448986E+003,    1.36343629705798E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65449872010379E-004,    5.10028452887979E-003,    5.10028452887979E-003,    0.00000000000000E+000 
    3.82999999999945E-006,    6.62030991278947E-013,    1.59999999999999E+004,    4.43265564821471E-013,    2.19468975376405E-013,    1.32476553147682E-012,    1.60094072039874E+004,    1.79552537169517E+000,    7.95620670092458E+003,    1.36351062139135E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65452036546573E-004,    5.10029112585791E-003,    5.10029112585791E-003,    0.00000000000000E+000 
    3.83499999999945E-006,    6.62030991278973E-013,    1.59999999999995E+004,    4.43265869343584E-013,    2.19459985454306E-013,    1.32475684607686E-012,    1.60094182849390E+004,    1.79552550805176E+000,    7.95588079755565E+003,    1.36350132723366E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65451765879146E-004,    5.10029105586684E-003,    5.10029105586684E-003,    0.00000000000000E+000 
    3.83999999999945E-006,    6.62030991278982E-013,    1.60000000000005E+004,    4.43231388070250E-013,    2.19455390039788E-013,    1.32471776938902E-012,    1.60081635798901E+004,    1.79551006713067E+000,    7.95571420422412E+003,    1.36346273285030E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65450641906191E-004,    5.10028829361095E-003,    5.10028829361095E-003,    0.00000000000000E+000 
    3.84499999999945E-006,    6.62030991279022E-013,    1.60000000000006E+004,    4.43210657141658E-013,    2.19460955162477E-013,    1.32470260358316E-012,    1.60074092222208E+004,    1.79550078257104E+000,    7.95591595149318E+003,    1.36344841466364E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65450224915673E-004,    5.10028604783105E-003,    5.10028604783105E-003,    0.00000000000000E+000 
    3.84999999999946E-006,    6.62030991278994E-013,    1.59999999999999E+004,    4.43243030184972E-013,    2.19481689933153E-013,    1.32475571139712E-012,    1.60085872134032E+004,    1.79551528080092E+000,    7.95666763004416E+003,    1.36350216866655E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65451790383681E-004,    5.10028690552840E-003,    5.10028690552840E-003,    0.00000000000000E+000 
    3.85499999999946E-006,    6.62030991279046E-013,    1.60000000000000E+004,    4.43274887883158E-013,    2.19514385136328E-013,    1.32482026429853E-012,    1.60097464515598E+004,    1.79552954622222E+000,    7.95785289914264E+003,    1.36356818036499E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65453712766149E-004,    5.10028889807346E-003,    5.10028889807346E-003,    0.00000000000000E+000 
    3.85999999999946E-006,    6.62030991278989E-013,    1.59999999999989E+004,    4.43280861201571E-013,    2.19439212173638E-013,    1.32475106465420E-012,    1.60099638086443E+004,    1.79553222076657E+000,    7.95512772293740E+003,    1.36349381192614E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65451547014935E-004,    5.10029145830969E-003,    5.10029145830969E-003,    0.00000000000000E+000 
    3.86499999999946E-006,    6.62030991279018E-013,    1.60000000000011E+004,    4.43351299509280E-013,    2.19425383707802E-013,    1.32480767449610E-012,    1.60125269158155E+004,    1.79556375412332E+000,    7.95462641229721E+003,    1.36354788387257E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65453121702368E-004,    5.10029567176307E-003,    5.10029567176307E-003,    0.00000000000000E+000 
    3.86999999999947E-006,    6.62030991279002E-013,    1.59999999999998E+004,    4.43324688961368E-013,    2.19404639301895E-013,    1.32476031954227E-012,    1.60115586123030E+004,    1.79555184243495E+000,    7.95387438444908E+003,    1.36349974930473E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65451719926056E-004,    5.10029172749544E-003,    5.10029172749544E-003,    0.00000000000000E+000 
    3.87499999999947E-006,    6.62030991278994E-013,    1.60000000000001E+004,    4.43364300261123E-013,    2.19388579538090E-013,    1.32478387107821E-012,    1.60129999864745E+004,    1.79556957314820E+000,    7.95329218461796E+003,    1.36352131962422E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65452348102190E-004,    5.10029433695713E-003,    5.10029433695713E-003,    0.00000000000000E+000 
    3.87999999999947E-006,    6.62030991279008E-013,    1.60000000000006E+004,    4.43283156829827E-013,    2.19391946055451E-013,    1.32470609416429E-012,    1.60100473419495E+004,    1.79553324861202E+000,    7.95341422787234E+003,    1.36344562494773E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65450143670006E-004,    5.10029281898517E-003,    5.10029281898517E-003,    0.00000000000000E+000 
    3.88499999999947E-006,    6.62030991279039E-013,    1.59999999999993E+004,    4.43278635847655E-013,    2.19362089145442E-013,    1.32467171627214E-012,    1.60098828324783E+004,    1.79553122437590E+000,    7.95233185280278E+003,    1.36340935198082E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65449087270869E-004,    5.10028899903879E-003,    5.10028899903879E-003,    0.00000000000000E+000 
    3.88999999999948E-006,    6.62030991279004E-013,    1.59999999999995E+004,    4.43215997991061E-013,    2.19317165613069E-013,    1.32456415488313E-012,    1.60076035652391E+004,    1.79550317460621E+000,    7.95070328134441E+003,    1.36330021782795E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65445908763367E-004,    5.10028605456357E-003,    5.10028605456357E-003,    0.00000000000000E+000 
    3.89499999999948E-006,    6.62030991278973E-013,    1.59999999999993E+004,    4.43216958406959E-013,    2.19414944956963E-013,    1.32466289464290E-012,    1.60076385128851E+004,    1.79550360474694E+000,    7.95424798587394E+003,    1.36340548124199E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65448974539784E-004,    5.10028777797811E-003,    5.10028777797811E-003,    0.00000000000000E+000 
    3.89999999999948E-006,    6.62030991278964E-013,    1.60000000000012E+004,    4.43290910431369E-013,    2.19422071536965E-013,    1.32474397324730E-012,    1.60103294799249E+004,    1.79553672013586E+000,    7.95450633921733E+003,    1.36348534305712E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65451300379574E-004,    5.10028909596475E-003,    5.10028909596475E-003,    0.00000000000000E+000 
    3.90499999999948E-006,    6.62030991279015E-013,    1.60000000000008E+004,    4.43256312034129E-013,    2.19440688001470E-013,    1.32472799131461E-012,    1.60090705135046E+004,    1.79552122846543E+000,    7.95518122476502E+003,    1.36347139960967E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65450894307798E-004,    5.10028867190819E-003,    5.10028867190819E-003,    0.00000000000000E+000 
    3.90999999999949E-006,    6.62030991279031E-013,    1.59999999999995E+004,    4.43334972438938E-013,    2.19377357893342E-013,    1.32474332161131E-012,    1.60119328071097E+004,    1.79555644579639E+000,    7.95288537666261E+003,    1.36348068997504E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65451164869298E-004,    5.10029329673477E-003,    5.10029329673477E-003,    0.00000000000000E+000 
    3.91499999999949E-006,    6.62030991279012E-013,    1.60000000000000E+004,    4.43269874980632E-013,    2.19383815470674E-013,    1.32468468173032E-012,    1.60095640420673E+004,    1.79552730164851E+000,    7.95311947726819E+003,    1.36342397236904E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65449513071679E-004,    5.10029131698507E-003,    5.10029131698507E-003,    0.00000000000000E+000 
    3.91999999999949E-006,    6.62030991279015E-013,    1.59999999999999E+004,    4.43088379800017E-013,    2.19380411964991E-013,    1.32449978304402E-012,    1.60029597851263E+004,    1.79544600220540E+000,    7.95299609311023E+003,    1.36324300606339E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65444242406412E-004,    5.10028071724607E-003,    5.10028071724607E-003,    0.00000000000000E+000 
    3.92499999999949E-006,    6.62030991278981E-013,    1.59999999999987E+004,    4.43029513332688E-013,    2.19376690443899E-013,    1.32443719505557E-012,    1.60008177443876E+004,    1.79541961947858E+000,    7.95286118023245E+003,    1.36318152010668E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65442451499553E-004,    5.10027607172120E-003,    5.10027607172120E-003,    0.00000000000000E+000 
    3.92999999999950E-006,    6.62030991278981E-013,    1.60000000000001E+004,    4.43023516589491E-013,    2.19405414869915E-013,    1.32445992273839E-012,    1.60005995339887E+004,    1.79541693148002E+000,    7.95390250040246E+003,    1.36320630878176E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65443173528854E-004,    5.10027230340996E-003,    5.10027230340996E-003,    0.00000000000000E+000 
    3.93499999999950E-006,    6.62030991279047E-013,    1.59999999999995E+004,    4.43051649747972E-013,    2.19367239695402E-013,    1.32444988072242E-012,    1.60016232474241E+004,    1.79542954136009E+000,    7.95251857094840E+003,    1.36319306478298E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65442787767034E-004,    5.10027758897681E-003,    5.10027758897681E-003,    0.00000000000000E+000 
    3.93999999999950E-006,    6.62030991278906E-013,    1.59999999999992E+004,    4.43001075652094E-013,    2.19363240177657E-013,    1.32439530710866E-012,    1.59997829495647E+004,    1.79540687185707E+000,    7.95237358011393E+003,    1.36313938462939E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65441224180355E-004,    5.10027477530937E-003,    5.10027477530937E-003,    0.00000000000000E+000 
    3.94499999999950E-006,    6.62030991278982E-013,    1.59999999999994E+004,    4.42948299627072E-013,    2.19409786250759E-013,    1.32438907715681E-012,    1.59978625258835E+004,    1.79538320998258E+000,    7.95406097204748E+003,    1.36313748402883E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65441168819117E-004,    5.10027137194407E-003,    5.10027137194407E-003,    0.00000000000000E+000 
    3.94999999999951E-006,    6.62030991278969E-013,    1.59999999999986E+004,    4.43003699227251E-013,    2.19446149056941E-013,    1.32448083956316E-012,    1.59998784166538E+004,    1.79540804798110E+000,    7.95537919938106E+003,    1.36323040824987E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65443875473792E-004,    5.10027256221352E-003,    5.10027256221352E-003,    0.00000000000000E+000 
    3.95499999999951E-006,    6.62030991279024E-013,    1.60000000000001E+004,    4.43036189394451E-013,    2.19467157032512E-013,    1.32453433770599E-012,    1.60010606739072E+004,    1.79542261189367E+000,    7.95614078217756E+003,    1.36328456673800E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65445452913060E-004,    5.10027605824569E-003,    5.10027605824569E-003,    0.00000000000000E+000 
    3.95999999999951E-006,    6.62030991279014E-013,    1.60000000000003E+004,    4.43059824995540E-013,    2.19478353377644E-013,    1.32456916965220E-012,    1.60019207294217E+004,    1.79543320538772E+000,    7.95654667296921E+003,    1.36331960558560E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65446473441545E-004,    5.10027802283035E-003,    5.10027802283035E-003,    0.00000000000000E+000 
    3.96499999999951E-006,    6.62030991278973E-013,    1.60000000000013E+004,    4.43052938110790E-013,    2.19463551604704E-013,    1.32454748099447E-012,    1.60016701285447E+004,    1.79543011879439E+000,    7.95601007792271E+003,    1.36329708401279E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65445817488853E-004,    5.10027897132911E-003,    5.10027897132911E-003,    0.00000000000000E+000 
    3.96999999999952E-006,    6.62030991279036E-013,    1.60000000000002E+004,    4.43035158704221E-013,    2.19452553719481E-013,    1.32451870370274E-012,    1.60010231690010E+004,    1.79542214991251E+000,    7.95561138171540E+003,    1.36326797862752E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65444969766951E-004,    5.10027307845701E-003,    5.10027307845701E-003,    0.00000000000000E+000 
    3.97499999999952E-006,    6.62030991279032E-013,    1.60000000000005E+004,    4.43040921199635E-013,    2.19408083981100E-013,    1.32447999645977E-012,    1.60012328555150E+004,    1.79542473278035E+000,    7.95399926123281E+003,    1.36322616155788E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65443751781127E-004,    5.10027630888838E-003,    5.10027630888838E-003,    0.00000000000000E+000 
    3.97999999999952E-006,    6.62030991278916E-013,    1.59999999999997E+004,    4.42972965918412E-013,    2.19398380802936E-013,    1.32440233800026E-012,    1.59987600876332E+004,    1.79539426967742E+000,    7.95364750084849E+003,    1.36314941427782E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65441516325859E-004,    5.10027173995532E-003,    5.10027173995532E-003,    0.00000000000000E+000 
    3.98499999999952E-006,    6.62030991279051E-013,    1.60000000000007E+004,    4.42978213068718E-013,    2.19415242879571E-013,    1.32442444722734E-012,    1.59989510218983E+004,    1.79539662220245E+000,    7.95425878618795E+003,    1.36317253202291E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65442189697705E-004,    5.10027502732479E-003,    5.10027502732479E-003,    0.00000000000000E+000 
    3.98999999999953E-006,    6.62030991279017E-013,    1.60000000000009E+004,    4.42937828751302E-013,    2.19413660609971E-013,    1.32438248064029E-012,    1.59974815095296E+004,    1.79537851476396E+000,    7.95420142562489E+003,    1.36313138764152E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65440991241404E-004,    5.10026938207469E-003,    5.10026938207469E-003,    0.00000000000000E+000 
    3.99499999999953E-006,    6.62030991278992E-013,    1.60000000000007E+004,    4.42965212316893E-013,    2.19488501105627E-013,    1.32448470470151E-012,    1.59984779481317E+004,    1.79539079330234E+000,    7.95691454920886E+003,    1.36323799368023E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65444096412586E-004,    5.10027202707756E-003,    5.10027202707756E-003,    0.00000000000000E+000 
    4.00000000000000E-006,    6.62030991279046E-013,    1.60000000000013E+004,    4.42958911051589E-013,    2.19425781875896E-013,    1.32441568420653E-012,    1.59982486564844E+004,    1.79538796800393E+000,    7.95464084671855E+003,    1.36316491827380E+004,    0.00000000000000E+000,    0.00000000000000E+000,    1.65441967925983E-004,    5.10027206152223E-003,    5.10027206152223E-003,    0.00000000000000E+000 

